Extreme event probability estimation using PDE-constrained optimization and large deviation theory, with application to tsunamis

We propose and compare methods for the analysis of extreme events in complex systems governed by PDEs that involve random parameters, in situations where we are interested in quantifying the probability that a scalar function of the system's solution is above a threshold. If the threshold is large, this probability is small and its accurate estimation is challenging. To tackle this difficulty, we blend theoretical results from large deviation theory (LDT) with numerical tools from PDE-constrained optimization. Our methods first compute parameters that minimize the LDT-rate function over the set of parameters leading to extreme events, using adjoint methods to compute the gradient of this rate function. The minimizers give information about the mechanism of the extreme events as well as estimates of their probability. We then propose a series of methods to refine these estimates, either via importance sampling or geometric approximation of the extreme event sets. Results are formulated for general parameter distributions and detailed expressions are provided when Gaussian distributions. We give theoretical and numerical arguments showing that the performance of our methods is insensitive to the extremeness of the events we are interested in. We illustrate the application of our approach to quantify the probability of extreme tsunami events on shore. Tsunamis are typically caused by a sudden, unpredictable change of the ocean floor elevation during an earthquake. We model this change as a random process, which takes into account the underlying physics. We use the one-dimensional shallow water equation to model tsunamis numerically. In the context of this example, we present a comparison of our methods for extreme event probability estimation, and find which type of ocean floor elevation change leads to the largest tsunamis on shore.

==> PlotData/B0sample.txt <==
     x            y
-4.80312438e+00 -1.92804963e+00
-6.24239142e+00 -2.28980014e+00
-4.60636249e+00 -2.95566174e+00
-6.47929293e+00 -3.52234128e+00
-4.10827180e+00 -2.52532465e+00
-5.32991628e+00 -1.59161767e+00
-5.04129427e+00 -1.71971175e-01
-7.69036480e-01 -1.01025490e+00
-5.93605155e+00 -1.79401707e+00
-2.54270069e+00 -2.97771649e+00
-1.43685917e+00 -1.72646015e+00
-2.68026566e+00 -2.04233824e+00
-5.73498974e+00 -1.86672749e+00
-4.93402965e+00 -2.87671679e+00
-4.23525843e+00 -4.20133778e+00
-4.56616358e+00 -2.93380929e+00
-6.13705891e+00 -1.34192786e+00
-4.34327904e+00 -1.87518446e+00
-3.91583112e+00 -2.93579091e+00
-4.92464328e+00 -8.76058107e-01
-3.84891925e+00 -2.40215580e+00
-4.44380323e+00 -2.63171670e+00
-4.11587392e+00 -1.82290816e+00
-4.37714403e+00 -7.18610349e-01
-2.59326783e+00 -1.51625302e+00
-2.51778121e+00 -2.42899630e+00
-4.99405838e+00 -2.26063053e-01
-5.12215260e+00 -2.33085267e+00
-1.86238421e+00 -2.61540630e+00
-4.80883923e+00 -1.55516467e+00
-3.19990707e+00 -1.61236356e+00
-3.09663777e+00 -1.35865278e+00
-3.21618282e+00 -1.59489897e+00
-3.43870431e+00 -2.71567517e+00
-5.03601555e+00 -1.34085653e+00
-2.22874299e+00 -1.34669477e+00
-3.92719464e+00 -2.37609349e+00
-1.84520634e+00 -2.02925886e+00
-3.67675499e+00 -1.17587017e+00
-6.04086679e+00 -6.11095641e-01
-4.69373439e+00 -9.76743335e-01
-4.61854452e+00 -2.07163305e+00
-3.14053265e+00 -2.08406351e+00
-4.27975983e+00 -1.17691632e+00
-5.63026031e+00 -1.73155064e+00
-4.81078118e+00 -1.68584971e+00
-3.11390850e+00 -1.28618919e+00
-3.33555812e+00 -2.83177541e+00
-2.80970926e+00 -2.53804881e+00
-6.02001874e+00 -1.42154878e+00
-5.14240653e+00 -1.48445879e+00
-4.51902931e+00 -2.84393892e+00
-4.55177399e+00 -3.41732439e+00
-4.24398751e+00 -2.29280339e+00
-5.38864562e+00 -2.66467401e+00
-3.66955024e+00 -1.76082821e+00
-2.90708261e+00 -2.13455713e+00
-1.77693755e+00 -2.08128382e+00
-6.23059865e+00 -3.15610147e+00
-6.22105884e+00 -2.16197866e+00
-3.58089133e+00 -2.41584840e-01
-2.93644866e+00 -2.95411620e+00
-5.65768654e+00 -2.17957528e+00
-4.69048450e+00 -1.40089503e+00
-5.26859300e+00 -1.95110955e+00
-5.15689688e+00 -3.69061802e-01
-3.19684250e+00 -1.92108563e+00
-1.51849866e+00 -1.77740863e+00
-2.80575816e+00 -2.78657662e+00
-2.66025867e+00 -1.72150971e+00
-3.83184687e+00 -2.24321406e+00
-4.32625677e+00 -2.82055663e+00
-4.40178377e+00 -2.15005153e+00
-3.37889280e+00 -2.63906552e+00
-4.26330138e+00 -2.24032291e+00
-5.26780302e+00 -2.22593833e+00
-4.77946681e+00 -1.61970480e+00
-5.09075645e+00 -1.87820498e+00
-2.33033356e+00 -2.64486322e+00
-5.34030729e+00 -2.46156308e+00
-4.26843320e+00 -2.29448715e+00
-1.77004130e+00 -1.41879583e+00
-4.17173733e+00 -1.81396533e+00
-4.10479330e+00 -2.56999841e+00
-5.08264410e+00 -2.72274852e+00
-4.38061952e+00 -2.72933821e+00
-3.26284638e+00 -2.47729913e+00
-5.66113007e+00 -1.41256520e+00
-3.94163214e+00 -1.46382222e+00
-3.05296418e+00 -1.15241203e+00
-5.59411428e+00 -1.25788121e+00
-3.02411102e+00 -1.99525260e+00
-5.32550286e+00 -2.73753112e+00
-3.87846734e+00 -2.32640642e+00
-3.71448888e+00 -3.22805089e+00
-2.65654860e+00 -2.67938861e+00
-4.63708991e+00 -2.19644078e+00
-3.36278409e+00 -2.44642440e+00
-2.98428512e+00 -2.60925971e+00
-3.99539117e+00 -5.08176449e-01
-4.18187203e+00 -1.44394699e+00
-4.26006147e+00 -1.17774900e+00
-3.06106744e+00 -2.52139121e+00
-4.70724338e+00 -1.38736551e+00
-5.71896283e+00 -2.61416640e+00
-5.44422266e+00 -2.33977646e+00
-3.51666409e+00 -1.27651933e+00
-4.66861152e+00 -3.38348772e+00
-4.11301009e+00 -3.93654955e-01
-1.84112509e+00 -2.28785627e+00
-4.25083175e+00 -1.60970145e+00
-1.13181701e+00 -1.36310603e+00
-4.27104821e+00 -1.16108341e+00
-5.93236556e+00 -3.06300724e+00
-2.77730150e+00 -2.17663203e+00
-4.59468101e+00 -1.97469634e+00
-3.20311874e+00 -1.69901216e+00
-3.92938735e+00 -8.05458557e-01
-5.45224253e+00 -4.35466889e+00
-2.97739359e+00 -2.24818681e+00
-3.65735127e+00 -3.07969990e+00
-3.19799312e+00 -1.48842941e+00
-3.74522934e+00 -2.59298201e+00
-1.39641625e+00 -3.51248595e+00
-5.01051429e+00 -2.88606854e-02
-4.12838796e+00 -2.79979498e+00
-4.04594538e+00 -2.08081032e+00
-3.37092527e+00 -1.54716224e+00
-5.04169309e+00 -1.34714465e+00
-6.07424856e+00 -1.52222004e+00
-5.30948408e+00 -2.07309899e+00
-4.32686438e+00 -1.87334624e+00
-5.33622024e+00 -1.85352570e+00
-3.06198476e+00 -2.69936538e+00
-4.04233989e+00 -5.55089710e-01
-4.30577121e+00 -1.74158779e+00
-3.66309266e+00 -1.86692705e+00
-5.01521750e+00 -1.83251846e+00
-4.80512236e+00 -1.30977700e+00
-2.25087897e+00 -3.49414927e+00
-3.13657743e+00 -2.09855901e+00
-5.37327853e+00 -1.22322523e+00
-5.59675411e+00 -2.97901928e+00
-5.14745926e+00 -3.48817263e+00
-4.83328839e+00 -1.38344059e+00
-2.86076943e+00 -1.48234342e+00
-4.72293916e+00 -4.55342643e-01
-5.08620506e+00 -2.35071957e+00
-5.56418298e+00 -2.35382723e+00
-4.58688193e+00 -2.20394752e+00
-2.57638735e+00 -1.21491756e+00
-4.80705732e+00 -2.68117747e+00
-3.86202501e+00 -2.95306579e+00
-2.71859905e+00 -1.76606622e+00
-4.01434224e+00 -2.03381031e+00
-3.07513590e+00 -1.94768420e+00
-6.13339814e+00 -1.90429472e+00
-4.43306098e+00 -1.51508204e+00
-5.55389790e+00 -3.64954259e+00
-4.84973512e+00 -7.48975144e-01
-4.87309082e+00 -1.50026763e+00
-4.68333308e+00 -8.36655888e-01
-3.77659945e+00 -1.39649010e+00
-4.25715636e+00 -8.72078185e-01
-3.85839075e+00 -1.81131798e+00
-3.11732451e+00 -1.23310498e+00
-3.01324015e+00 -2.34957651e+00
-4.50475382e+00 -1.72543295e+00
-4.08137503e+00 -2.44820694e+00
-3.53526805e+00 -2.67484645e+00
-2.55675848e+00 -2.94436433e+00
-4.21195226e+00 -2.12155629e+00
-3.14943475e+00 -9.92906583e-01
-3.99817798e+00 -2.14118471e+00
-2.17541238e+00 -2.02139472e+00
-4.44087858e+00 -2.04269015e+00
-2.58381866e+00 -1.86573144e+00
-2.96719168e+00 -2.46461240e+00
-2.78741388e+00 -1.90365780e+00
-4.56285155e+00 -2.71553960e+00
-7.59554184e+00 -2.02544322e+00
-3.56920402e+00 -3.39638904e+00
-4.48057656e+00 -1.07845442e+00
-5.96327699e+00 -2.41240556e+00
-2.73148830e+00 -2.28484543e+00
-2.55022338e+00 -3.44639885e+00
-1.53552025e+00 -5.09008378e-01
-4.69750710e+00 -2.68983103e+00
-3.63375307e+00 -2.61127269e+00
-2.13598065e+00 -1.45097464e+00
-4.72079973e+00 -4.77939074e-01
-5.06704620e+00 -1.54455945e+00
-4.36936794e+00 -1.23072815e+00
-4.40793917e+00 -1.18721792e+00
-4.62267019e+00 -1.94470589e+00
-3.59536589e+00 -1.01052545e+00
-3.98200434e+00 -2.82629757e+00
-2.04160827e+00 -1.45301500e+00
-3.29391660e+00 -1.82963368e+00
-4.49607412e+00 -4.01156876e-01


==> PlotData/Bstarsample.txt <==
     x            y
-8.03124383e-01 7.19503667e-02
-2.24239142e+00 -2.89800140e-01
-6.06362485e-01 -9.55661743e-01
-2.47929293e+00 -1.52234128e+00
-1.08271799e-01 -5.25324649e-01
-1.32991628e+00 4.08382332e-01
-1.04129427e+00 1.82802882e+00
3.23096352e+00 9.89745103e-01
-1.93605155e+00 2.05982925e-01
1.45729931e+00 -9.77716492e-01
2.56314083e+00 2.73539853e-01
1.31973434e+00 -4.23382424e-02
-1.73498974e+00 1.33272509e-01
-9.34029651e-01 -8.76716793e-01
-2.35258425e-01 -2.20133778e+00
-5.66163585e-01 -9.33809292e-01
-2.13705891e+00 6.58072143e-01
-3.43279041e-01 1.24815540e-01
8.41688819e-02 -9.35790915e-01
-9.24643278e-01 1.12394189e+00
1.51080749e-01 -4.02155796e-01
-4.43803233e-01 -6.31716698e-01
-1.15873922e-01 1.77091839e-01
-3.77144026e-01 1.28138965e+00
1.40673217e+00 4.83746976e-01
1.48221879e+00 -4.28996305e-01
-9.94058380e-01 1.77393695e+00
-1.12215260e+00 -3.30852668e-01
2.13761579e+00 -6.15406297e-01
-8.08839227e-01 4.44835332e-01
8.00092927e-01 3.87636441e-01
9.03362234e-01 6.41347220e-01
7.83817176e-01 4.05101028e-01
5.61295689e-01 -7.15675171e-01
-1.03601555e+00 6.59143474e-01
1.77125701e+00 6.53305232e-01
7.28053584e-02 -3.76093486e-01
2.15479366e+00 -2.92588624e-02
3.23245006e-01 8.24129833e-01
-2.04086679e+00 1.38890436e+00
-6.93734387e-01 1.02325666e+00
-6.18544517e-01 -7.16330544e-02
8.59467355e-01 -8.40635059e-02
-2.79759834e-01 8.23083677e-01
-1.63026031e+00 2.68449356e-01
-8.10781181e-01 3.14150289e-01
8.86091501e-01 7.13810811e-01
6.64441880e-01 -8.31775412e-01
1.19029074e+00 -5.38048808e-01
-2.02001874e+00 5.78451215e-01
-1.14240653e+00 5.15541213e-01
-5.19029308e-01 -8.43938917e-01
-5.51773989e-01 -1.41732439e+00
-2.43987512e-01 -2.92803388e-01
-1.38864562e+00 -6.64674009e-01
3.30449760e-01 2.39171788e-01
1.09291739e+00 -1.34557129e-01
2.22306245e+00 -8.12838184e-02
-2.23059865e+00 -1.15610147e+00
-2.22105884e+00 -1.61978655e-01
4.19108670e-01 1.75841516e+00
1.06355134e+00 -9.54116205e-01
-1.65768654e+00 -1.79575283e-01
-6.90484499e-01 5.99104965e-01
-1.26859300e+00 4.88904486e-02
-1.15689688e+00 1.63093820e+00
8.03157499e-01 7.89143719e-02
2.48150134e+00 2.22591374e-01
1.19424184e+00 -7.86576623e-01
1.33974133e+00 2.78490289e-01
1.68153127e-01 -2.43214056e-01
-3.26256774e-01 -8.20556627e-01
-4.01783768e-01 -1.50051526e-01
6.21107199e-01 -6.39065523e-01
-2.63301381e-01 -2.40322909e-01
-1.26780302e+00 -2.25938330e-01
-7.79466811e-01 3.80295201e-01
-1.09075645e+00 1.21795017e-01
1.66966644e+00 -6.44863216e-01
-1.34030729e+00 -4.61563077e-01
-2.68433197e-01 -2.94487154e-01
2.22995870e+00 5.81204167e-01
-1.71737330e-01 1.86034669e-01
-1.04793304e-01 -5.69998411e-01
-1.08264410e+00 -7.22748522e-01
-3.80619518e-01 -7.29338209e-01
7.37153616e-01 -4.77299129e-01
-1.66113007e+00 5.87434796e-01
5.83678608e-02 5.36177781e-01
9.47035816e-01 8.47587972e-01
-1.59411428e+00 7.42118785e-01
9.75888982e-01 4.74739702e-03
-1.32550286e+00 -7.37531120e-01
1.21532661e-01 -3.26406419e-01
2.85511116e-01 -1.22805089e+00
1.34345140e+00 -6.79388610e-01
-6.37089907e-01 -1.96440779e-01
6.37215912e-01 -4.46424400e-01
1.01571488e+00 -6.09259706e-01
4.60883373e-03 1.49182355e+00
-1.81872031e-01 5.56053011e-01
-2.60061474e-01 8.22251000e-01
9.38932562e-01 -5.21391213e-01
-7.07243379e-01 6.12634493e-01
-1.71896283e+00 -6.14166398e-01
-1.44422266e+00 -3.39776463e-01
4.83335908e-01 7.23480671e-01
-6.68611521e-01 -1.38348772e+00
-1.13010089e-01 1.60634504e+00
2.15887491e+00 -2.87856273e-01
-2.50831745e-01 3.90298548e-01
2.86818299e+00 6.36893970e-01
-2.71048209e-01 8.38916593e-01
-1.93236556e+00 -1.06300724e+00
1.22269850e+00 -1.76632027e-01
-5.94681011e-01 2.53036572e-02
7.96881260e-01 3.00987840e-01
7.06126478e-02 1.19454144e+00
-1.45224253e+00 -2.35466889e+00
1.02260641e+00 -2.48186814e-01
3.42648731e-01 -1.07969990e+00
8.02006884e-01 5.11570592e-01
2.54770659e-01 -5.92982009e-01
2.60358375e+00 -1.51248595e+00
-1.01051429e+00 1.97113931e+00
-1.28387960e-01 -7.99794981e-01
-4.59453835e-02 -8.08103182e-02
6.29074731e-01 4.52837759e-01
-1.04169309e+00 6.52855353e-01
-2.07424856e+00 4.77779961e-01
-1.30948408e+00 -7.30989925e-02
-3.26864383e-01 1.26653761e-01
-1.33622024e+00 1.46474298e-01
9.38015238e-01 -6.99365383e-01
-4.23398860e-02 1.44491029e+00
-3.05771209e-01 2.58412207e-01
3.36907336e-01 1.33072954e-01
-1.01521750e+00 1.67481542e-01
-8.05122356e-01 6.90223001e-01
1.74912103e+00 -1.49414927e+00
8.63422566e-01 -9.85590088e-02
-1.37327853e+00 7.76774767e-01
-1.59675411e+00 -9.79019278e-01
-1.14745926e+00 -1.48817263e+00
-8.33288389e-01 6.16559407e-01
1.13923057e+00 5.17656583e-01
-7.22939165e-01 1.54465736e+00
-1.08620506e+00 -3.50719571e-01
-1.56418298e+00 -3.53827231e-01
-5.86881926e-01 -2.03947517e-01
1.42361265e+00 7.85082438e-01
-8.07057316e-01 -6.81177470e-01
1.37974990e-01 -9.53065788e-01
1.28140095e+00 2.33933776e-01
-1.43422437e-02 -3.38103130e-02
9.24864100e-01 5.23158027e-02
-2.13339814e+00 9.57052789e-02
-4.33060983e-01 4.84917958e-01
-1.55389790e+00 -1.64954259e+00
-8.49735123e-01 1.25102486e+00
-8.73090819e-01 4.99732372e-01
-6.83333083e-01 1.16334411e+00
2.23400550e-01 6.03509904e-01
-2.57156365e-01 1.12792182e+00
1.41609248e-01 1.88682025e-01
8.82675494e-01 7.66895018e-01
9.86759854e-01 -3.49576505e-01
-5.04753823e-01 2.74567053e-01
-8.13750336e-02 -4.48206942e-01
4.64731949e-01 -6.74846447e-01
1.44324152e+00 -9.44364326e-01
-2.11952263e-01 -1.21556290e-01
8.50565249e-01 1.00709342e+00
1.82202373e-03 -1.41184709e-01
1.82458762e+00 -2.13947151e-02
-4.40878581e-01 -4.26901450e-02
1.41618134e+00 1.34268561e-01
1.03280832e+00 -4.64612402e-01
1.21258612e+00 9.63422009e-02
-5.62851549e-01 -7.15539602e-01
-3.59554184e+00 -2.54432231e-02
4.30795985e-01 -1.39638904e+00
-4.80576559e-01 9.21545584e-01
-1.96327699e+00 -4.12405562e-01
1.26851170e+00 -2.84845429e-01
1.44977662e+00 -1.44639885e+00
2.46447975e+00 1.49099162e+00
-6.97507096e-01 -6.89831027e-01
3.66246931e-01 -6.11272687e-01
1.86401935e+00 5.49025363e-01
-7.20799727e-01 1.52206093e+00
-1.06704620e+00 4.55440555e-01
-3.69367943e-01 7.69271850e-01
-4.07939173e-01 8.12782084e-01
-6.22670195e-01 5.52941068e-02
4.04634114e-01 9.89474548e-01
1.79956638e-02 -8.26297571e-01
1.95839173e+00 5.46985003e-01
7.06083396e-01 1.70366319e-01
-4.96074118e-01 1.59884312e+00


==> PlotData/C0_Approx_FORMstd10nos20.txt <==
     F         prob
2.14062643e-01 2.60829598e-01
2.63192495e-01 2.15705558e-01
3.13170312e-01 1.83623088e-01
3.63929147e-01 1.59662881e-01
4.15410953e-01 1.41101335e-01
4.67564787e-01 1.26308625e-01
5.20345684e-01 1.14249875e-01
5.73713830e-01 1.04236507e-01
6.27633942e-01 9.57926620e-02
6.82074741e-01 8.85790132e-02
7.37008446e-01 8.23471380e-02
7.92410393e-01 7.69110264e-02
8.48258675e-01 7.21286708e-02
9.04533840e-01 6.78898050e-02
9.61218575e-01 6.41075260e-02
1.01829754e+00 6.07124275e-02
1.07575703e+00 5.76484258e-02
1.13358492e+00 5.48697113e-02
1.19177045e+00 5.23385080e-02
1.25030406e+00 5.00233924e-02


==> PlotData/C0_Approx_ISstd10nos20.txt <==
    zz    mean_prob
2.14062643e-01 3.47901812e-01
2.63192495e-01 2.82082647e-01
3.13170312e-01 2.53901238e-01
3.63929147e-01 2.18956790e-01
4.15410953e-01 2.14401138e-01
4.67564787e-01 1.81257102e-01
5.20345684e-01 1.58634722e-01
5.73713830e-01 1.52475121e-01
6.27633942e-01 1.60396570e-01
6.82074741e-01 1.49293145e-01
7.37008446e-01 1.23306345e-01
7.92410393e-01 1.35611443e-01
8.48258675e-01 1.23473031e-01
9.04533840e-01 1.32778712e-01
9.61218575e-01 9.91113046e-02
1.01829754e+00 1.01952250e-01
1.07575703e+00 1.11958775e-01
1.13358492e+00 1.02768261e-01
1.19177045e+00 1.00637650e-01
1.25030406e+00 7.42809550e-02


==> PlotData/C0_Approx_SORMstd10nos20.txt <==
     F         prob
2.14062643e-01 3.82200237e-01
2.63192495e-01 3.21156067e-01
3.13170312e-01 2.77431374e-01
3.63929147e-01 2.44535293e-01
4.15410953e-01 2.18861348e-01
4.67564787e-01 1.98245491e-01
5.20345684e-01 1.81310628e-01
5.73713830e-01 1.67139313e-01
6.27633942e-01 1.55096376e-01
6.82074741e-01 1.44727930e-01
7.37008446e-01 1.35701480e-01
7.92410393e-01 1.27767650e-01
8.48258675e-01 1.20735633e-01
9.04533840e-01 1.14456816e-01
9.61218575e-01 1.08814071e-01
1.01829754e+00 1.03713126e-01
1.07575703e+00 9.90782975e-02
1.13358492e+00 9.48471596e-02
1.19177045e+00 9.09679885e-02
1.25030406e+00 8.73977898e-02


==> PlotData/C0_Approx_meanstd10nos20.txt <==
    zz    mean_prob
2.14062643e-01 3.48033663e-01
2.63192495e-01 2.77742472e-01
3.13170312e-01 2.41292765e-01
3.63929147e-01 2.22751492e-01
4.15410953e-01 2.06295256e-01
4.67564787e-01 1.86231445e-01
5.20345684e-01 1.91043878e-01
5.73713830e-01 1.66794157e-01


==> PlotData/Toho_Approx_FORM.txt <==
     F         prob
9.50459678e-02 1.46059401e-01
1.18163144e-01 1.01649922e-01
1.41569680e-01 6.78009426e-02
1.65245763e-01 4.32711931e-02
1.89175732e-01 2.63841391e-02
2.13346455e-01 1.53486795e-02
2.37746481e-01 8.50818917e-03
2.62365568e-01 4.48891156e-03
2.87194389e-01 2.25176782e-03
3.12224394e-01 1.07290682e-03
3.37447609e-01 4.85139819e-04
3.62856639e-01 2.08007024e-04
3.88444571e-01 8.45008651e-05
4.14204897e-01 3.25017152e-05
4.40131553e-01 1.18283361e-05
4.66218787e-01 4.07045851e-06
4.92461254e-01 1.32376567e-06
5.18853885e-01 4.06619936e-07
5.45391901e-01 1.17910228e-07
5.72070810e-01 3.22616877e-08


==> PlotData/Toho_Approx_FORMstd10nos20.txt <==
     F         prob
2.14062643e-01 6.30686500e-02
2.63192495e-01 3.21945459e-02
3.13170312e-01 1.49046519e-02
3.63929147e-01 6.23329999e-03
4.15410953e-01 2.34678000e-03
4.67564787e-01 7.92992170e-04
5.20345684e-01 2.39852777e-04
5.73713830e-01 6.47835999e-05
6.27633942e-01 1.55919769e-05
6.82074741e-01 3.33743003e-06
7.37008446e-01 6.34205650e-07
7.92410393e-01 1.06818677e-07
8.48258675e-01 1.59222756e-08
9.04533840e-01 2.09742385e-09
9.61218575e-01 2.43840892e-10
1.01829754e+00 2.49866794e-11
1.07575703e+00 2.25403030e-12
1.13358492e+00 1.78801418e-13
1.19177045e+00 1.24344979e-14
1.25030406e+00 7.77156117e-16


==> PlotData/Toho_Approx_IS_Bstar.txt <==
    zz    mean_prob
9.50459678e-02 3.12704687e-01
1.18163144e-01 1.37340973e-01
1.41569680e-01 9.42366897e-02
1.65245763e-01 7.46350418e-02
1.89175732e-01 3.63254690e-02
2.13346455e-01 2.04661060e-02
2.37746481e-01 1.00526020e-02
2.62365568e-01 7.98488117e-03
2.87194389e-01 2.38635966e-03
3.12224394e-01 1.80088904e-03
3.37447609e-01 4.35874524e-04
3.62856639e-01 3.80897859e-04
3.88444571e-01 1.12981505e-04
4.14204897e-01 4.63594550e-05
4.40131553e-01 2.03222218e-05
4.66218787e-01 5.39354073e-06
4.92461254e-01 1.63697781e-06
5.18853885e-01 8.25494502e-07
5.45391901e-01 2.01843897e-07
5.72070810e-01 5.15151465e-08


==> PlotData/Toho_Approx_IS_Bstar_CI.txt <==
    zz    mean_prob
9.50459678e-02 5.19160723e-02
1.18163144e-01 1.02621805e-01
1.41569680e-01 6.99673410e-02
1.65245763e-01 5.46854743e-02
1.89175732e-01 2.59241311e-02
2.13346455e-01 1.25051326e-02
2.37746481e-01 6.59292300e-03
2.62365568e-01 5.61766344e-03
2.87194389e-01 1.42997354e-03
3.12224394e-01 1.02517163e-03
3.37447609e-01 2.21075618e-04
3.62856639e-01 2.25386516e-04
3.88444571e-01 7.01183210e-05
4.14204897e-01 2.53567069e-05
4.40131553e-01 1.05670058e-05
4.66218787e-01 3.11343200e-06
4.92461254e-01 6.57566558e-07
5.18853885e-01 4.21793989e-07
5.45391901e-01 9.93781092e-08
5.72070810e-01 1.34710928e-08


==> PlotData/Toho_Approx_IS_Bstar_CI2.txt <==
    zz    mean_prob
9.50459678e-02 5.73493303e-01
1.18163144e-01 1.72060141e-01
1.41569680e-01 1.18506038e-01
1.65245763e-01 9.45846094e-02
1.89175732e-01 4.67268069e-02
2.13346455e-01 2.84270794e-02
2.37746481e-01 1.35122810e-02
2.62365568e-01 1.03520989e-02
2.87194389e-01 3.34274579e-03
3.12224394e-01 2.57660645e-03
3.37447609e-01 6.50673431e-04
3.62856639e-01 5.36409202e-04
3.88444571e-01 1.55844688e-04
4.14204897e-01 6.73622030e-05
4.40131553e-01 3.00774379e-05
4.66218787e-01 7.67364946e-06
4.92461254e-01 2.61638907e-06
5.18853885e-01 1.22919501e-06
5.45391901e-01 3.04309684e-07
5.72070810e-01 8.95592002e-08


==> PlotData/Toho_Approx_IS_Bstar_CI2std10nos20.txt <==
    zz    mean_prob
2.14062643e-01 1.57810358e-01
2.63192495e-01 6.75913126e-02
3.13170312e-01 4.91187597e-02
3.63929147e-01 1.37481471e-02
4.15410953e-01 4.47326796e-03
4.67564787e-01 2.28240573e-03
5.20345684e-01 6.04911654e-04
5.73713830e-01 1.45616787e-04
6.27633942e-01 6.39490941e-05
6.82074741e-01 1.04969934e-05
7.37008446e-01 1.15207381e-06
7.92410393e-01 7.13474862e-07
8.48258675e-01 6.36057550e-08
9.04533840e-01 3.46068081e-09
9.61218575e-01 8.22390193e-10
1.01829754e+00 1.15466604e-10
1.07575703e+00 3.79570568e-12
1.13358492e+00 6.83296649e-13
1.19177045e+00 7.42034447e-14
1.25030406e+00 1.31001432e-15


==> PlotData/Toho_Approx_IS_Bstar_CIstd10nos20.txt <==
    zz    mean_prob
2.14062643e-01 9.20245290e-02
2.63192495e-01 3.71055146e-02
3.13170312e-01 1.98648616e-02
3.63929147e-01 6.89503303e-03
4.15410953e-01 2.16385405e-03
4.67564787e-01 9.49901442e-04
5.20345684e-01 2.62694354e-04
5.73713830e-01 5.50180911e-05
6.27633942e-01 1.53053569e-05
6.82074741e-01 3.83577510e-06
7.37008446e-01 4.80472783e-07
7.92410393e-01 5.48199949e-08
8.48258675e-01 1.85092456e-08
9.04533840e-01 1.30668807e-09
9.61218575e-01 2.82811693e-10
1.01829754e+00 2.06347485e-11
1.07575703e+00 1.28186543e-12
1.13358492e+00 2.00842537e-13
1.19177045e+00 3.66866530e-15
1.25030406e+00 3.95694075e-16


==> PlotData/Toho_Approx_IS_Bstarstd10nos20.txt <==
    zz    mean_prob
2.14062643e-01 1.24917443e-01
2.63192495e-01 5.23484136e-02
3.13170312e-01 3.44918107e-02
3.63929147e-01 1.03215901e-02
4.15410953e-01 3.31856100e-03
4.67564787e-01 1.61615359e-03
5.20345684e-01 4.33803004e-04
5.73713830e-01 1.00317439e-04
6.27633942e-01 3.96272255e-05
6.82074741e-01 7.16638425e-06
7.37008446e-01 8.16273297e-07
7.92410393e-01 3.84147429e-07
8.48258675e-01 4.10575003e-08
9.04533840e-01 2.38368444e-09
9.61218575e-01 5.52600943e-10
1.01829754e+00 6.80506763e-11
1.07575703e+00 2.53878555e-12
1.13358492e+00 4.42069593e-13
1.19177045e+00 3.89360550e-14
1.25030406e+00 8.52854197e-16


==> PlotData/Toho_Approx_IS_mean.txt <==
    zz    mean_prob
1.00000000e-01 2.97651263e-01
1.10000000e-01 2.91665032e-01
1.20000000e-01 1.37340973e-01
1.30000000e-01 1.09122017e-01
1.40000000e-01 9.30823924e-02
1.50000000e-01 8.27875341e-02
1.60000000e-01 6.63236758e-02
1.70000000e-01 7.10649160e-02
1.80000000e-01 5.27143733e-02
1.90000000e-01 3.63254690e-02
2.00000000e-01 3.03129389e-02
2.10000000e-01 2.85636587e-02
2.20000000e-01 1.93005027e-02
2.30000000e-01 1.53037357e-02
2.40000000e-01 9.47785810e-03
2.50000000e-01 6.69884315e-03
2.60000000e-01 5.02572300e-03
2.70000000e-01 5.97189741e-03
2.80000000e-01 4.91176144e-03
2.90000000e-01 2.21027763e-03
3.00000000e-01 2.07711632e-03
3.10000000e-01 1.40861501e-03
3.20000000e-01 1.01679296e-03
3.30000000e-01 5.48363414e-04
3.40000000e-01 3.49505529e-04
3.50000000e-01 2.51984371e-04
3.60000000e-01 1.66616672e-04
3.70000000e-01 2.91725049e-04
3.80000000e-01 2.23151487e-04
3.90000000e-01 1.03557664e-04
4.00000000e-01 7.38243640e-05
4.10000000e-01 5.48307557e-05
4.20000000e-01 2.76318596e-05
4.30000000e-01 2.00440022e-05
4.40000000e-01 1.44112988e-05
4.50000000e-01 8.97794248e-06
4.60000000e-01 4.33287457e-06
4.70000000e-01 5.39354073e-06
4.80000000e-01 3.85931582e-06
4.90000000e-01 2.66516618e-06
5.00000000e-01 1.48066567e-06
5.10000000e-01 1.05170858e-06
5.20000000e-01 8.25494502e-07
5.30000000e-01 3.39560249e-07
5.40000000e-01 1.92743524e-07
5.50000000e-01 1.73296200e-07
5.60000000e-01 3.36073838e-08
5.70000000e-01 3.36073838e-08
5.80000000e-01 2.92543196e-08
5.90000000e-01 1.58086683e-08
6.00000000e-01 8.12884254e-09
6.10000000e-01 5.81753763e-09
6.20000000e-01 2.34172679e-09
6.30000000e-01 1.37731376e-09
6.40000000e-01 1.37731376e-09
6.50000000e-01 7.73803244e-10
6.60000000e-01 3.16264953e-10
6.70000000e-01 3.16264953e-10
6.80000000e-01 2.07819180e-10
6.90000000e-01 1.41735386e-10
7.00000000e-01 4.18498735e-11
7.10000000e-01 2.20996543e-11
7.20000000e-01 1.09366368e-11
7.30000000e-01 2.89468071e-12
7.40000000e-01 2.89468071e-12
7.50000000e-01 4.29669723e-13
7.60000000e-01 4.29669723e-13
7.70000000e-01 4.29669723e-13
7.80000000e-01 1.75123011e-13
7.90000000e-01 1.75123011e-13
8.00000000e-01 0.00000000e+00


==> PlotData/Toho_Approx_IS_mean_CI.txt <==
    zz mean_prob_CI
1.00000000e-01 3.70261941e-02
1.10000000e-01 3.10442138e-02
1.20000000e-01 1.02621805e-01
1.30000000e-01 7.84365675e-02
1.40000000e-01 6.45967597e-02
1.50000000e-01 6.05419027e-02
1.60000000e-01 4.71226583e-02
1.70000000e-01 5.18820300e-02
1.80000000e-01 3.74365033e-02
1.90000000e-01 2.59241311e-02
2.00000000e-01 2.18630753e-02
2.10000000e-01 2.06058411e-02
2.20000000e-01 1.15663352e-02
2.30000000e-01 1.07180500e-02
2.40000000e-01 6.14587704e-03
2.50000000e-01 4.10683409e-03
2.60000000e-01 3.21570321e-03
2.70000000e-01 3.97198031e-03
2.80000000e-01 3.21004089e-03
2.90000000e-01 1.30277563e-03
3.00000000e-01 1.19635152e-03
3.10000000e-01 8.97457022e-04
3.20000000e-01 5.53863163e-04
3.30000000e-01 3.15254546e-04
3.40000000e-01 1.65105996e-04
3.50000000e-01 1.20590278e-04
3.60000000e-01 7.17531580e-05
3.70000000e-01 1.58787013e-04
3.80000000e-01 1.21078115e-04
3.90000000e-01 6.39947556e-05
4.00000000e-01 4.39786910e-05
4.10000000e-01 3.23552435e-05
4.20000000e-01 1.63402701e-05
4.30000000e-01 1.19823180e-05
4.40000000e-01 8.97068435e-06
4.50000000e-01 3.53241471e-06
4.60000000e-01 2.19664403e-06
4.70000000e-01 3.11343200e-06
4.80000000e-01 2.29313913e-06
4.90000000e-01 1.39499561e-06
5.00000000e-01 5.41805933e-07
5.10000000e-01 3.81878027e-07
5.20000000e-01 4.21793989e-07
5.30000000e-01 1.69668373e-07
5.40000000e-01 9.48692012e-08
5.50000000e-01 8.56372522e-08
5.60000000e-01 1.28359617e-08
5.70000000e-01 1.28359617e-08
5.80000000e-01 1.43397480e-08
5.90000000e-01 8.00138890e-09
6.00000000e-01 3.56189505e-09
6.10000000e-01 2.47255733e-09
6.20000000e-01 8.19846519e-10
6.30000000e-01 6.61229401e-10
6.40000000e-01 6.61229401e-10
6.50000000e-01 3.33172187e-10
6.60000000e-01 1.03615421e-10
6.70000000e-01 1.03615421e-10
6.80000000e-01 6.00680497e-11
6.90000000e-01 2.31379057e-11
7.00000000e-01 7.23092712e-12
7.10000000e-01 2.78435633e-12
7.20000000e-01 -8.88574986e-13
7.30000000e-01 -6.53925002e-13
7.40000000e-01 -6.53925002e-13
7.50000000e-01 -1.80494097e-13
7.60000000e-01 -1.80494097e-13
7.70000000e-01 -1.80494097e-13
7.80000000e-01 -1.72359036e-13
7.90000000e-01 -1.72359036e-13
8.00000000e-01 0.00000000e+00


==> PlotData/Toho_Approx_IS_mean_CI2.txt <==
    zz mean_prob_CI
1.00000000e-01 5.58276332e-01
1.10000000e-01 5.52285850e-01
1.20000000e-01 1.72060141e-01
1.30000000e-01 1.39807466e-01
1.40000000e-01 1.21568025e-01
1.50000000e-01 1.05033166e-01
1.60000000e-01 8.55246933e-02
1.70000000e-01 9.02478020e-02
1.80000000e-01 6.79922433e-02
1.90000000e-01 4.67268069e-02
2.00000000e-01 3.87628025e-02
2.10000000e-01 3.65214762e-02
2.20000000e-01 2.70346703e-02
2.30000000e-01 1.98894213e-02
2.40000000e-01 1.28098392e-02
2.50000000e-01 9.29085221e-03
2.60000000e-01 6.83574280e-03
2.70000000e-01 7.97181451e-03
2.80000000e-01 6.61348199e-03
2.90000000e-01 3.11777963e-03
3.00000000e-01 2.95788113e-03
3.10000000e-01 1.91977300e-03
3.20000000e-01 1.47972275e-03
3.30000000e-01 7.81472281e-04
3.40000000e-01 5.33905062e-04
3.50000000e-01 3.83378464e-04
3.60000000e-01 2.61480187e-04
3.70000000e-01 4.24663084e-04
3.80000000e-01 3.25224860e-04
3.90000000e-01 1.43120571e-04
4.00000000e-01 1.03670037e-04
4.10000000e-01 7.73062679e-05
4.20000000e-01 3.89234492e-05
4.30000000e-01 2.81056864e-05
4.40000000e-01 1.98519132e-05
4.50000000e-01 1.44234703e-05
4.60000000e-01 6.46910512e-06
4.70000000e-01 7.67364946e-06
4.80000000e-01 5.42549251e-06
4.90000000e-01 3.93533675e-06
5.00000000e-01 2.41952540e-06
5.10000000e-01 1.72153912e-06
5.20000000e-01 1.22919501e-06
5.30000000e-01 5.09452124e-07
5.40000000e-01 2.90617847e-07
5.50000000e-01 2.60955149e-07
5.60000000e-01 5.43788059e-08
5.70000000e-01 5.43788059e-08
5.80000000e-01 4.41688913e-08
5.90000000e-01 2.36159477e-08
6.00000000e-01 1.26957900e-08
6.10000000e-01 9.16251793e-09
6.20000000e-01 3.86360706e-09
6.30000000e-01 2.09339812e-09
6.40000000e-01 2.09339812e-09
6.50000000e-01 1.21443430e-09
6.60000000e-01 5.28914486e-10
6.70000000e-01 5.28914486e-10
6.80000000e-01 3.55570310e-10
6.90000000e-01 2.60332866e-10
7.00000000e-01 7.64688199e-11
7.10000000e-01 4.14149523e-11
7.20000000e-01 2.27618486e-11
7.30000000e-01 6.44328643e-12
7.40000000e-01 6.44328643e-12
7.50000000e-01 1.03983354e-12
7.60000000e-01 1.03983354e-12
7.70000000e-01 1.03983354e-12
7.80000000e-01 5.22605057e-13
7.90000000e-01 5.22605057e-13
8.00000000e-01 0.00000000e+00


==> PlotData/Toho_Approx_IS_mean_CI2std10nos20.txt <==
    zz mean_prob_CI
1.00000000e-01 3.37586436e-01
1.10000000e-01 3.37586436e-01
1.20000000e-01 3.28519644e-01
1.30000000e-01 3.18747288e-01
1.40000000e-01 2.92624519e-01
1.50000000e-01 2.47043339e-01
1.60000000e-01 2.40344033e-01
1.70000000e-01 2.40344033e-01
1.80000000e-01 2.30272326e-01
1.90000000e-01 1.80040758e-01
2.00000000e-01 1.80040758e-01
2.10000000e-01 1.72653339e-01
2.20000000e-01 1.45452266e-01
2.30000000e-01 1.39267320e-01
2.40000000e-01 1.31967326e-01
2.50000000e-01 1.12456398e-01
2.60000000e-01 1.02719543e-01
2.70000000e-01 6.02081003e-02
2.80000000e-01 6.02081003e-02
2.90000000e-01 4.11489971e-02
3.00000000e-01 3.65822115e-02
3.10000000e-01 3.39662705e-02
3.20000000e-01 4.80788652e-02
3.30000000e-01 4.10305681e-02
3.40000000e-01 4.10305681e-02
3.50000000e-01 2.23164976e-02
3.60000000e-01 1.96656983e-02
3.70000000e-01 1.37481471e-02
3.80000000e-01 1.11119753e-02
3.90000000e-01 1.00421631e-02
4.00000000e-01 7.63289615e-03
4.10000000e-01 6.96822194e-03
4.20000000e-01 4.24413388e-03
4.30000000e-01 3.36591092e-03
4.40000000e-01 2.98638854e-03
4.50000000e-01 2.70298913e-03
4.60000000e-01 2.33308998e-03
4.70000000e-01 2.28240573e-03
4.80000000e-01 1.93436290e-03
4.90000000e-01 1.76001061e-03
5.00000000e-01 1.60192210e-03
5.10000000e-01 1.49117832e-03
5.20000000e-01 5.65713147e-04
5.30000000e-01 5.57257462e-04
5.40000000e-01 4.58855355e-04
5.50000000e-01 3.66435695e-04
5.60000000e-01 3.11408309e-04
5.70000000e-01 2.76226269e-04
5.80000000e-01 1.02337964e-04
5.90000000e-01 8.59798941e-05
6.00000000e-01 7.59624303e-05
6.10000000e-01 6.38521826e-05
6.20000000e-01 6.01771190e-05
6.30000000e-01 6.39490941e-05
6.40000000e-01 5.52620746e-05
6.50000000e-01 4.88973780e-05
6.60000000e-01 1.93309419e-05
6.70000000e-01 1.49528119e-05
6.80000000e-01 9.14010529e-06
6.90000000e-01 9.06410004e-06
7.00000000e-01 7.10808767e-06
7.10000000e-01 6.21680465e-06
7.20000000e-01 2.92152645e-06
7.30000000e-01 2.28553622e-06
7.40000000e-01 1.02524378e-06
7.50000000e-01 9.39293298e-07
7.60000000e-01 7.69720177e-07
7.70000000e-01 6.35166861e-07
7.80000000e-01 5.53244597e-07
7.90000000e-01 4.70316418e-07
8.00000000e-01 6.26396523e-07
8.10000000e-01 1.39697444e-07
8.20000000e-01 1.29156865e-07
8.30000000e-01 1.11365374e-07
8.40000000e-01 6.22697451e-08
8.50000000e-01 5.67874065e-08
8.60000000e-01 5.41267668e-08
8.70000000e-01 3.85310560e-08
8.80000000e-01 1.54659421e-08
8.90000000e-01 1.12167363e-08
9.00000000e-01 8.13793454e-09
9.10000000e-01 3.46068081e-09
9.20000000e-01 2.76385170e-09
9.30000000e-01 2.32350755e-09
9.40000000e-01 1.87655773e-09
9.50000000e-01 1.74319847e-09
9.60000000e-01 7.65619327e-10
9.70000000e-01 3.70035049e-10
9.80000000e-01 2.96067879e-10
9.90000000e-01 2.71641256e-10
1.00000000e+00 2.26853421e-10
1.01000000e+00 1.14265657e-10
1.02000000e+00 1.10194506e-10
1.03000000e+00 1.04220847e-10
1.04000000e+00 2.80016391e-11
1.05000000e+00 2.36927724e-11
1.06000000e+00 1.26662414e-11
1.07000000e+00 1.04216323e-11
1.08000000e+00 3.79570568e-12
1.09000000e+00 2.99478762e-12
1.10000000e+00 2.63108199e-12
1.11000000e+00 1.94940665e-12
1.12000000e+00 1.81701369e-12
1.13000000e+00 7.45280203e-13
1.14000000e+00 2.70657306e-13
1.15000000e+00 2.00108839e-13
1.16000000e+00 1.82703966e-13
1.17000000e+00 1.72355274e-13
1.18000000e+00 7.24527580e-14
1.19000000e+00 5.15047843e-14
1.20000000e+00 3.33495918e-14
1.21000000e+00 1.37246483e-14
1.22000000e+00 1.24299266e-14
1.23000000e+00 5.58234960e-15
1.24000000e+00 4.57545169e-15
1.25000000e+00 3.69508625e-15
1.26000000e+00 1.31001432e-15
1.27000000e+00 8.80072386e-16
1.28000000e+00 6.45547655e-16
1.29000000e+00 6.05275794e-16
1.30000000e+00 3.19585806e-16
1.31000000e+00 1.12285390e-16
1.32000000e+00 4.07112554e-17
1.33000000e+00 3.41610148e-17
1.34000000e+00 2.29466650e-17
1.35000000e+00 1.74610946e-17
1.36000000e+00 1.22626041e-17
1.37000000e+00 2.50806911e-18
1.38000000e+00 1.27502991e-18
1.39000000e+00 1.27502991e-18
1.40000000e+00 1.27502991e-18


==> PlotData/Toho_Approx_IS_mean_CIstd10nos20.txt <==
    zz mean_prob_CI
1.00000000e-01 2.27599843e-01
1.10000000e-01 2.27599843e-01
1.20000000e-01 2.20150613e-01
1.30000000e-01 2.12511648e-01
1.40000000e-01 1.91447310e-01
1.50000000e-01 1.58543147e-01
1.60000000e-01 1.53015656e-01
1.70000000e-01 1.53015656e-01
1.80000000e-01 1.43810624e-01
1.90000000e-01 1.04635261e-01
2.00000000e-01 1.04635261e-01
2.10000000e-01 9.78383612e-02
2.20000000e-01 8.16774524e-02
2.30000000e-01 7.60487508e-02
2.40000000e-01 6.98557725e-02
2.50000000e-01 5.41665686e-02
2.60000000e-01 4.62377531e-02
2.70000000e-01 3.17950697e-02
2.80000000e-01 3.17950697e-02
2.90000000e-01 2.36156078e-02
3.00000000e-01 2.03399904e-02
3.10000000e-01 1.83994285e-02
3.20000000e-01 1.89110134e-02
3.30000000e-01 1.34537995e-02
3.40000000e-01 1.34537995e-02
3.50000000e-01 1.03171147e-02
3.60000000e-01 8.15734347e-03
3.70000000e-01 6.89503303e-03
3.80000000e-01 5.30426558e-03
3.90000000e-01 4.61968321e-03
4.00000000e-01 3.12915982e-03
4.10000000e-01 2.65432008e-03
4.20000000e-01 2.01643461e-03
4.30000000e-01 1.76218363e-03
4.40000000e-01 1.54665490e-03
4.50000000e-01 1.36247336e-03
4.60000000e-01 1.11773869e-03
4.70000000e-01 9.49901442e-04
4.80000000e-01 6.90463134e-04
4.90000000e-01 5.70072763e-04
5.00000000e-01 4.41318217e-04
5.10000000e-01 3.42014526e-04
5.20000000e-01 2.67774081e-04
5.30000000e-01 2.38736248e-04
5.40000000e-01 1.72183866e-04
5.50000000e-01 1.20862406e-04
5.60000000e-01 7.86119622e-05
5.70000000e-01 5.53783501e-05
5.80000000e-01 4.81987088e-05
5.90000000e-01 4.06337829e-05
6.00000000e-01 3.47243113e-05
6.10000000e-01 2.71831718e-05
6.20000000e-01 2.48937976e-05
6.30000000e-01 1.53053569e-05
6.40000000e-01 8.28661687e-06
6.50000000e-01 3.40741504e-06
6.60000000e-01 8.83835473e-06
6.70000000e-01 5.92821336e-06
6.80000000e-01 3.97848560e-06
6.90000000e-01 3.06370019e-06
7.00000000e-01 1.84162065e-06
7.10000000e-01 1.27462762e-06
7.20000000e-01 8.84332331e-07
7.30000000e-01 6.38728663e-07
7.40000000e-01 4.32635112e-07
7.50000000e-01 3.91014754e-07
7.60000000e-01 3.18357391e-07
7.70000000e-01 2.37136892e-07
7.80000000e-01 1.88611633e-07
7.90000000e-01 1.32741948e-07
8.00000000e-01 -2.23275827e-08
8.10000000e-01 5.94203926e-08
8.20000000e-01 5.39035742e-08
8.30000000e-01 4.16354310e-08
8.40000000e-01 2.70901449e-08
8.50000000e-01 1.54658640e-08
8.60000000e-01 1.35217750e-08
8.70000000e-01 2.84995939e-09
8.80000000e-01 4.62190515e-09
8.90000000e-01 2.78324216e-09
9.00000000e-01 1.83849675e-09
9.10000000e-01 1.30668807e-09
9.20000000e-01 1.02105656e-09
9.30000000e-01 8.01263388e-10
9.40000000e-01 5.35435295e-10
9.50000000e-01 4.55835640e-10
9.60000000e-01 2.37334501e-10
9.70000000e-01 1.23949678e-10
9.80000000e-01 1.11605321e-10
9.90000000e-01 9.91412173e-11
1.00000000e+00 7.05384728e-11
1.01000000e+00 4.73636525e-11
1.02000000e+00 1.66558684e-11
1.03000000e+00 1.14394402e-11
1.04000000e+00 8.50079383e-12
1.05000000e+00 6.14031432e-12
1.06000000e+00 2.65668551e-12
1.07000000e+00 1.47112827e-12
1.08000000e+00 1.28186543e-12
1.09000000e+00 9.56890468e-13
1.10000000e+00 8.16761506e-13
1.11000000e+00 4.11289547e-13
1.12000000e+00 3.27494102e-13
1.13000000e+00 2.00804023e-13
1.14000000e+00 7.16580935e-14
1.15000000e+00 6.55745426e-14
1.16000000e+00 5.66912280e-14
1.17000000e+00 4.98168185e-14
1.18000000e+00 2.93645239e-14
1.19000000e+00 1.87757495e-14
1.20000000e+00 1.04540849e-14
1.21000000e+00 3.74488764e-15
1.22000000e+00 3.09597953e-15
1.23000000e+00 9.56099440e-16
1.24000000e+00 4.14117150e-16
1.25000000e+00 -1.40370988e-16
1.26000000e+00 3.95694075e-16
1.27000000e+00 2.30582137e-16
1.28000000e+00 8.96156469e-17
1.29000000e+00 6.24010374e-17
1.30000000e+00 9.48240168e-17
1.31000000e+00 2.73463995e-17
1.32000000e+00 1.01264707e-17
1.33000000e+00 8.13881028e-18
1.34000000e+00 5.40495588e-18
1.35000000e+00 3.18624934e-18
1.36000000e+00 7.42714165e-19
1.37000000e+00 9.19026522e-20
1.38000000e+00 2.15431623e-19
1.39000000e+00 2.15431623e-19
1.40000000e+00 2.15431623e-19


==> PlotData/Toho_Approx_IS_meanstd10nos20.txt <==
    zz    mean_prob
1.00000000e-01 2.82593140e-01
1.10000000e-01 2.82593140e-01
1.20000000e-01 2.74335129e-01
1.30000000e-01 2.65629468e-01
1.40000000e-01 2.42035914e-01
1.50000000e-01 2.02793243e-01
1.60000000e-01 1.96679845e-01
1.70000000e-01 1.96679845e-01
1.80000000e-01 1.87041475e-01
1.90000000e-01 1.42338010e-01
2.00000000e-01 1.42338010e-01
2.10000000e-01 1.35245850e-01
2.20000000e-01 1.13564859e-01
2.30000000e-01 1.07658035e-01
2.40000000e-01 1.00911549e-01
2.50000000e-01 8.33114834e-02
2.60000000e-01 7.44786483e-02
2.70000000e-01 4.60015850e-02
2.80000000e-01 4.60015850e-02
2.90000000e-01 3.23823024e-02
3.00000000e-01 2.84611010e-02
3.10000000e-01 2.61828495e-02
3.20000000e-01 3.34949393e-02
3.30000000e-01 2.72421838e-02
3.40000000e-01 2.72421838e-02
3.50000000e-01 1.63168061e-02
3.60000000e-01 1.39115209e-02
3.70000000e-01 1.03215901e-02
3.80000000e-01 8.20812042e-03
3.90000000e-01 7.33092315e-03
4.00000000e-01 5.38102799e-03
4.10000000e-01 4.81127101e-03
4.20000000e-01 3.13028425e-03
4.30000000e-01 2.56404728e-03
4.40000000e-01 2.26652172e-03
4.50000000e-01 2.03273124e-03
4.60000000e-01 1.72541434e-03
4.70000000e-01 1.61615359e-03
4.80000000e-01 1.31241302e-03
4.90000000e-01 1.16504169e-03
5.00000000e-01 1.02162016e-03
5.10000000e-01 9.16596425e-04
5.20000000e-01 4.16743614e-04
5.30000000e-01 3.97996855e-04
5.40000000e-01 3.15519610e-04
5.50000000e-01 2.43649051e-04
5.60000000e-01 1.95010135e-04
5.70000000e-01 1.65802309e-04
5.80000000e-01 7.52683362e-05
5.90000000e-01 6.33068385e-05
6.00000000e-01 5.53433708e-05
6.10000000e-01 4.55176772e-05
6.20000000e-01 4.25354583e-05
6.30000000e-01 3.96272255e-05
6.40000000e-01 3.17743458e-05
6.50000000e-01 2.61523965e-05
6.60000000e-01 1.40846483e-05
6.70000000e-01 1.04405126e-05
6.80000000e-01 6.55929545e-06
6.90000000e-01 6.06390011e-06
7.00000000e-01 4.47485416e-06
7.10000000e-01 3.74571613e-06
7.20000000e-01 1.90292939e-06
7.30000000e-01 1.46213244e-06
7.40000000e-01 7.28939444e-07
7.50000000e-01 6.65154026e-07
7.60000000e-01 5.44038784e-07
7.70000000e-01 4.36151877e-07
7.80000000e-01 3.70928115e-07
7.90000000e-01 3.01529183e-07
8.00000000e-01 3.02034470e-07
8.10000000e-01 9.95589181e-08
8.20000000e-01 9.15302196e-08
8.30000000e-01 7.65004024e-08
8.40000000e-01 4.46799450e-08
8.50000000e-01 3.61266353e-08
8.60000000e-01 3.38242709e-08
8.70000000e-01 2.06905077e-08
8.80000000e-01 1.00439236e-08
8.90000000e-01 6.99998921e-09
9.00000000e-01 4.98821564e-09
9.10000000e-01 2.38368444e-09
9.20000000e-01 1.89245413e-09
9.30000000e-01 1.56238547e-09
9.40000000e-01 1.20599651e-09
9.50000000e-01 1.09951706e-09
9.60000000e-01 5.01476914e-10
9.70000000e-01 2.46992363e-10
9.80000000e-01 2.03836600e-10
9.90000000e-01 1.85391237e-10
1.00000000e+00 1.48695947e-10
1.01000000e+00 8.08146545e-11
1.02000000e+00 6.34251872e-11
1.03000000e+00 5.78301434e-11
1.04000000e+00 1.82512165e-11
1.05000000e+00 1.49165434e-11
1.06000000e+00 7.66146343e-12
1.07000000e+00 5.94638029e-12
1.08000000e+00 2.53878555e-12
1.09000000e+00 1.97583904e-12
1.10000000e+00 1.72392175e-12
1.11000000e+00 1.18034810e-12
1.12000000e+00 1.07225389e-12
1.13000000e+00 4.73042113e-13
1.14000000e+00 1.71157700e-13
1.15000000e+00 1.32841691e-13
1.16000000e+00 1.19697597e-13
1.17000000e+00 1.11086046e-13
1.18000000e+00 5.09086409e-14
1.19000000e+00 3.51402669e-14
1.20000000e+00 2.19018384e-14
1.21000000e+00 8.73476799e-15
1.22000000e+00 7.76295304e-15
1.23000000e+00 3.26922452e-15
1.24000000e+00 2.49478442e-15
1.25000000e+00 1.77735763e-15
1.26000000e+00 8.52854197e-16
1.27000000e+00 5.55327261e-16
1.28000000e+00 3.67581651e-16
1.29000000e+00 3.33838415e-16
1.30000000e+00 2.07204911e-16
1.31000000e+00 6.98158948e-17
1.32000000e+00 2.54188631e-17
1.33000000e+00 2.11499125e-17
1.34000000e+00 1.41758104e-17
1.35000000e+00 1.03236720e-17
1.36000000e+00 6.50265914e-18
1.37000000e+00 1.29998588e-18
1.38000000e+00 7.45230765e-19
1.39000000e+00 7.45230765e-19
1.40000000e+00 7.45230765e-19


==> PlotData/Toho_Approx_Linear0std10nos20.txt <==
     F         prob
2.68118775e-03 5.07699845e-02
3.21742530e-03 2.47117524e-02
3.75366285e-03 1.09410959e-02
4.28990040e-03 4.39786477e-03
4.82613795e-03 1.60239604e-03
5.36237550e-03 5.28559467e-04
5.89861305e-03 1.57674734e-04
6.43485060e-03 4.25012244e-05
6.97108815e-03 1.03443037e-05
7.50732570e-03 2.27196259e-06
8.04356325e-03 4.50071275e-07
8.57980080e-03 8.03812398e-08
9.11603835e-03 1.29378301e-08
9.65227590e-03 1.87613386e-09
1.01885135e-02 2.45043152e-10
1.07247510e-02 2.88200019e-11
1.12609886e-02 3.05161452e-12
1.17972261e-02 2.90822921e-13
1.23334637e-02 2.49245069e-14
1.28697012e-02 1.94289029e-15


==> PlotData/Toho_Approx_Linearstd10nos20.txt <==
     F         prob
2.15684690e-01 6.16303964e-02
2.63192495e-01 3.21945459e-02
3.10700300e-01 1.54747204e-02
3.58208105e-01 6.83217382e-03
4.05715909e-01 2.76676162e-03
4.53223714e-01 1.02648587e-03
5.00731519e-01 3.48563910e-04
5.48239324e-01 1.08245659e-04
5.95747129e-01 3.07216399e-05
6.43254933e-01 7.96411074e-06
6.90762738e-01 1.88486271e-06
7.38270543e-01 4.07092271e-07
7.85778348e-01 8.02089954e-08
8.33286153e-01 1.44124457e-08
8.80793957e-01 2.36113828e-09
9.28301762e-01 3.52592955e-10
9.75809567e-01 4.79850604e-11
1.02331737e+00 5.95035132e-12
1.07082518e+00 6.72240041e-13
1.11833298e+00 6.91668944e-14


==> PlotData/Toho_Approx_SORM.txt <==
     F         prob
9.50459678e-02 2.03234835e-01
1.18163144e-01 1.43066627e-01
1.41569680e-01 9.64159327e-02
1.65245763e-01 6.21237501e-02
1.89175732e-01 3.82201520e-02
2.13346455e-01 2.24236024e-02
2.37746481e-01 1.25308940e-02
2.62365568e-01 6.66260572e-03
2.87194389e-01 3.36704406e-03
3.12224394e-01 1.61578181e-03
3.37447609e-01 7.35645096e-04
3.62856639e-01 3.17506024e-04
3.88444571e-01 1.29809105e-04
4.14204897e-01 5.02371307e-05
4.40131553e-01 1.83918104e-05
4.66218787e-01 6.36561934e-06
4.92461254e-01 2.08171346e-06
5.18853885e-01 6.42882025e-07
5.45391901e-01 1.87392239e-07
5.72070810e-01 5.15315279e-08


==> PlotData/Toho_Approx_SORMstd10nos20.txt <==
     F         prob
2.14062643e-01 9.24160953e-02
2.63192495e-01 4.79332745e-02
3.13170312e-01 2.25190530e-02
3.63929147e-01 9.54675143e-03
4.15410953e-01 3.64007495e-03
4.67564787e-01 1.24462698e-03
5.20345684e-01 3.80638121e-04
5.73713830e-01 1.03878062e-04
6.27633942e-01 2.52447219e-05
6.82074741e-01 5.45297721e-06
7.37008446e-01 1.04512005e-06
7.92410393e-01 1.77451427e-07
8.48258675e-01 2.66521760e-08
9.04533840e-01 3.53608992e-09
9.61218575e-01 4.13887757e-10
1.01829754e+00 4.26839567e-11
1.07575703e+00 3.87392164e-12
1.13358492e+00 3.09074100e-13
1.19177045e+00 2.16120273e-14
1.25030406e+00 1.35779930e-15


==> PlotData/Toho_Approx_fit.txt <==
     F         prob
9.50459678e-02 1.18623298e-01
1.18163144e-01 9.19839187e-02
1.41569680e-01 6.78488465e-02
1.65245763e-01 4.75650202e-02
1.89175732e-01 3.16661089e-02
2.13346455e-01 2.00046379e-02
2.37746481e-01 1.19834467e-02
2.62365568e-01 6.80223717e-03
2.87194389e-01 3.65646496e-03
3.12224394e-01 1.86014392e-03
3.37447609e-01 8.95072157e-04
3.62856639e-01 4.07155041e-04
3.88444571e-01 1.74995990e-04
4.14204897e-01 7.10314996e-05
4.40131553e-01 2.72161337e-05
4.66218787e-01 9.83927020e-06
4.92461254e-01 3.35487664e-06
5.18853885e-01 1.07843105e-06
5.45391901e-01 3.26695315e-07
5.72070810e-01 9.32324816e-08


==> PlotData/Toho_Approx_fitstd10nos20.txt <==
     F         prob
2.14062643e-01 8.45859941e-02
2.63192495e-01 4.92639635e-02
3.13170312e-01 2.57219777e-02
3.63929147e-01 1.20111836e-02
4.15410953e-01 5.00547052e-03
4.67564787e-01 1.85799974e-03
5.20345684e-01 6.13239710e-04
5.73713830e-01 1.79682918e-04
6.27633942e-01 4.66700043e-05
6.82074741e-01 1.07307747e-05
7.37008446e-01 2.18138127e-06
7.92410393e-01 3.91575003e-07
8.48258675e-01 6.19985549e-08
9.04533840e-01 8.64871434e-09
9.61218575e-01 1.06184568e-09
1.01829754e+00 1.14619700e-10
1.07575703e+00 1.08668639e-11
1.13358492e+00 9.03985979e-13
1.19177045e+00 6.59176606e-14
1.25030406e+00 4.20918698e-15


==> PlotData/Toho_Approx_mean.txt <==
    zz    mean_prob
-5.00000000e-02 1.00000000e+00
-4.00000000e-02 1.00000000e+00
-3.00000000e-02 1.00000000e+00
-2.00000000e-02 1.00000000e+00
-1.00000000e-02 1.00000000e+00
0.00000000e+00 1.00000000e+00
1.00000000e-02 9.38219895e-01
2.00000000e-02 8.68219895e-01
3.00000000e-02 7.83403141e-01
4.00000000e-02 6.94083770e-01
5.00000000e-02 6.06178010e-01
6.00000000e-02 5.24869110e-01
7.00000000e-02 4.52460733e-01
8.00000000e-02 3.83193717e-01
9.00000000e-02 3.21151832e-01
1.00000000e-01 2.67905759e-01
1.10000000e-01 2.22460733e-01
1.20000000e-01 1.83979058e-01
1.30000000e-01 1.48691099e-01
1.40000000e-01 1.21465969e-01
1.50000000e-01 9.74869110e-02
1.60000000e-01 7.78534031e-02
1.70000000e-01 6.29319372e-02
1.80000000e-01 5.06282723e-02
1.90000000e-01 4.06806283e-02
2.00000000e-01 3.11518325e-02
2.10000000e-01 2.42408377e-02
2.20000000e-01 1.89005236e-02
2.30000000e-01 1.50261780e-02
2.40000000e-01 1.18848168e-02
2.50000000e-01 9.26701571e-03
2.60000000e-01 7.27748691e-03
2.70000000e-01 5.34031414e-03
2.80000000e-01 3.97905759e-03
2.90000000e-01 2.82722513e-03
3.00000000e-01 2.30366492e-03
3.10000000e-01 1.67539267e-03
3.20000000e-01 1.20418848e-03
3.30000000e-01 9.42408377e-04
3.40000000e-01 7.32984293e-04
3.50000000e-01 4.18848168e-04
3.60000000e-01 3.14136126e-04
3.70000000e-01 1.57068063e-04
3.80000000e-01 1.04712042e-04
3.90000000e-01 5.23560209e-05
4.00000000e-01 5.23560209e-05


==> PlotData/Toho_Approx_mean_CI.txt <==
    zz mean_prob_CI
-5.00000000e-02 1.00000000e+00
-4.00000000e-02 1.00000000e+00
-3.00000000e-02 1.00000000e+00
-2.00000000e-02 1.00000000e+00
-1.00000000e-02 1.00000000e+00
0.00000000e+00 1.00000000e+00
1.00000000e-02 9.34805239e-01
2.00000000e-02 8.63422449e-01
3.00000000e-02 7.77560772e-01
4.00000000e-02 6.87548289e-01
5.00000000e-02 5.99248216e-01
6.00000000e-02 5.17786351e-01
7.00000000e-02 4.45401323e-01
8.00000000e-02 3.76298406e-01
9.00000000e-02 3.14529487e-01
1.00000000e-01 2.61624527e-01
1.10000000e-01 2.16562008e-01
1.20000000e-01 1.78483584e-01
1.30000000e-01 1.43644993e-01
1.40000000e-01 1.16832813e-01
1.50000000e-01 9.32799333e-02
1.60000000e-01 7.40531801e-02
1.70000000e-01 5.94877129e-02
1.80000000e-01 4.75188121e-02
1.90000000e-01 3.78787728e-02
2.00000000e-01 2.86878367e-02
2.10000000e-01 2.20595375e-02
2.20000000e-01 1.69691613e-02
2.30000000e-01 1.33007100e-02
2.40000000e-01 1.03478293e-02
2.50000000e-01 7.90801851e-03
2.60000000e-01 6.07196543e-03
2.70000000e-01 4.30662260e-03
2.80000000e-01 3.08617440e-03
2.90000000e-01 2.07415451e-03
3.00000000e-01 1.62371153e-03
3.10000000e-01 1.09534392e-03
3.20000000e-01 7.12312189e-04
3.30000000e-01 5.07212140e-04
3.40000000e-01 3.49137064e-04
3.50000000e-01 1.28641331e-04
3.60000000e-01 6.27964692e-05
3.70000000e-01 -2.06698739e-05
3.80000000e-01 -4.04141753e-05
3.90000000e-01 -5.02663980e-05
4.00000000e-01 -5.02663980e-05


==> PlotData/Toho_Approx_mean_CI2.txt <==
    zz mean_prob_CI
-5.00000000e-02 1.00000000e+00
-4.00000000e-02 1.00000000e+00
-3.00000000e-02 1.00000000e+00
-2.00000000e-02 1.00000000e+00
-1.00000000e-02 1.00000000e+00
0.00000000e+00 1.00000000e+00
1.00000000e-02 9.41634551e-01
2.00000000e-02 8.73017341e-01
3.00000000e-02 7.89245511e-01
4.00000000e-02 7.00619250e-01
5.00000000e-02 6.13107805e-01
6.00000000e-02 5.31951869e-01
7.00000000e-02 4.59520143e-01
8.00000000e-02 3.90089029e-01
9.00000000e-02 3.27774178e-01
1.00000000e-01 2.74186991e-01
1.10000000e-01 2.28359458e-01
1.20000000e-01 1.89474531e-01
1.30000000e-01 1.53737206e-01
1.40000000e-01 1.26099124e-01
1.50000000e-01 1.01693889e-01
1.60000000e-01 8.16536262e-02
1.70000000e-01 6.63761614e-02
1.80000000e-01 5.37377324e-02
1.90000000e-01 4.34824838e-02
2.00000000e-01 3.36158282e-02
2.10000000e-01 2.64221379e-02
2.20000000e-01 2.08318858e-02
2.30000000e-01 1.67516460e-02
2.40000000e-01 1.34218042e-02
2.50000000e-01 1.06260129e-02
2.60000000e-01 8.48300839e-03
2.70000000e-01 6.37400567e-03
2.80000000e-01 4.87194078e-03
2.90000000e-01 3.58029575e-03
3.00000000e-01 2.98361831e-03
3.10000000e-01 2.25544142e-03
3.20000000e-01 1.69606477e-03
3.30000000e-01 1.37760461e-03
3.40000000e-01 1.11683152e-03
3.50000000e-01 7.09055004e-04
3.60000000e-01 5.65475782e-04
3.70000000e-01 3.34806000e-04
3.80000000e-01 2.49838259e-04
3.90000000e-01 1.54978440e-04
4.00000000e-01 1.54978440e-04


==> PlotData/Toho_Approx_mean_CI2std10nos20.txt <==
    zz mean_prob_CI
-5.00000000e-02 1.00000000e+00
-4.00000000e-02 1.00000000e+00
-3.00000000e-02 1.00000000e+00
-2.00000000e-02 1.00000000e+00
-1.00000000e-02 1.00000000e+00
0.00000000e+00 1.00000000e+00
1.00000000e-02 9.76055972e-01
2.00000000e-02 9.39781426e-01
3.00000000e-02 8.91175242e-01
4.00000000e-02 8.36405620e-01
5.00000000e-02 7.74729826e-01
6.00000000e-02 7.13640056e-01
7.00000000e-02 6.52527121e-01
8.00000000e-02 5.92219347e-01
9.00000000e-02 5.35572483e-01
1.00000000e-01 4.82586420e-01
1.10000000e-01 4.30516231e-01
1.20000000e-01 3.83589339e-01
1.30000000e-01 3.40721411e-01
1.40000000e-01 3.00453822e-01
1.50000000e-01 2.64745493e-01
1.60000000e-01 2.32467787e-01
1.70000000e-01 2.04066537e-01
1.80000000e-01 1.78470925e-01
1.90000000e-01 1.55382119e-01
2.00000000e-01 1.34903363e-01
2.10000000e-01 1.16604545e-01
2.20000000e-01 1.00286455e-01
2.30000000e-01 8.59614941e-02
2.40000000e-01 7.35718147e-02
2.50000000e-01 6.28879214e-02
2.60000000e-01 5.41456002e-02
2.70000000e-01 4.64875999e-02
2.80000000e-01 3.94387823e-02
2.90000000e-01 3.37718372e-02
3.00000000e-01 2.92362266e-02
3.10000000e-01 2.48874490e-02
3.20000000e-01 2.12761833e-02
3.30000000e-01 1.80979151e-02
3.40000000e-01 1.52614173e-02
3.50000000e-01 1.30858938e-02
3.60000000e-01 1.10184856e-02
3.70000000e-01 9.46146707e-03
3.80000000e-01 7.77582892e-03
3.90000000e-01 6.50984482e-03
4.00000000e-01 5.48934110e-03
4.10000000e-01 4.55893025e-03
4.20000000e-01 3.79237354e-03
4.30000000e-01 3.24386369e-03
4.40000000e-01 2.69264595e-03
4.50000000e-01 2.24482765e-03
4.60000000e-01 1.77225277e-03
4.70000000e-01 1.42546925e-03
4.80000000e-01 1.16294372e-03
4.90000000e-01 9.86328319e-04
5.00000000e-01 8.30378956e-04
5.10000000e-01 6.83990920e-04
5.20000000e-01 5.58497996e-04
5.30000000e-01 5.23936332e-04
5.40000000e-01 3.71830708e-04
5.50000000e-01 3.11921919e-04
5.60000000e-01 2.25904684e-04
5.70000000e-01 1.87892231e-04
5.80000000e-01 1.48797279e-04
5.90000000e-01 1.08008498e-04
6.00000000e-01 1.08008498e-04
6.10000000e-01 1.08008498e-04
6.20000000e-01 1.08008498e-04
6.30000000e-01 9.38257809e-05
6.40000000e-01 7.91991661e-05
6.50000000e-01 4.77182734e-05
6.60000000e-01 4.77182734e-05
6.70000000e-01 2.95998771e-05
6.80000000e-01 2.95998771e-05
6.90000000e-01 2.95998771e-05


==> PlotData/Toho_Approx_mean_CIstd10nos20.txt <==
    zz mean_prob_CI
-5.00000000e-02 1.00000000e+00
-4.00000000e-02 1.00000000e+00
-3.00000000e-02 1.00000000e+00
-2.00000000e-02 1.00000000e+00
-1.00000000e-02 1.00000000e+00
0.00000000e+00 1.00000000e+00
1.00000000e-02 9.74124028e-01
2.00000000e-02 9.36798574e-01
3.00000000e-02 8.87284758e-01
4.00000000e-02 8.31794380e-01
5.00000000e-02 7.69530174e-01
6.00000000e-02 7.08019944e-01
7.00000000e-02 6.46612879e-01
8.00000000e-02 5.86120653e-01
9.00000000e-02 5.29387517e-01
1.00000000e-01 4.76393580e-01
1.10000000e-01 4.24383769e-01
1.20000000e-01 3.77570661e-01
1.30000000e-01 3.34858589e-01
1.40000000e-01 2.94786178e-01
1.50000000e-01 2.59294507e-01
1.60000000e-01 2.27252213e-01
1.70000000e-01 1.99093463e-01
1.80000000e-01 1.73749075e-01
1.90000000e-01 1.50917881e-01
2.00000000e-01 1.30696637e-01
2.10000000e-01 1.12655455e-01
2.20000000e-01 9.65935454e-02
2.30000000e-01 8.25185059e-02
2.40000000e-01 7.03681853e-02
2.50000000e-01 5.99120786e-02
2.60000000e-01 5.13743998e-02
2.70000000e-01 4.39124001e-02
2.80000000e-01 3.70612177e-02
2.90000000e-01 3.15681628e-02
3.00000000e-01 2.71837734e-02
3.10000000e-01 2.29925510e-02
3.20000000e-01 1.95238167e-02
3.30000000e-01 1.64820849e-02
3.40000000e-01 1.37785827e-02
3.50000000e-01 1.17141062e-02
3.60000000e-01 9.76151440e-03
3.70000000e-01 8.29853293e-03
3.80000000e-01 6.72417108e-03
3.90000000e-01 5.55015518e-03
4.00000000e-01 4.61065890e-03
4.10000000e-01 3.76106975e-03
4.20000000e-01 3.06762646e-03
4.30000000e-01 2.57613631e-03
4.40000000e-01 2.08735405e-03
4.50000000e-01 1.69517235e-03
4.60000000e-01 1.28774723e-03
4.70000000e-01 9.94530751e-04
4.80000000e-01 7.77056278e-04
4.90000000e-01 6.33671681e-04
5.00000000e-01 5.09621044e-04
5.10000000e-01 3.96009080e-04
5.20000000e-01 3.01502004e-04
5.30000000e-01 2.76063668e-04
5.40000000e-01 1.68169292e-04
5.50000000e-01 1.28078081e-04
5.60000000e-01 7.40953164e-05
5.70000000e-01 5.21077686e-05
5.80000000e-01 3.12027208e-05
5.90000000e-01 1.19915024e-05
6.00000000e-01 1.19915024e-05
6.10000000e-01 1.19915024e-05
6.20000000e-01 1.19915024e-05
6.30000000e-01 6.17421905e-06
6.40000000e-01 8.00833851e-07
6.50000000e-01 -7.71827339e-06
6.60000000e-01 -7.71827339e-06
6.70000000e-01 -9.59987708e-06
6.80000000e-01 -9.59987708e-06
6.90000000e-01 -9.59987708e-06


==> PlotData/Toho_Approx_meanstd10nos20.txt <==
    zz    mean_prob
-5.00000000e-02 1.00000000e+00
-4.00000000e-02 1.00000000e+00
-3.00000000e-02 1.00000000e+00
-2.00000000e-02 1.00000000e+00
-1.00000000e-02 1.00000000e+00
0.00000000e+00 1.00000000e+00
1.00000000e-02 9.75090000e-01
2.00000000e-02 9.38290000e-01
3.00000000e-02 8.89230000e-01
4.00000000e-02 8.34100000e-01
5.00000000e-02 7.72130000e-01
6.00000000e-02 7.10830000e-01
7.00000000e-02 6.49570000e-01
8.00000000e-02 5.89170000e-01
9.00000000e-02 5.32480000e-01
1.00000000e-01 4.79490000e-01
1.10000000e-01 4.27450000e-01
1.20000000e-01 3.80580000e-01
1.30000000e-01 3.37790000e-01
1.40000000e-01 2.97620000e-01
1.50000000e-01 2.62020000e-01
1.60000000e-01 2.29860000e-01
1.70000000e-01 2.01580000e-01
1.80000000e-01 1.76110000e-01
1.90000000e-01 1.53150000e-01
2.00000000e-01 1.32800000e-01
2.10000000e-01 1.14630000e-01
2.20000000e-01 9.84400000e-02
2.30000000e-01 8.42400000e-02
2.40000000e-01 7.19700000e-02
2.50000000e-01 6.14000000e-02
2.60000000e-01 5.27600000e-02
2.70000000e-01 4.52000000e-02
2.80000000e-01 3.82500000e-02
2.90000000e-01 3.26700000e-02
3.00000000e-01 2.82100000e-02
3.10000000e-01 2.39400000e-02
3.20000000e-01 2.04000000e-02
3.30000000e-01 1.72900000e-02
3.40000000e-01 1.45200000e-02
3.50000000e-01 1.24000000e-02
3.60000000e-01 1.03900000e-02
3.70000000e-01 8.88000000e-03
3.80000000e-01 7.25000000e-03
3.90000000e-01 6.03000000e-03
4.00000000e-01 5.05000000e-03
4.10000000e-01 4.16000000e-03
4.20000000e-01 3.43000000e-03
4.30000000e-01 2.91000000e-03
4.40000000e-01 2.39000000e-03
4.50000000e-01 1.97000000e-03
4.60000000e-01 1.53000000e-03
4.70000000e-01 1.21000000e-03
4.80000000e-01 9.70000000e-04
4.90000000e-01 8.10000000e-04
5.00000000e-01 6.70000000e-04
5.10000000e-01 5.40000000e-04
5.20000000e-01 4.30000000e-04
5.30000000e-01 4.00000000e-04
5.40000000e-01 2.70000000e-04
5.50000000e-01 2.20000000e-04
5.60000000e-01 1.50000000e-04
5.70000000e-01 1.20000000e-04
5.80000000e-01 9.00000000e-05
5.90000000e-01 6.00000000e-05
6.00000000e-01 6.00000000e-05
6.10000000e-01 6.00000000e-05
6.20000000e-01 6.00000000e-05
6.30000000e-01 5.00000000e-05
6.40000000e-01 4.00000000e-05
6.50000000e-01 2.00000000e-05
6.60000000e-01 2.00000000e-05
6.70000000e-01 1.00000000e-05
6.80000000e-01 1.00000000e-05
6.90000000e-01 1.00000000e-05


==> PlotData/Toho_Approx_optsol10.txt <==
     x            B
1.65000000e+05 4.99049937e-02
1.65100000e+05 5.05243964e-02
1.65200000e+05 5.11555736e-02
1.65300000e+05 5.17990084e-02
1.65400000e+05 5.24550130e-02
1.65500000e+05 5.31239091e-02
1.65600000e+05 5.38060284e-02
1.65700000e+05 5.45017130e-02
1.65800000e+05 5.52113157e-02
1.65900000e+05 5.59352002e-02
1.66000000e+05 5.66737416e-02
1.66100000e+05 5.74273270e-02
1.66200000e+05 5.81963558e-02
1.66300000e+05 5.89812399e-02
1.66400000e+05 5.97824044e-02
1.66500000e+05 6.06002883e-02
1.66600000e+05 6.14353443e-02
1.66700000e+05 6.22880402e-02
1.66800000e+05 6.31588585e-02
1.66900000e+05 6.40482976e-02
1.67000000e+05 6.49568724e-02
1.67100000e+05 6.58851142e-02
1.67200000e+05 6.68335722e-02
1.67300000e+05 6.78028133e-02
1.67400000e+05 6.87934234e-02
1.67500000e+05 6.98060079e-02
1.67600000e+05 7.08411921e-02
1.67700000e+05 7.18996222e-02
1.67800000e+05 7.29819661e-02
1.67900000e+05 7.40889140e-02
1.68000000e+05 7.52211793e-02
1.68100000e+05 7.63794992e-02
1.68200000e+05 7.75646361e-02
1.68300000e+05 7.87773779e-02
1.68400000e+05 8.00185390e-02
1.68500000e+05 8.12889617e-02
1.68600000e+05 8.25895164e-02
1.68700000e+05 8.39211034e-02
1.68800000e+05 8.52846532e-02
1.68900000e+05 8.66811279e-02
1.69000000e+05 8.81115222e-02
1.69100000e+05 8.95768644e-02
1.69200000e+05 9.10782177e-02
1.69300000e+05 9.26166809e-02
1.69400000e+05 9.41933900e-02
1.69500000e+05 9.58095190e-02
1.69600000e+05 9.74662813e-02
1.69700000e+05 9.91649305e-02
1.69800000e+05 1.00906762e-01
1.69900000e+05 1.02693114e-01
1.70000000e+05 1.04525368e-01
1.70100000e+05 1.06404951e-01
1.70200000e+05 1.08333336e-01
1.70300000e+05 1.10312043e-01
1.70400000e+05 1.12342639e-01
1.70500000e+05 1.14426743e-01
1.70600000e+05 1.16566020e-01
1.70700000e+05 1.18762189e-01
1.70800000e+05 1.21017018e-01
1.70900000e+05 1.23332327e-01
1.71000000e+05 1.25709989e-01
1.71100000e+05 1.28151928e-01
1.71200000e+05 1.30660120e-01
1.71300000e+05 1.33236595e-01
1.71400000e+05 1.35883431e-01
1.71500000e+05 1.38602759e-01
1.71600000e+05 1.41396755e-01
1.71700000e+05 1.44267645e-01
1.71800000e+05 1.47217698e-01
1.71900000e+05 1.50249226e-01
1.72000000e+05 1.53364576e-01
1.72100000e+05 1.56566132e-01
1.72200000e+05 1.59856305e-01
1.72300000e+05 1.63237527e-01
1.72400000e+05 1.66712247e-01
1.72500000e+05 1.70282921e-01
1.72600000e+05 1.73952002e-01
1.72700000e+05 1.77721927e-01
1.72800000e+05 1.81595110e-01
1.72900000e+05 1.85573922e-01
1.73000000e+05 1.89660677e-01
1.73100000e+05 1.93857613e-01
1.73200000e+05 1.98166870e-01
1.73300000e+05 2.02590470e-01
1.73400000e+05 2.07130285e-01
1.73500000e+05 2.11788012e-01
1.73600000e+05 2.16565138e-01
1.73700000e+05 2.21462906e-01
1.73800000e+05 2.26482271e-01
1.73900000e+05 2.31623860e-01
1.74000000e+05 2.36887920e-01
1.74100000e+05 2.42274267e-01
1.74200000e+05 2.47782229e-01
1.74300000e+05 2.53410580e-01
1.74400000e+05 2.59157479e-01
1.74500000e+05 2.65020393e-01
1.74600000e+05 2.70996021e-01
1.74700000e+05 2.77080216e-01
1.74800000e+05 2.83267897e-01
1.74900000e+05 2.89552962e-01
1.75000000e+05 2.95928197e-01
1.75100000e+05 3.02385181e-01
1.75200000e+05 3.08914196e-01
1.75300000e+05 3.15504130e-01
1.75400000e+05 3.22142393e-01
1.75500000e+05 3.28814827e-01
1.75600000e+05 3.35505631e-01
1.75700000e+05 3.42197293e-01
1.75800000e+05 3.48870537e-01
1.75900000e+05 3.55504283e-01
1.76000000e+05 3.62075632e-01
1.76100000e+05 3.68559869e-01
1.76200000e+05 3.74930498e-01
1.76300000e+05 3.81159303e-01
1.76400000e+05 3.87216449e-01
1.76500000e+05 3.93070612e-01
1.76600000e+05 3.98689153e-01
1.76700000e+05 4.04038332e-01
1.76800000e+05 4.09083553e-01
1.76900000e+05 4.13789661e-01
1.77000000e+05 4.18121260e-01
1.77100000e+05 4.22043076e-01
1.77200000e+05 4.25520330e-01
1.77300000e+05 4.28519145e-01
1.77400000e+05 4.31006947e-01
1.77500000e+05 4.32952877e-01
1.77600000e+05 4.34328183e-01
1.77700000e+05 4.35106595e-01
1.77800000e+05 4.35264664e-01
1.77900000e+05 4.34782056e-01
1.78000000e+05 4.33641799e-01
1.78100000e+05 4.31830467e-01
1.78200000e+05 4.29338298e-01
1.78300000e+05 4.26159245e-01
1.78400000e+05 4.22290966e-01
1.78500000e+05 4.17734737e-01
1.78600000e+05 4.12495316e-01
1.78700000e+05 4.06580742e-01
1.78800000e+05 4.00002097e-01
1.78900000e+05 3.92773226e-01
1.79000000e+05 3.84910433e-01
1.79100000e+05 3.76432160e-01
1.79200000e+05 3.67358665e-01
1.79300000e+05 3.57711694e-01
1.79400000e+05 3.47514172e-01
1.79500000e+05 3.36789915e-01
1.79600000e+05 3.25563355e-01
1.79700000e+05 3.13859306e-01
1.79800000e+05 3.01702753e-01
1.79900000e+05 2.89118674e-01
1.80000000e+05 2.76131893e-01
1.80100000e+05 2.62766968e-01
1.80200000e+05 2.49048100e-01
1.80300000e+05 2.34999076e-01
1.80400000e+05 2.20643227e-01
1.80500000e+05 2.06003416e-01
1.80600000e+05 1.91102031e-01
1.80700000e+05 1.75961003e-01
1.80800000e+05 1.60601822e-01
1.80900000e+05 1.45045571e-01
1.81000000e+05 1.29312961e-01
1.81100000e+05 1.13424362e-01
1.81200000e+05 9.73998460e-02
1.81300000e+05 8.12592173e-02
1.81400000e+05 6.50220479e-02
1.81500000e+05 4.87077044e-02
1.81600000e+05 3.23353723e-02
1.81700000e+05 1.59240734e-02
1.81800000e+05 -5.07322436e-04
1.81900000e+05 -1.69400917e-02
1.82000000e+05 -3.33556588e-02
1.82100000e+05 -4.97356038e-02
1.82200000e+05 -6.60616769e-02
1.82300000e+05 -8.23158180e-02
1.82400000e+05 -9.84801832e-02
1.82500000e+05 -1.14537174e-01
1.82600000e+05 -1.30469475e-01
1.82700000e+05 -1.46260091e-01
1.82800000e+05 -1.61892388e-01
1.82900000e+05 -1.77350144e-01
1.83000000e+05 -1.92617596e-01
1.83100000e+05 -2.07679485e-01
1.83200000e+05 -2.22521117e-01
1.83300000e+05 -2.37128404e-01
1.83400000e+05 -2.51487921e-01
1.83500000e+05 -2.65586949e-01
1.83600000e+05 -2.79413514e-01
1.83700000e+05 -2.92956425e-01
1.83800000e+05 -3.06205304e-01
1.83900000e+05 -3.19150598e-01
1.84000000e+05 -3.31783597e-01
1.84100000e+05 -3.44096424e-01
1.84200000e+05 -3.56082023e-01
1.84300000e+05 -3.67734117e-01
1.84400000e+05 -3.79047152e-01
1.84500000e+05 -3.90016208e-01
1.84600000e+05 -4.00636872e-01
1.84700000e+05 -4.10905081e-01
1.84800000e+05 -4.20816911e-01
1.84900000e+05 -4.30368321e-01
1.85000000e+05 -4.39554853e-01
1.85100000e+05 -4.48371262e-01
1.85200000e+05 -4.56811094e-01
1.85300000e+05 -4.64866196e-01
1.85400000e+05 -4.72526151e-01
1.85500000e+05 -4.79777646e-01
1.85600000e+05 -4.86603771e-01
1.85700000e+05 -4.92983259e-01
1.85800000e+05 -4.98889714e-01
1.85900000e+05 -5.04290843e-01
1.86000000e+05 -5.09147770e-01
1.86100000e+05 -5.13414498e-01
1.86200000e+05 -5.17037598e-01
1.86300000e+05 -5.19956235e-01
1.86400000e+05 -5.22102623e-01
1.86500000e+05 -5.23403013e-01
1.86600000e+05 -5.23779323e-01
1.86700000e+05 -5.23151458e-01
1.86800000e+05 -5.21440373e-01
1.86900000e+05 -5.18571820e-01
1.87000000e+05 -5.14480658e-01
1.87100000e+05 -5.09115490e-01
1.87200000e+05 -5.02443284e-01
1.87300000e+05 -4.94453571e-01
1.87400000e+05 -4.85161750e-01
1.87500000e+05 -4.74611101e-01
1.87600000e+05 -4.62873169e-01
1.87700000e+05 -4.50046385e-01
1.87800000e+05 -4.36252974e-01
1.87900000e+05 -4.21634381e-01
1.88000000e+05 -4.06345662e-01
1.88100000e+05 -3.90549323e-01
1.88200000e+05 -3.74409150e-01
1.88300000e+05 -3.58084522e-01
1.88400000e+05 -3.41725542e-01
1.88500000e+05 -3.25469258e-01
1.88600000e+05 -3.09437035e-01
1.88700000e+05 -2.93733060e-01
1.88800000e+05 -2.78443863e-01
1.88900000e+05 -2.63638668e-01
1.89000000e+05 -2.49370380e-01
1.89100000e+05 -2.35677010e-01
1.89200000e+05 -2.22583359e-01
1.89300000e+05 -2.10102811e-01
1.89400000e+05 -1.98239129e-01
1.89500000e+05 -1.86988159e-01
1.89600000e+05 -1.76339406e-01
1.89700000e+05 -1.66277437e-01
1.89800000e+05 -1.56783098e-01
1.89900000e+05 -1.47834565e-01
1.90000000e+05 -1.39408212e-01
1.90100000e+05 -1.31479331e-01
1.90200000e+05 -1.24022711e-01
1.90300000e+05 -1.17013094e-01
1.90400000e+05 -1.10425532e-01
1.90500000e+05 -1.04235657e-01
1.90600000e+05 -9.84198774e-02
1.90700000e+05 -9.29555185e-02
1.90800000e+05 -8.78209134e-02
1.90900000e+05 -8.29954587e-02
1.91000000e+05 -7.84596404e-02
1.91100000e+05 -7.41950370e-02
1.91200000e+05 -7.01843052e-02
1.91300000e+05 -6.64111540e-02
1.91400000e+05 -6.28603082e-02
1.91500000e+05 -5.95174675e-02
1.91600000e+05 -5.63692597e-02
1.91700000e+05 -5.34031934e-02
1.91800000e+05 -5.06076083e-02
1.91900000e+05 -4.79716268e-02
1.92000000e+05 -4.54851054e-02
1.92100000e+05 -4.31385882e-02
1.92200000e+05 -4.09232620e-02
1.92300000e+05 -3.88309133e-02
1.92400000e+05 -3.68538871e-02
1.92500000e+05 -3.49850492e-02
1.92600000e+05 -3.32177492e-02
1.92700000e+05 -3.15457866e-02
1.92800000e+05 -2.99633793e-02
1.92900000e+05 -2.84651337e-02
1.93000000e+05 -2.70460168e-02
1.93100000e+05 -2.57013310e-02
1.93200000e+05 -2.44266896e-02
1.93300000e+05 -2.32179949e-02
1.93400000e+05 -2.20714175e-02
1.93500000e+05 -2.09833774e-02
1.93600000e+05 -1.99505260e-02
1.93700000e+05 -1.89697301e-02
1.93800000e+05 -1.80380564e-02
1.93900000e+05 -1.71527578e-02
1.94000000e+05 -1.63112599e-02
1.94100000e+05 -1.55111497e-02
1.94200000e+05 -1.47501637e-02
1.94300000e+05 -1.40261782e-02
1.94400000e+05 -1.33371995e-02
1.94500000e+05 -1.26813550e-02
1.94600000e+05 -1.20568851e-02
1.94700000e+05 -1.14621356e-02
1.94800000e+05 -1.08955508e-02
1.94900000e+05 -1.03556667e-02
1.95000000e+05 -9.84110518e-03


==> PlotData/Toho_Approx_optsol12.txt <==
     x            B
1.65000000e+05 6.02029810e-02
1.65100000e+05 6.09500414e-02
1.65200000e+05 6.17113012e-02
1.65300000e+05 6.24873417e-02
1.65400000e+05 6.32785391e-02
1.65500000e+05 6.40852815e-02
1.65600000e+05 6.49079688e-02
1.65700000e+05 6.57470134e-02
1.65800000e+05 6.66028405e-02
1.65900000e+05 6.74758886e-02
1.66000000e+05 6.83666101e-02
1.66100000e+05 6.92754716e-02
1.66200000e+05 7.02029545e-02
1.66300000e+05 7.11495555e-02
1.66400000e+05 7.21157871e-02
1.66500000e+05 7.31021784e-02
1.66600000e+05 7.41092755e-02
1.66700000e+05 7.51376418e-02
1.66800000e+05 7.61878595e-02
1.66900000e+05 7.72605294e-02
1.67000000e+05 7.83562719e-02
1.67100000e+05 7.94757279e-02
1.67200000e+05 8.06195592e-02
1.67300000e+05 8.17884495e-02
1.67400000e+05 8.29831051e-02
1.67500000e+05 8.42042556e-02
1.67600000e+05 8.54526550e-02
1.67700000e+05 8.67290824e-02
1.67800000e+05 8.80343429e-02
1.67900000e+05 8.93692686e-02
1.68000000e+05 9.07347195e-02
1.68100000e+05 9.21315846e-02
1.68200000e+05 9.35607828e-02
1.68300000e+05 9.50232639e-02
1.68400000e+05 9.65200101e-02
1.68500000e+05 9.80520365e-02
1.68600000e+05 9.96203927e-02
1.68700000e+05 1.01226164e-01
1.68800000e+05 1.02870472e-01
1.68900000e+05 1.04554477e-01
1.69000000e+05 1.06279378e-01
1.69100000e+05 1.08046416e-01
1.69200000e+05 1.09856870e-01
1.69300000e+05 1.11712068e-01
1.69400000e+05 1.13613377e-01
1.69500000e+05 1.15562215e-01
1.69600000e+05 1.17560043e-01
1.69700000e+05 1.19608373e-01
1.69800000e+05 1.21708768e-01
1.69900000e+05 1.23862841e-01
1.70000000e+05 1.26072257e-01
1.70100000e+05 1.28338738e-01
1.70200000e+05 1.30664059e-01
1.70300000e+05 1.33050054e-01
1.70400000e+05 1.35498614e-01
1.70500000e+05 1.38011689e-01
1.70600000e+05 1.40591288e-01
1.70700000e+05 1.43239485e-01
1.70800000e+05 1.45958411e-01
1.70900000e+05 1.48750262e-01
1.71000000e+05 1.51617298e-01
1.71100000e+05 1.54561840e-01
1.71200000e+05 1.57586272e-01
1.71300000e+05 1.60693042e-01
1.71400000e+05 1.63884659e-01
1.71500000e+05 1.67163691e-01
1.71600000e+05 1.70532769e-01
1.71700000e+05 1.73994577e-01
1.71800000e+05 1.77551854e-01
1.71900000e+05 1.81207391e-01
1.72000000e+05 1.84964023e-01
1.72100000e+05 1.88824627e-01
1.72200000e+05 1.92792116e-01
1.72300000e+05 1.96869429e-01
1.72400000e+05 2.01059524e-01
1.72500000e+05 2.05365370e-01
1.72600000e+05 2.09789932e-01
1.72700000e+05 2.14336159e-01
1.72800000e+05 2.19006970e-01
1.72900000e+05 2.23805236e-01
1.73000000e+05 2.28733759e-01
1.73100000e+05 2.33795251e-01
1.73200000e+05 2.38992310e-01
1.73300000e+05 2.44327389e-01
1.73400000e+05 2.49802766e-01
1.73500000e+05 2.55420509e-01
1.73600000e+05 2.61182434e-01
1.73700000e+05 2.67090066e-01
1.73800000e+05 2.73144586e-01
1.73900000e+05 2.79346783e-01
1.74000000e+05 2.85696988e-01
1.74100000e+05 2.92195022e-01
1.74200000e+05 2.98840114e-01
1.74300000e+05 3.05630838e-01
1.74400000e+05 3.12565022e-01
1.74500000e+05 3.19639669e-01
1.74600000e+05 3.26850864e-01
1.74700000e+05 3.34193671e-01
1.74800000e+05 3.41662039e-01
1.74900000e+05 3.49248690e-01
1.75000000e+05 3.56945010e-01
1.75100000e+05 3.64740939e-01
1.75200000e+05 3.72624857e-01
1.75300000e+05 3.80583475e-01
1.75400000e+05 3.88601721e-01
1.75500000e+05 3.96662644e-01
1.75600000e+05 4.04747318e-01
1.75700000e+05 4.12834758e-01
1.75800000e+05 4.20901858e-01
1.75900000e+05 4.28923341e-01
1.76000000e+05 4.36871739e-01
1.76100000e+05 4.44717397e-01
1.76200000e+05 4.52428510e-01
1.76300000e+05 4.59971202e-01
1.76400000e+05 4.67309633e-01
1.76500000e+05 4.74406166e-01
1.76600000e+05 4.81221566e-01
1.76700000e+05 4.87715254e-01
1.76800000e+05 4.93845606e-01
1.76900000e+05 4.99570297e-01
1.77000000e+05 5.04846691e-01
1.77100000e+05 5.09632263e-01
1.77200000e+05 5.13885056e-01
1.77300000e+05 5.17564158e-01
1.77400000e+05 5.20630189e-01
1.77500000e+05 5.23045786e-01
1.77600000e+05 5.24776082e-01
1.77700000e+05 5.25789148e-01
1.77800000e+05 5.26056403e-01
1.77900000e+05 5.25552969e-01
1.78000000e+05 5.24257968e-01
1.78100000e+05 5.22154740e-01
1.78200000e+05 5.19230998e-01
1.78300000e+05 5.15478883e-01
1.78400000e+05 5.10894962e-01
1.78500000e+05 5.05480126e-01
1.78600000e+05 4.99239430e-01
1.78700000e+05 4.92181864e-01
1.78800000e+05 4.84320068e-01
1.78900000e+05 4.75670003e-01
1.79000000e+05 4.66250595e-01
1.79100000e+05 4.56083355e-01
1.79200000e+05 4.45191995e-01
1.79300000e+05 4.33602047e-01
1.79400000e+05 4.21340495e-01
1.79500000e+05 4.08435431e-01
1.79600000e+05 3.94915738e-01
1.79700000e+05 3.80810808e-01
1.79800000e+05 3.66150292e-01
1.79900000e+05 3.50963894e-01
1.80000000e+05 3.35281195e-01
1.80100000e+05 3.19131520e-01
1.80200000e+05 3.02543836e-01
1.80300000e+05 2.85546679e-01
1.80400000e+05 2.68168109e-01
1.80500000e+05 2.50435693e-01
1.80600000e+05 2.32376501e-01
1.80700000e+05 2.14017120e-01
1.80800000e+05 1.95383682e-01
1.80900000e+05 1.76501899e-01
1.81000000e+05 1.57397101e-01
1.81100000e+05 1.38094279e-01
1.81200000e+05 1.18618124e-01
1.81300000e+05 9.89930733e-02
1.81400000e+05 7.92433414e-02
1.81500000e+05 5.93929528e-02
1.81600000e+05 3.94657671e-02
1.81700000e+05 1.94854970e-02
1.81800000e+05 -5.24281964e-04
1.81900000e+05 -2.05401286e-02
1.82000000e+05 -4.05387422e-02
1.82100000e+05 -6.04969767e-02
1.82200000e+05 -8.03918625e-02
1.82300000e+05 -1.00200636e-01
1.82400000e+05 -1.19900774e-01
1.82500000e+05 -1.39470039e-01
1.82600000e+05 -1.58886523e-01
1.82700000e+05 -1.78128705e-01
1.82800000e+05 -1.97175502e-01
1.82900000e+05 -2.16006335e-01
1.83000000e+05 -2.34601192e-01
1.83100000e+05 -2.52940691e-01
1.83200000e+05 -2.71006153e-01
1.83300000e+05 -2.88779662e-01
1.83400000e+05 -3.06244136e-01
1.83500000e+05 -3.23383384e-01
1.83600000e+05 -3.40182163e-01
1.83700000e+05 -3.56626220e-01
1.83800000e+05 -3.72702338e-01
1.83900000e+05 -3.88398355e-01
1.84000000e+05 -4.03703188e-01
1.84100000e+05 -4.18606823e-01
1.84200000e+05 -4.33100309e-01
1.84300000e+05 -4.47175707e-01
1.84400000e+05 -4.60826027e-01
1.84500000e+05 -4.74045124e-01
1.84600000e+05 -4.86827549e-01
1.84700000e+05 -4.99168359e-01
1.84800000e+05 -5.11062869e-01
1.84900000e+05 -5.22506347e-01
1.85000000e+05 -5.33493651e-01
1.85100000e+05 -5.44018789e-01
1.85200000e+05 -5.54074418e-01
1.85300000e+05 -5.63651250e-01
1.85400000e+05 -5.72737385e-01
1.85500000e+05 -5.81317547e-01
1.85600000e+05 -5.89372249e-01
1.85700000e+05 -5.96876886e-01
1.85800000e+05 -6.03800803e-01
1.85900000e+05 -6.10106381e-01
1.86000000e+05 -6.15748209e-01
1.86100000e+05 -6.20672441e-01
1.86200000e+05 -6.24816419e-01
1.86300000e+05 -6.28108698e-01
1.86400000e+05 -6.30469582e-01
1.86500000e+05 -6.31812300e-01
1.86600000e+05 -6.32044937e-01
1.86700000e+05 -6.31073200e-01
1.86800000e+05 -6.28804053e-01
1.86900000e+05 -6.25150176e-01
1.87000000e+05 -6.20035097e-01
1.87100000e+05 -6.13398706e-01
1.87200000e+05 -6.05202759e-01
1.87300000e+05 -5.95435868e-01
1.87400000e+05 -5.84117442e-01
1.87500000e+05 -5.71300069e-01
1.87600000e+05 -5.57069980e-01
1.87700000e+05 -5.41545394e-01
1.87800000e+05 -5.24872821e-01
1.87900000e+05 -5.07221614e-01
1.88000000e+05 -4.88777267e-01
1.88100000e+05 -4.69734070e-01
1.88200000e+05 -4.50287752e-01
1.88300000e+05 -4.30628694e-01
1.88400000e+05 -4.10936130e-01
1.88500000e+05 -3.91373643e-01
1.88600000e+05 -3.72086033e-01
1.88700000e+05 -3.53197546e-01
1.88800000e+05 -3.34811309e-01
1.88900000e+05 -3.17009755e-01
1.89000000e+05 -2.99855813e-01
1.89100000e+05 -2.83394609e-01
1.89200000e+05 -2.67655488e-01
1.89300000e+05 -2.52654158e-01
1.89400000e+05 -2.38394837e-01
1.89500000e+05 -2.24872293e-01
1.89600000e+05 -2.12073728e-01
1.89700000e+05 -1.99980449e-01
1.89800000e+05 -1.88569336e-01
1.89900000e+05 -1.77814084e-01
1.90000000e+05 -1.67686249e-01
1.90100000e+05 -1.58156105e-01
1.90200000e+05 -1.49193334e-01
1.90300000e+05 -1.40767577e-01
1.90400000e+05 -1.32848853e-01
1.90500000e+05 -1.25407884e-01
1.90600000e+05 -1.18416331e-01
1.90700000e+05 -1.11846956e-01
1.90800000e+05 -1.05673738e-01
1.90900000e+05 -9.98719321e-02
1.91000000e+05 -9.44181047e-02
1.91100000e+05 -8.92901333e-02
1.91200000e+05 -8.44671916e-02
1.91300000e+05 -7.99297164e-02
1.91400000e+05 -7.56593648e-02
1.91500000e+05 -7.16389638e-02
1.91600000e+05 -6.78524555e-02
1.91700000e+05 -6.42848387e-02
1.91800000e+05 -6.09221103e-02
1.91900000e+05 -5.77512064e-02
1.92000000e+05 -5.47599448e-02
1.92100000e+05 -5.19369684e-02
1.92200000e+05 -4.92716917e-02
1.92300000e+05 -4.67542489e-02
1.92400000e+05 -4.43754451e-02
1.92500000e+05 -4.21267101e-02
1.92600000e+05 -4.00000547e-02
1.92700000e+05 -3.79880300e-02
1.92800000e+05 -3.60836891e-02
1.92900000e+05 -3.42805518e-02
1.93000000e+05 -3.25725709e-02
1.93100000e+05 -3.09541015e-02
1.93200000e+05 -2.94198723e-02
1.93300000e+05 -2.79649592e-02
1.93400000e+05 -2.65847600e-02
1.93500000e+05 -2.52749721e-02
1.93600000e+05 -2.40315710e-02
1.93700000e+05 -2.28507906e-02
1.93800000e+05 -2.17291050e-02
1.93900000e+05 -2.06632119e-02
1.94000000e+05 -1.96500168e-02
1.94100000e+05 -1.86866184e-02
1.94200000e+05 -1.77702957e-02
1.94300000e+05 -1.68984953e-02
1.94400000e+05 -1.60688198e-02
1.94500000e+05 -1.52790178e-02
1.94600000e+05 -1.45269733e-02
1.94700000e+05 -1.38106972e-02
1.94800000e+05 -1.31283183e-02
1.94900000e+05 -1.24780762e-02
1.95000000e+05 -1.18583133e-02


==> PlotData/Toho_Approx_optsol12std10nos20.txt <==
     x            B
1.65000000e+05 1.22975109e-01
1.65100000e+05 1.24498316e-01
1.65200000e+05 1.26050879e-01
1.65300000e+05 1.27633541e-01
1.65400000e+05 1.29247068e-01
1.65500000e+05 1.30892248e-01
1.65600000e+05 1.32569894e-01
1.65700000e+05 1.34280846e-01
1.65800000e+05 1.36025968e-01
1.65900000e+05 1.37806152e-01
1.66000000e+05 1.39622317e-01
1.66100000e+05 1.41475414e-01
1.66200000e+05 1.43366419e-01
1.66300000e+05 1.45296344e-01
1.66400000e+05 1.47266231e-01
1.66500000e+05 1.49277155e-01
1.66600000e+05 1.51330226e-01
1.66700000e+05 1.53426592e-01
1.66800000e+05 1.55567434e-01
1.66900000e+05 1.57753975e-01
1.67000000e+05 1.59987477e-01
1.67100000e+05 1.62269242e-01
1.67200000e+05 1.64600616e-01
1.67300000e+05 1.66982988e-01
1.67400000e+05 1.69417796e-01
1.67500000e+05 1.71906523e-01
1.67600000e+05 1.74450702e-01
1.67700000e+05 1.77051917e-01
1.67800000e+05 1.79711804e-01
1.67900000e+05 1.82432057e-01
1.68000000e+05 1.85214424e-01
1.68100000e+05 1.88060712e-01
1.68200000e+05 1.90972791e-01
1.68300000e+05 1.93952592e-01
1.68400000e+05 1.97002112e-01
1.68500000e+05 2.00123416e-01
1.68600000e+05 2.03318638e-01
1.68700000e+05 2.06589987e-01
1.68800000e+05 2.09939745e-01
1.68900000e+05 2.13370270e-01
1.69000000e+05 2.16884003e-01
1.69100000e+05 2.20483467e-01
1.69200000e+05 2.24171270e-01
1.69300000e+05 2.27950107e-01
1.69400000e+05 2.31822767e-01
1.69500000e+05 2.35792130e-01
1.69600000e+05 2.39861175e-01
1.69700000e+05 2.44032981e-01
1.69800000e+05 2.48310726e-01
1.69900000e+05 2.52697699e-01
1.70000000e+05 2.57197292e-01
1.70100000e+05 2.61813012e-01
1.70200000e+05 2.66548478e-01
1.70300000e+05 2.71407428e-01
1.70400000e+05 2.76393715e-01
1.70500000e+05 2.81511319e-01
1.70600000e+05 2.86764340e-01
1.70700000e+05 2.92157006e-01
1.70800000e+05 2.97693673e-01
1.70900000e+05 3.03378824e-01
1.71000000e+05 3.09217075e-01
1.71100000e+05 3.15213172e-01
1.71200000e+05 3.21371991e-01
1.71300000e+05 3.27698541e-01
1.71400000e+05 3.34197960e-01
1.71500000e+05 3.40875512e-01
1.71600000e+05 3.47736588e-01
1.71700000e+05 3.54786697e-01
1.71800000e+05 3.62031467e-01
1.71900000e+05 3.69476635e-01
1.72000000e+05 3.77128036e-01
1.72100000e+05 3.84991600e-01
1.72200000e+05 3.93073338e-01
1.72300000e+05 4.01379323e-01
1.72400000e+05 4.09915683e-01
1.72500000e+05 4.18688573e-01
1.72600000e+05 4.27704158e-01
1.72700000e+05 4.36968588e-01
1.72800000e+05 4.46487964e-01
1.72900000e+05 4.56268310e-01
1.73000000e+05 4.66315532e-01
1.73100000e+05 4.76635373e-01
1.73200000e+05 4.87233367e-01
1.73300000e+05 4.98114784e-01
1.73400000e+05 5.09284565e-01
1.73500000e+05 5.20747256e-01
1.73600000e+05 5.32506928e-01
1.73700000e+05 5.44567097e-01
1.73800000e+05 5.56930620e-01
1.73900000e+05 5.69599600e-01
1.74000000e+05 5.82575266e-01
1.74100000e+05 5.95857847e-01
1.74200000e+05 6.09446438e-01
1.74300000e+05 6.23338850e-01
1.74400000e+05 6.37531450e-01
1.74500000e+05 6.52018988e-01
1.74600000e+05 6.66794414e-01
1.74700000e+05 6.81848685e-01
1.74800000e+05 6.97170554e-01
1.74900000e+05 7.12746362e-01
1.75000000e+05 7.28559812e-01
1.75100000e+05 7.44591742e-01
1.75200000e+05 7.60819894e-01
1.75300000e+05 7.77218686e-01
1.75400000e+05 7.93758986e-01
1.75500000e+05 8.10407896e-01
1.75600000e+05 8.27128554e-01
1.75700000e+05 8.43879953e-01
1.75800000e+05 8.60616792e-01
1.75900000e+05 8.77289361e-01
1.76000000e+05 8.93843476e-01
1.76100000e+05 9.10220458e-01
1.76200000e+05 9.26357183e-01
1.76300000e+05 9.42186198e-01
1.76400000e+05 9.57635914e-01
1.76500000e+05 9.72630891e-01
1.76600000e+05 9.87092203e-01
1.76700000e+05 1.00093791e+00
1.76800000e+05 1.01408360e+00
1.76900000e+05 1.02644308e+00
1.77000000e+05 1.03792908e+00
1.77100000e+05 1.04845408e+00
1.77200000e+05 1.05793121e+00
1.77300000e+05 1.06627516e+00
1.77400000e+05 1.07340317e+00
1.77500000e+05 1.07923601e+00
1.77600000e+05 1.08369888e+00
1.77700000e+05 1.08672237e+00
1.77800000e+05 1.08824332e+00
1.77900000e+05 1.08820551e+00
1.78000000e+05 1.08656035e+00
1.78100000e+05 1.08326735e+00
1.78200000e+05 1.07829450e+00
1.78300000e+05 1.07161845e+00
1.78400000e+05 1.06322458e+00
1.78500000e+05 1.05310688e+00
1.78600000e+05 1.04126767e+00
1.78700000e+05 1.02771728e+00
1.78800000e+05 1.01247347e+00
1.78900000e+05 9.95560933e-01
1.79000000e+05 9.77010566e-01
1.79100000e+05 9.56858815e-01
1.79200000e+05 9.35146949e-01
1.79300000e+05 9.11920340e-01
1.79400000e+05 8.87227777e-01
1.79500000e+05 8.61120810e-01
1.79600000e+05 8.33653146e-01
1.79700000e+05 8.04880115e-01
1.79800000e+05 7.74858194e-01
1.79900000e+05 7.43644607e-01
1.80000000e+05 7.11297000e-01
1.80100000e+05 6.77873177e-01
1.80200000e+05 6.43430909e-01
1.80300000e+05 6.08027796e-01
1.80400000e+05 5.71721187e-01
1.80500000e+05 5.34568135e-01
1.80600000e+05 4.96625400e-01
1.80700000e+05 4.57949471e-01
1.80800000e+05 4.18596616e-01
1.80900000e+05 3.78622939e-01
1.81000000e+05 3.38084453e-01
1.81100000e+05 2.97037146e-01
1.81200000e+05 2.55537054e-01
1.81300000e+05 2.13640311e-01
1.81400000e+05 1.71403208e-01
1.81500000e+05 1.28882219e-01
1.81600000e+05 8.61340248e-02
1.81700000e+05 4.32155101e-02
1.81800000e+05 1.83747428e-04
1.81900000e+05 -4.29040415e-02
1.82000000e+05 -8.59905420e-02
1.82100000e+05 -1.29018423e-01
1.82200000e+05 -1.71930432e-01
1.82300000e+05 -2.14669508e-01
1.82400000e+05 -2.57178907e-01
1.82500000e+05 -2.99402353e-01
1.82600000e+05 -3.41284189e-01
1.82700000e+05 -3.82769552e-01
1.82800000e+05 -4.23804550e-01
1.82900000e+05 -4.64336449e-01
1.83000000e+05 -5.04313868e-01
1.83100000e+05 -5.43686974e-01
1.83200000e+05 -5.82407676e-01
1.83300000e+05 -6.20429824e-01
1.83400000e+05 -6.57709390e-01
1.83500000e+05 -6.94204654e-01
1.83600000e+05 -7.29876364e-01
1.83700000e+05 -7.64687891e-01
1.83800000e+05 -7.98605352e-01
1.83900000e+05 -8.31597715e-01
1.84000000e+05 -8.63636866e-01
1.84100000e+05 -8.94697643e-01
1.84200000e+05 -9.24757821e-01
1.84300000e+05 -9.53798045e-01
1.84400000e+05 -9.81801701e-01
1.84500000e+05 -1.00875471e+00
1.84600000e+05 -1.03464526e+00
1.84700000e+05 -1.05946340e+00
1.84800000e+05 -1.08320057e+00
1.84900000e+05 -1.10584898e+00
1.85000000e+05 -1.12740089e+00
1.85100000e+05 -1.14784765e+00
1.85200000e+05 -1.16717874e+00
1.85300000e+05 -1.18538044e+00
1.85400000e+05 -1.20243454e+00
1.85500000e+05 -1.21831668e+00
1.85600000e+05 -1.23299475e+00
1.85700000e+05 -1.24642702e+00
1.85800000e+05 -1.25856034e+00
1.85900000e+05 -1.26932834e+00
1.86000000e+05 -1.27864982e+00
1.86100000e+05 -1.28642750e+00
1.86200000e+05 -1.29254731e+00
1.86300000e+05 -1.29687846e+00
1.86400000e+05 -1.29927460e+00
1.86500000e+05 -1.29957624e+00
1.86600000e+05 -1.29761477e+00
1.86700000e+05 -1.29321818e+00
1.86800000e+05 -1.28621843e+00
1.86900000e+05 -1.27646045e+00
1.87000000e+05 -1.26381230e+00
1.87100000e+05 -1.24817579e+00
1.87200000e+05 -1.22949697e+00
1.87300000e+05 -1.20777522e+00
1.87400000e+05 -1.18307013e+00
1.87500000e+05 -1.15550526e+00
1.87600000e+05 -1.12526800e+00
1.87700000e+05 -1.09260558e+00
1.87800000e+05 -1.05781714e+00
1.87900000e+05 -1.02124278e+00
1.88000000e+05 -9.83250326e-01
1.88100000e+05 -9.44221225e-01
1.88200000e+05 -9.04536536e-01
1.88300000e+05 -8.64564216e-01
1.88400000e+05 -8.24648412e-01
1.88500000e+05 -7.85101253e-01
1.88600000e+05 -7.46197312e-01
1.88700000e+05 -7.08170623e-01
1.88800000e+05 -6.71213959e-01
1.88900000e+05 -6.35479963e-01
1.89000000e+05 -6.01083663e-01
1.89100000e+05 -5.68105927e-01
1.89200000e+05 -5.36597463e-01
1.89300000e+05 -5.06583027e-01
1.89400000e+05 -4.78065592e-01
1.89500000e+05 -4.51030298e-01
1.89600000e+05 -4.25448070e-01
1.89700000e+05 -4.01278829e-01
1.89800000e+05 -3.78474294e-01
1.89900000e+05 -3.56980357e-01
1.90000000e+05 -3.36739065e-01
1.90100000e+05 -3.17690253e-01
1.90200000e+05 -2.99772846e-01
1.90300000e+05 -2.82925895e-01
1.90400000e+05 -2.67089373e-01
1.90500000e+05 -2.52204779e-01
1.90600000e+05 -2.38215571e-01
1.90700000e+05 -2.25067476e-01
1.90800000e+05 -2.12708686e-01
1.90900000e+05 -2.01089976e-01
1.91000000e+05 -1.90164746e-01
1.91100000e+05 -1.79889027e-01
1.91200000e+05 -1.70221432e-01
1.91300000e+05 -1.61123094e-01
1.91400000e+05 -1.52557570e-01
1.91500000e+05 -1.44490744e-01
1.91600000e+05 -1.36890714e-01
1.91700000e+05 -1.29727672e-01
1.91800000e+05 -1.22973791e-01
1.91900000e+05 -1.16603106e-01
1.92000000e+05 -1.10591399e-01
1.92100000e+05 -1.04916087e-01
1.92200000e+05 -9.95561165e-02
1.92300000e+05 -9.44918591e-02
1.92400000e+05 -8.97050169e-02
1.92500000e+05 -8.51785297e-02
1.92600000e+05 -8.08964892e-02
1.92700000e+05 -7.68440579e-02
1.92800000e+05 -7.30073942e-02
1.92900000e+05 -6.93735816e-02
1.93000000e+05 -6.59305630e-02
1.93100000e+05 -6.26670795e-02
1.93200000e+05 -5.95726140e-02
1.93300000e+05 -5.66373384e-02
1.93400000e+05 -5.38520643e-02
1.93500000e+05 -5.12081984e-02
1.93600000e+05 -4.86976998e-02
1.93700000e+05 -4.63130417e-02
1.93800000e+05 -4.40471750e-02
1.93900000e+05 -4.18934952e-02
1.94000000e+05 -3.98458112e-02
1.94100000e+05 -3.78983170e-02
1.94200000e+05 -3.60455652e-02
1.94300000e+05 -3.42824422e-02
1.94400000e+05 -3.26041460e-02
1.94500000e+05 -3.10061644e-02
1.94600000e+05 -2.94842562e-02
1.94700000e+05 -2.80344327e-02
1.94800000e+05 -2.66529413e-02
1.94900000e+05 -2.53362495e-02
1.95000000e+05 -2.40810307e-02


==> PlotData/Toho_Approx_optsol20.txt <==
     x            B
1.65000000e+05 1.01927643e-01
1.65100000e+05 1.03191690e-01
1.65200000e+05 1.04479752e-01
1.65300000e+05 1.05792807e-01
1.65400000e+05 1.07131491e-01
1.65500000e+05 1.08496461e-01
1.65600000e+05 1.09888391e-01
1.65700000e+05 1.11307979e-01
1.65800000e+05 1.12755943e-01
1.65900000e+05 1.14233024e-01
1.66000000e+05 1.15739987e-01
1.66100000e+05 1.17277620e-01
1.66200000e+05 1.18846738e-01
1.66300000e+05 1.20448178e-01
1.66400000e+05 1.22082808e-01
1.66500000e+05 1.23751520e-01
1.66600000e+05 1.25455239e-01
1.66700000e+05 1.27194917e-01
1.66800000e+05 1.28971536e-01
1.66900000e+05 1.30786112e-01
1.67000000e+05 1.32639694e-01
1.67100000e+05 1.34533364e-01
1.67200000e+05 1.36468242e-01
1.67300000e+05 1.38445481e-01
1.67400000e+05 1.40466276e-01
1.67500000e+05 1.42531860e-01
1.67600000e+05 1.44643506e-01
1.67700000e+05 1.46802531e-01
1.67800000e+05 1.49010296e-01
1.67900000e+05 1.51268207e-01
1.68000000e+05 1.53577716e-01
1.68100000e+05 1.55940327e-01
1.68200000e+05 1.58357592e-01
1.68300000e+05 1.60831116e-01
1.68400000e+05 1.63362559e-01
1.68500000e+05 1.65953636e-01
1.68600000e+05 1.68606122e-01
1.68700000e+05 1.71321849e-01
1.68800000e+05 1.74102715e-01
1.68900000e+05 1.76950680e-01
1.69000000e+05 1.79867770e-01
1.69100000e+05 1.82856081e-01
1.69200000e+05 1.85917780e-01
1.69300000e+05 1.89055105e-01
1.69400000e+05 1.92270373e-01
1.69500000e+05 1.95565975e-01
1.69600000e+05 1.98944386e-01
1.69700000e+05 2.02408161e-01
1.69800000e+05 2.05959940e-01
1.69900000e+05 2.09602452e-01
1.70000000e+05 2.13338513e-01
1.70100000e+05 2.17171035e-01
1.70200000e+05 2.21103020e-01
1.70300000e+05 2.25137569e-01
1.70400000e+05 2.29277881e-01
1.70500000e+05 2.33527254e-01
1.70600000e+05 2.37889090e-01
1.70700000e+05 2.42366894e-01
1.70800000e+05 2.46964277e-01
1.70900000e+05 2.51684955e-01
1.71000000e+05 2.56532752e-01
1.71100000e+05 2.61511598e-01
1.71200000e+05 2.66625533e-01
1.71300000e+05 2.71878701e-01
1.71400000e+05 2.77275355e-01
1.71500000e+05 2.82819848e-01
1.71600000e+05 2.88516636e-01
1.71700000e+05 2.94370275e-01
1.71800000e+05 3.00385410e-01
1.71900000e+05 3.06566776e-01
1.72000000e+05 3.12919189e-01
1.72100000e+05 3.19447535e-01
1.72200000e+05 3.26156763e-01
1.72300000e+05 3.33051874e-01
1.72400000e+05 3.40137901e-01
1.72500000e+05 3.47419899e-01
1.72600000e+05 3.54902924e-01
1.72700000e+05 3.62592008e-01
1.72800000e+05 3.70492139e-01
1.72900000e+05 3.78608229e-01
1.73000000e+05 3.86945080e-01
1.73100000e+05 3.95507353e-01
1.73200000e+05 4.04299518e-01
1.73300000e+05 4.13325815e-01
1.73400000e+05 4.22590196e-01
1.73500000e+05 4.32096268e-01
1.73600000e+05 4.41847228e-01
1.73700000e+05 4.51845791e-01
1.73800000e+05 4.62094107e-01
1.73900000e+05 4.72593677e-01
1.74000000e+05 4.83345250e-01
1.74100000e+05 4.94348724e-01
1.74200000e+05 5.05603026e-01
1.74300000e+05 5.17105988e-01
1.74400000e+05 5.28854213e-01
1.74500000e+05 5.40842932e-01
1.74600000e+05 5.53065847e-01
1.74700000e+05 5.65514969e-01
1.74800000e+05 5.78180450e-01
1.74900000e+05 5.91050400e-01
1.75000000e+05 6.04110706e-01
1.75100000e+05 6.17344842e-01
1.75200000e+05 6.30733681e-01
1.75300000e+05 6.44255305e-01
1.75400000e+05 6.57884824e-01
1.75500000e+05 6.71594199e-01
1.75600000e+05 6.85352086e-01
1.75700000e+05 6.99123692e-01
1.75800000e+05 7.12870662e-01
1.75900000e+05 7.26550993e-01
1.76000000e+05 7.40118993e-01
1.76100000e+05 7.53525280e-01
1.76200000e+05 7.66716839e-01
1.76300000e+05 7.79637135e-01
1.76400000e+05 7.92226295e-01
1.76500000e+05 8.04421363e-01
1.76600000e+05 8.16156630e-01
1.76700000e+05 8.27364038e-01
1.76800000e+05 8.37973671e-01
1.76900000e+05 8.47914314e-01
1.77000000e+05 8.57114088e-01
1.77100000e+05 8.65501147e-01
1.77200000e+05 8.73004422e-01
1.77300000e+05 8.79554407e-01
1.77400000e+05 8.85083963e-01
1.77500000e+05 8.89529122e-01
1.77600000e+05 8.92829868e-01
1.77700000e+05 8.94930887e-01
1.77800000e+05 8.95782241e-01
1.77900000e+05 8.95339966e-01
1.78000000e+05 8.93566572e-01
1.78100000e+05 8.90431428e-01
1.78200000e+05 8.85911014e-01
1.78300000e+05 8.79989060e-01
1.78400000e+05 8.72656535e-01
1.78500000e+05 8.63911526e-01
1.78600000e+05 8.53758987e-01
1.78700000e+05 8.42210390e-01
1.78800000e+05 8.29283284e-01
1.78900000e+05 8.15000779e-01
1.79000000e+05 7.99390988e-01
1.79100000e+05 7.82486425e-01
1.79200000e+05 7.64323404e-01
1.79300000e+05 7.44941429e-01
1.79400000e+05 7.24382623e-01
1.79500000e+05 7.02691173e-01
1.79600000e+05 6.79912838e-01
1.79700000e+05 6.56094495e-01
1.79800000e+05 6.31283756e-01
1.79900000e+05 6.05528634e-01
1.80000000e+05 5.78877277e-01
1.80100000e+05 5.51377754e-01
1.80200000e+05 5.23077897e-01
1.80300000e+05 4.94025192e-01
1.80400000e+05 4.64266713e-01
1.80500000e+05 4.33849091e-01
1.80600000e+05 4.02818514e-01
1.80700000e+05 3.71220755e-01
1.80800000e+05 3.39101208e-01
1.80900000e+05 3.06504943e-01
1.81000000e+05 2.73476770e-01
1.81100000e+05 2.40061292e-01
1.81200000e+05 2.06302973e-01
1.81300000e+05 1.72246186e-01
1.81400000e+05 1.37935262e-01
1.81500000e+05 1.03414527e-01
1.81600000e+05 6.87283192e-02
1.81700000e+05 3.39210072e-02
1.81800000e+05 -9.63020259e-04
1.81900000e+05 -3.58793720e-02
1.82000000e+05 -7.07836894e-02
1.82100000e+05 -1.05631697e-01
1.82200000e+05 -1.40379265e-01
1.82300000e+05 -1.74982491e-01
1.82400000e+05 -2.09397788e-01
1.82500000e+05 -2.43581984e-01
1.82600000e+05 -2.77492439e-01
1.82700000e+05 -3.11087160e-01
1.82800000e+05 -3.44324932e-01
1.82900000e+05 -3.77165453e-01
1.83000000e+05 -4.09569473e-01
1.83100000e+05 -4.41498939e-01
1.83200000e+05 -4.72917138e-01
1.83300000e+05 -5.03788846e-01
1.83400000e+05 -5.34080462e-01
1.83500000e+05 -5.63760141e-01
1.83600000e+05 -5.92797914e-01
1.83700000e+05 -6.21165797e-01
1.83800000e+05 -6.48837872e-01
1.83900000e+05 -6.75790363e-01
1.84000000e+05 -7.02001678e-01
1.84100000e+05 -7.27452434e-01
1.84200000e+05 -7.52125441e-01
1.84300000e+05 -7.76005654e-01
1.84400000e+05 -7.99080070e-01
1.84500000e+05 -8.21337567e-01
1.84600000e+05 -8.42768673e-01
1.84700000e+05 -8.63365249e-01
1.84800000e+05 -8.83120082e-01
1.84900000e+05 -9.02026384e-01
1.85000000e+05 -9.20077182e-01
1.85100000e+05 -9.37264597e-01
1.85200000e+05 -9.53579002e-01
1.85300000e+05 -9.69008044e-01
1.85400000e+05 -9.83535533e-01
1.85500000e+05 -9.97140178e-01
1.85600000e+05 -1.00979420e+00
1.85700000e+05 -1.02146180e+00
1.85800000e+05 -1.03209767e+00
1.85900000e+05 -1.04164538e+00
1.86000000e+05 -1.05003608e+00
1.86100000e+05 -1.05718733e+00
1.86200000e+05 -1.06300252e+00
1.86300000e+05 -1.06737086e+00
1.86400000e+05 -1.07016818e+00
1.86500000e+05 -1.07125889e+00
1.86600000e+05 -1.07049904e+00
1.86700000e+05 -1.06774080e+00
1.86800000e+05 -1.06283840e+00
1.86900000e+05 -1.05565530e+00
1.87000000e+05 -1.04607256e+00
1.87100000e+05 -1.03399781e+00
1.87200000e+05 -1.01937415e+00
1.87300000e+05 -1.00218831e+00
1.87400000e+05 -9.82477013e-01
1.87500000e+05 -9.60330866e-01
1.87600000e+05 -9.35895083e-01
1.87700000e+05 -9.09366762e-01
1.87800000e+05 -8.80988828e-01
1.87900000e+05 -8.51041115e-01
1.88000000e+05 -8.19829404e-01
1.88100000e+05 -7.87673413e-01
1.88200000e+05 -7.54894780e-01
1.88300000e+05 -7.21805966e-01
1.88400000e+05 -6.88700809e-01
1.88500000e+05 -6.55847169e-01
1.88600000e+05 -6.23481851e-01
1.88700000e+05 -5.91807739e-01
1.88800000e+05 -5.60992912e-01
1.88900000e+05 -5.31171379e-01
1.89000000e+05 -5.02445064e-01
1.89100000e+05 -4.74886631e-01
1.89200000e+05 -4.48542819e-01
1.89300000e+05 -4.23437983e-01
1.89400000e+05 -3.99577634e-01
1.89500000e+05 -3.76951803e-01
1.89600000e+05 -3.55538134e-01
1.89700000e+05 -3.35304644e-01
1.89800000e+05 -3.16212129e-01
1.89900000e+05 -2.98216212e-01
1.90000000e+05 -2.81269061e-01
1.90100000e+05 -2.65320792e-01
1.90200000e+05 -2.50320608e-01
1.90300000e+05 -2.36217695e-01
1.90400000e+05 -2.22961919e-01
1.90500000e+05 -2.10504349e-01
1.90600000e+05 -1.98797645e-01
1.90700000e+05 -1.87796325e-01
1.90800000e+05 -1.77456947e-01
1.90900000e+05 -1.67738212e-01
1.91000000e+05 -1.58601010e-01
1.91100000e+05 -1.50008427e-01
1.91200000e+05 -1.41925709e-01
1.91300000e+05 -1.34320216e-01
1.91400000e+05 -1.27161338e-01
1.91500000e+05 -1.20420420e-01
1.91600000e+05 -1.14070665e-01
1.91700000e+05 -1.08087039e-01
1.91800000e+05 -1.02446169e-01
1.91900000e+05 -9.71262503e-02
1.92000000e+05 -9.21069460e-02
1.92100000e+05 -8.73692952e-02
1.92200000e+05 -8.28956229e-02
1.92300000e+05 -7.86694535e-02
1.92400000e+05 -7.46754301e-02
1.92500000e+05 -7.08992368e-02
1.92600000e+05 -6.73275264e-02
1.92700000e+05 -6.39478528e-02
1.92800000e+05 -6.07486067e-02
1.92900000e+05 -5.77189571e-02
1.93000000e+05 -5.48487950e-02
1.93100000e+05 -5.21286830e-02
1.93200000e+05 -4.95498065e-02
1.93300000e+05 -4.71039302e-02
1.93400000e+05 -4.47833563e-02
1.93500000e+05 -4.25808866e-02
1.93600000e+05 -4.04897872e-02
1.93700000e+05 -3.85037557e-02
1.93800000e+05 -3.66168907e-02
1.93900000e+05 -3.48236642e-02
1.94000000e+05 -3.31188951e-02
1.94100000e+05 -3.14977254e-02
1.94200000e+05 -2.99555978e-02
1.94300000e+05 -2.84882353e-02
1.94400000e+05 -2.70916220e-02
1.94500000e+05 -2.57619851e-02
1.94600000e+05 -2.44957789e-02
1.94700000e+05 -2.32896696e-02
1.94800000e+05 -2.21405207e-02
1.94900000e+05 -2.10453807e-02
1.95000000e+05 -2.00014703e-02


==> PlotData/Toho_Approx_optsol24.txt <==
     x            B
1.65000000e+05 1.23077618e-01
1.65100000e+05 1.24603593e-01
1.65200000e+05 1.26158555e-01
1.65300000e+05 1.27743681e-01
1.65400000e+05 1.29359740e-01
1.65500000e+05 1.31007522e-01
1.65600000e+05 1.32687842e-01
1.65700000e+05 1.34401542e-01
1.65800000e+05 1.36149488e-01
1.65900000e+05 1.37932576e-01
1.66000000e+05 1.39751726e-01
1.66100000e+05 1.41607891e-01
1.66200000e+05 1.43502053e-01
1.66300000e+05 1.45435223e-01
1.66400000e+05 1.47408447e-01
1.66500000e+05 1.49422804e-01
1.66600000e+05 1.51479407e-01
1.66700000e+05 1.53579406e-01
1.66800000e+05 1.55723986e-01
1.66900000e+05 1.57914373e-01
1.67000000e+05 1.60151833e-01
1.67100000e+05 1.62437670e-01
1.67200000e+05 1.64773236e-01
1.67300000e+05 1.67159924e-01
1.67400000e+05 1.69599173e-01
1.67500000e+05 1.72092473e-01
1.67600000e+05 1.74641359e-01
1.67700000e+05 1.77247420e-01
1.67800000e+05 1.79912299e-01
1.67900000e+05 1.82637690e-01
1.68000000e+05 1.85425349e-01
1.68100000e+05 1.88277088e-01
1.68200000e+05 1.91194779e-01
1.68300000e+05 1.94180361e-01
1.68400000e+05 1.97235835e-01
1.68500000e+05 2.00363272e-01
1.68600000e+05 2.03564811e-01
1.68700000e+05 2.06842667e-01
1.68800000e+05 2.10199126e-01
1.68900000e+05 2.13636555e-01
1.69000000e+05 2.17157399e-01
1.69100000e+05 2.20764187e-01
1.69200000e+05 2.24459533e-01
1.69300000e+05 2.28246139e-01
1.69400000e+05 2.32126800e-01
1.69500000e+05 2.36104403e-01
1.69600000e+05 2.40181933e-01
1.69700000e+05 2.44362473e-01
1.69800000e+05 2.48649212e-01
1.69900000e+05 2.53045441e-01
1.70000000e+05 2.57554561e-01
1.70100000e+05 2.62180083e-01
1.70200000e+05 2.66925634e-01
1.70300000e+05 2.71794956e-01
1.70400000e+05 2.76791909e-01
1.70500000e+05 2.81920477e-01
1.70600000e+05 2.87184765e-01
1.70700000e+05 2.92589005e-01
1.70800000e+05 2.98137556e-01
1.70900000e+05 3.03834905e-01
1.71000000e+05 3.09685670e-01
1.71100000e+05 3.15694598e-01
1.71200000e+05 3.21866565e-01
1.71300000e+05 3.28206580e-01
1.71400000e+05 3.34719776e-01
1.71500000e+05 3.41411415e-01
1.71600000e+05 3.48286879e-01
1.71700000e+05 3.55351673e-01
1.71800000e+05 3.62611412e-01
1.71900000e+05 3.70071819e-01
1.72000000e+05 3.77738714e-01
1.72100000e+05 3.85618007e-01
1.72200000e+05 3.93715685e-01
1.72300000e+05 4.02037793e-01
1.72400000e+05 4.10590426e-01
1.72500000e+05 4.19379701e-01
1.72600000e+05 4.28411740e-01
1.72700000e+05 4.37692640e-01
1.72800000e+05 4.47228446e-01
1.72900000e+05 4.57025114e-01
1.73000000e+05 4.67088473e-01
1.73100000e+05 4.77424183e-01
1.73200000e+05 4.88037680e-01
1.73300000e+05 4.98934125e-01
1.73400000e+05 5.10118337e-01
1.73500000e+05 5.21594725e-01
1.73600000e+05 5.33367209e-01
1.73700000e+05 5.45439133e-01
1.73800000e+05 5.57813167e-01
1.73900000e+05 5.70491205e-01
1.74000000e+05 5.83474244e-01
1.74100000e+05 5.96762262e-01
1.74200000e+05 6.10354075e-01
1.74300000e+05 6.24247188e-01
1.74400000e+05 6.38437638e-01
1.74500000e+05 6.52919814e-01
1.74600000e+05 6.67686274e-01
1.74700000e+05 6.82727554e-01
1.74800000e+05 6.98031956e-01
1.74900000e+05 7.13585336e-01
1.75000000e+05 7.29370883e-01
1.75100000e+05 7.45368890e-01
1.75200000e+05 7.61556530e-01
1.75300000e+05 7.77907623e-01
1.75400000e+05 7.94392421e-01
1.75500000e+05 8.10977392e-01
1.75600000e+05 8.27625030e-01
1.75700000e+05 8.44293683e-01
1.75800000e+05 8.60937412e-01
1.75900000e+05 8.77505888e-01
1.76000000e+05 8.93944334e-01
1.76100000e+05 9.10193528e-01
1.76200000e+05 9.26189858e-01
1.76300000e+05 9.41865461e-01
1.76400000e+05 9.57148433e-01
1.76500000e+05 9.71963130e-01
1.76600000e+05 9.86230555e-01
1.76700000e+05 9.99868844e-01
1.76800000e+05 1.01279384e+00
1.76900000e+05 1.02491977e+00
1.77000000e+05 1.03615998e+00
1.77100000e+05 1.04642778e+00
1.77200000e+05 1.05563734e+00
1.77300000e+05 1.06370461e+00
1.77400000e+05 1.07054827e+00
1.77500000e+05 1.07609072e+00
1.77600000e+05 1.08025902e+00
1.77700000e+05 1.08298572e+00
1.77800000e+05 1.08420977e+00
1.77900000e+05 1.08387714e+00
1.78000000e+05 1.08194152e+00
1.78100000e+05 1.07836470e+00
1.78200000e+05 1.07311692e+00
1.78300000e+05 1.06617707e+00
1.78400000e+05 1.05753263e+00
1.78500000e+05 1.04717960e+00
1.78600000e+05 1.03512215e+00
1.78700000e+05 1.02137227e+00
1.78800000e+05 1.00594923e+00
1.78900000e+05 9.88878978e-01
1.79000000e+05 9.70193502e-01
1.79100000e+05 9.49930113e-01
1.79200000e+05 9.28130739e-01
1.79300000e+05 9.04841226e-01
1.79400000e+05 8.80110648e-01
1.79500000e+05 8.53990674e-01
1.79600000e+05 8.26534983e-01
1.79700000e+05 7.97798736e-01
1.79800000e+05 7.67838125e-01
1.79900000e+05 7.36709987e-01
1.80000000e+05 7.04471491e-01
1.80100000e+05 6.71179892e-01
1.80200000e+05 6.36892347e-01
1.80300000e+05 6.01665789e-01
1.80400000e+05 5.65556853e-01
1.80500000e+05 5.28621841e-01
1.80600000e+05 4.90916727e-01
1.80700000e+05 4.52497183e-01
1.80800000e+05 4.13418631e-01
1.80900000e+05 3.73736303e-01
1.81000000e+05 3.33505308e-01
1.81100000e+05 2.92780706e-01
1.81200000e+05 2.51617572e-01
1.81300000e+05 2.10071052e-01
1.81400000e+05 1.68196414e-01
1.81500000e+05 1.26049079e-01
1.81600000e+05 8.36846431e-02
1.81700000e+05 4.11588768e-02
1.81800000e+05 -1.47229293e-03
1.81900000e+05 -4.41528176e-02
1.82000000e+05 -8.68265837e-02
1.82100000e+05 -1.29437487e-01
1.82200000e+05 -1.71929525e-01
1.82300000e+05 -2.14246909e-01
1.82400000e+05 -2.56334185e-01
1.82500000e+05 -2.98136377e-01
1.82600000e+05 -3.39599139e-01
1.82700000e+05 -3.80668912e-01
1.82800000e+05 -4.21293103e-01
1.82900000e+05 -4.61420261e-01
1.83000000e+05 -5.01000264e-01
1.83100000e+05 -5.39984512e-01
1.83200000e+05 -5.78326117e-01
1.83300000e+05 -6.15980098e-01
1.83400000e+05 -6.52903557e-01
1.83500000e+05 -6.89055861e-01
1.83600000e+05 -7.24398796e-01
1.83700000e+05 -7.58896713e-01
1.83800000e+05 -7.92516639e-01
1.83900000e+05 -8.25228379e-01
1.84000000e+05 -8.57004580e-01
1.84100000e+05 -8.87820767e-01
1.84200000e+05 -9.17655332e-01
1.84300000e+05 -9.46489488e-01
1.84400000e+05 -9.74307148e-01
1.84500000e+05 -1.00109474e+00
1.84600000e+05 -1.02684091e+00
1.84700000e+05 -1.05153620e+00
1.84800000e+05 -1.07517249e+00
1.84900000e+05 -1.09774244e+00
1.85000000e+05 -1.11923875e+00
1.85100000e+05 -1.13965328e+00
1.85200000e+05 -1.15897606e+00
1.85300000e+05 -1.17719408e+00
1.85400000e+05 -1.19428998e+00
1.85500000e+05 -1.21024056e+00
1.85600000e+05 -1.22501504e+00
1.85700000e+05 -1.23857330e+00
1.85800000e+05 -1.25086402e+00
1.85900000e+05 -1.26182280e+00
1.86000000e+05 -1.27137053e+00
1.86100000e+05 -1.27941208e+00
1.86200000e+05 -1.28583547e+00
1.86300000e+05 -1.29051190e+00
1.86400000e+05 -1.29329670e+00
1.86500000e+05 -1.29403160e+00
1.86600000e+05 -1.29254838e+00
1.86700000e+05 -1.28867419e+00
1.86800000e+05 -1.28223856e+00
1.86900000e+05 -1.27308194e+00
1.87000000e+05 -1.26106566e+00
1.87100000e+05 -1.24608251e+00
1.87200000e+05 -1.22806741e+00
1.87300000e+05 -1.20700702e+00
1.87400000e+05 -1.18294734e+00
1.87500000e+05 -1.15599836e+00
1.87600000e+05 -1.12633484e+00
1.87700000e+05 -1.09419312e+00
1.87800000e+05 -1.05986388e+00
1.87900000e+05 -1.02368155e+00
1.88000000e+05 -9.86011210e-01
1.88100000e+05 -9.47234349e-01
1.88200000e+05 -9.07734525e-01
1.88300000e+05 -8.67884184e-01
1.88400000e+05 -8.28033409e-01
1.88500000e+05 -7.88501190e-01
1.88600000e+05 -7.49569386e-01
1.88700000e+05 -7.11479334e-01
1.88800000e+05 -6.74430811e-01
1.88900000e+05 -6.38582937e-01
1.89000000e+05 -6.04056542e-01
1.89100000e+05 -5.70937563e-01
1.89200000e+05 -5.39281014e-01
1.89300000e+05 -5.09115232e-01
1.89400000e+05 -4.80446094e-01
1.89500000e+05 -4.53261037e-01
1.89600000e+05 -4.27532749e-01
1.89700000e+05 -4.03222465e-01
1.89800000e+05 -3.80282833e-01
1.89900000e+05 -3.58660363e-01
1.90000000e+05 -3.38297470e-01
1.90100000e+05 -3.19134150e-01
1.90200000e+05 -3.01109341e-01
1.90300000e+05 -2.84161984e-01
1.90400000e+05 -2.68231858e-01
1.90500000e+05 -2.53260203e-01
1.90600000e+05 -2.39190178e-01
1.90700000e+05 -2.25967183e-01
1.90800000e+05 -2.13539071e-01
1.90900000e+05 -2.01856272e-01
1.91000000e+05 -1.90871845e-01
1.91100000e+05 -1.80541487e-01
1.91200000e+05 -1.70823489e-01
1.91300000e+05 -1.61678675e-01
1.91400000e+05 -1.53070311e-01
1.91500000e+05 -1.44964007e-01
1.91600000e+05 -1.37327600e-01
1.91700000e+05 -1.30131042e-01
1.91800000e+05 -1.23346281e-01
1.91900000e+05 -1.16947144e-01
1.92000000e+05 -1.10909219e-01
1.92100000e+05 -1.05209745e-01
1.92200000e+05 -9.98275030e-02
1.92300000e+05 -9.47427136e-02
1.92400000e+05 -8.99369387e-02
1.92500000e+05 -8.53929894e-02
1.92600000e+05 -8.10948391e-02
1.92700000e+05 -7.70275419e-02
1.92800000e+05 -7.31771564e-02
1.92900000e+05 -6.95306745e-02
1.93000000e+05 -6.60759549e-02
1.93100000e+05 -6.28016620e-02
1.93200000e+05 -5.96972076e-02
1.93300000e+05 -5.67526987e-02
1.93400000e+05 -5.39588876e-02
1.93500000e+05 -5.13071259e-02
1.93600000e+05 -4.87893229e-02
1.93700000e+05 -4.63979054e-02
1.93800000e+05 -4.41257821e-02
1.93900000e+05 -4.19663096e-02
1.94000000e+05 -3.99132610e-02
1.94100000e+05 -3.79607976e-02
1.94200000e+05 -3.61034417e-02
1.94300000e+05 -3.43360520e-02
1.94400000e+05 -3.26538008e-02
1.94500000e+05 -3.10521526e-02
1.94600000e+05 -2.95268443e-02
1.94700000e+05 -2.80738676e-02
1.94800000e+05 -2.66894512e-02
1.94900000e+05 -2.53700457e-02
1.95000000e+05 -2.41123090e-02


==> PlotData/Toho_Approx_optsol24std10nos20.txt <==
     x            B
1.65000000e+05 2.52807331e-01
1.65100000e+05 2.55935344e-01
1.65200000e+05 2.59123572e-01
1.65300000e+05 2.62373537e-01
1.65400000e+05 2.65686808e-01
1.65500000e+05 2.69065002e-01
1.65600000e+05 2.72509784e-01
1.65700000e+05 2.76022874e-01
1.65800000e+05 2.79606043e-01
1.65900000e+05 2.83261118e-01
1.66000000e+05 2.86989983e-01
1.66100000e+05 2.90794584e-01
1.66200000e+05 2.94676925e-01
1.66300000e+05 2.98639075e-01
1.66400000e+05 3.02683171e-01
1.66500000e+05 3.06811414e-01
1.66600000e+05 3.11026081e-01
1.66700000e+05 3.15329519e-01
1.66800000e+05 3.19724152e-01
1.66900000e+05 3.24212483e-01
1.67000000e+05 3.28797096e-01
1.67100000e+05 3.33480661e-01
1.67200000e+05 3.38265935e-01
1.67300000e+05 3.43155765e-01
1.67400000e+05 3.48153092e-01
1.67500000e+05 3.53260958e-01
1.67600000e+05 3.58482502e-01
1.67700000e+05 3.63820969e-01
1.67800000e+05 3.69279713e-01
1.67900000e+05 3.74862201e-01
1.68000000e+05 3.80572016e-01
1.68100000e+05 3.86412860e-01
1.68200000e+05 3.92388563e-01
1.68300000e+05 3.98503083e-01
1.68400000e+05 4.04760511e-01
1.68500000e+05 4.11165078e-01
1.68600000e+05 4.17721158e-01
1.68700000e+05 4.24433275e-01
1.68800000e+05 4.31306106e-01
1.68900000e+05 4.38344485e-01
1.69000000e+05 4.45553414e-01
1.69100000e+05 4.52938062e-01
1.69200000e+05 4.60503776e-01
1.69300000e+05 4.68256082e-01
1.69400000e+05 4.76200695e-01
1.69500000e+05 4.84343523e-01
1.69600000e+05 4.92690671e-01
1.69700000e+05 5.01248453e-01
1.69800000e+05 5.10023390e-01
1.69900000e+05 5.19022223e-01
1.70000000e+05 5.28251916e-01
1.70100000e+05 5.37719661e-01
1.70200000e+05 5.47432887e-01
1.70300000e+05 5.57399262e-01
1.70400000e+05 5.67626701e-01
1.70500000e+05 5.78123372e-01
1.70600000e+05 5.88897697e-01
1.70700000e+05 5.99958362e-01
1.70800000e+05 6.11314316e-01
1.70900000e+05 6.22974777e-01
1.71000000e+05 6.34949234e-01
1.71100000e+05 6.47247448e-01
1.71200000e+05 6.59879456e-01
1.71300000e+05 6.72855566e-01
1.71400000e+05 6.86186359e-01
1.71500000e+05 6.99882685e-01
1.71600000e+05 7.13955655e-01
1.71700000e+05 7.28416639e-01
1.71800000e+05 7.43277252e-01
1.71900000e+05 7.58549345e-01
1.72000000e+05 7.74244987e-01
1.72100000e+05 7.90376451e-01
1.72200000e+05 8.06956185e-01
1.72300000e+05 8.23996792e-01
1.72400000e+05 8.41510995e-01
1.72500000e+05 8.59511600e-01
1.72600000e+05 8.78011452e-01
1.72700000e+05 8.97023389e-01
1.72800000e+05 9.16560180e-01
1.72900000e+05 9.36634462e-01
1.73000000e+05 9.57258663e-01
1.73100000e+05 9.78444919e-01
1.73200000e+05 1.00020497e+00
1.73300000e+05 1.02255007e+00
1.73400000e+05 1.04549085e+00
1.73500000e+05 1.06903716e+00
1.73600000e+05 1.09319796e+00
1.73700000e+05 1.11798113e+00
1.73800000e+05 1.14339327e+00
1.73900000e+05 1.16943951e+00
1.74000000e+05 1.19612328e+00
1.74100000e+05 1.22344605e+00
1.74200000e+05 1.25140704e+00
1.74300000e+05 1.28000297e+00
1.74400000e+05 1.30922771e+00
1.74500000e+05 1.33907193e+00
1.74600000e+05 1.36952274e+00
1.74700000e+05 1.40056331e+00
1.74800000e+05 1.43217243e+00
1.74900000e+05 1.46432410e+00
1.75000000e+05 1.49698706e+00
1.75100000e+05 1.53012435e+00
1.75200000e+05 1.56369282e+00
1.75300000e+05 1.59764268e+00
1.75400000e+05 1.63191701e+00
1.75500000e+05 1.66645136e+00
1.75600000e+05 1.70117327e+00
1.75700000e+05 1.73600194e+00
1.75800000e+05 1.77084788e+00
1.75900000e+05 1.80561266e+00
1.76000000e+05 1.84018875e+00
1.76100000e+05 1.87445943e+00
1.76200000e+05 1.90829884e+00
1.76300000e+05 1.94157221e+00
1.76400000e+05 1.97413613e+00
1.76500000e+05 2.00583909e+00
1.76600000e+05 2.03652220e+00
1.76700000e+05 2.06601996e+00
1.76800000e+05 2.09416142e+00
1.76900000e+05 2.12077134e+00
1.77000000e+05 2.14567164e+00
1.77100000e+05 2.16868296e+00
1.77200000e+05 2.18962637e+00
1.77300000e+05 2.20832518e+00
1.77400000e+05 2.22460681e+00
1.77500000e+05 2.23830471e+00
1.77600000e+05 2.24926022e+00
1.77700000e+05 2.25732439e+00
1.77800000e+05 2.26235963e+00
1.77900000e+05 2.26424129e+00
1.78000000e+05 2.26285891e+00
1.78100000e+05 2.25811731e+00
1.78200000e+05 2.24993734e+00
1.78300000e+05 2.23825640e+00
1.78400000e+05 2.22302866e+00
1.78500000e+05 2.20422491e+00
1.78600000e+05 2.18183223e+00
1.78700000e+05 2.15585337e+00
1.78800000e+05 2.12630591e+00
1.78900000e+05 2.09322126e+00
1.79000000e+05 2.05664354e+00
1.79100000e+05 2.01662834e+00
1.79200000e+05 1.97324149e+00
1.79300000e+05 1.92655778e+00
1.79400000e+05 1.87665973e+00
1.79500000e+05 1.82363648e+00
1.79600000e+05 1.76758272e+00
1.79700000e+05 1.70859774e+00
1.79800000e+05 1.64678464e+00
1.79900000e+05 1.58224962e+00
1.80000000e+05 1.51510145e+00
1.80100000e+05 1.44545104e+00
1.80200000e+05 1.37341113e+00
1.80300000e+05 1.29909609e+00
1.80400000e+05 1.22262178e+00
1.80500000e+05 1.14410557e+00
1.80600000e+05 1.06366630e+00
1.80700000e+05 9.81424400e-01
1.80800000e+05 8.97501950e-01
1.80900000e+05 8.12022810e-01
1.81000000e+05 7.25112725e-01
1.81100000e+05 6.36899432e-01
1.81200000e+05 5.47512740e-01
1.81300000e+05 4.57084588e-01
1.81400000e+05 3.65749060e-01
1.81500000e+05 2.73642362e-01
1.81600000e+05 1.80902757e-01
1.81700000e+05 8.76704435e-02
1.81800000e+05 -5.91261098e-03
1.81900000e+05 -9.97028879e-02
1.82000000e+05 -1.93555589e-01
1.82100000e+05 -2.87324955e-01
1.82200000e+05 -3.80864633e-01
1.82300000e+05 -4.74028088e-01
1.82400000e+05 -5.66669056e-01
1.82500000e+05 -6.58642036e-01
1.82600000e+05 -7.49802808e-01
1.82700000e+05 -8.40008989e-01
1.82800000e+05 -9.29120605e-01
1.82900000e+05 -1.01700067e+00
1.83000000e+05 -1.10351581e+00
1.83100000e+05 -1.18853681e+00
1.83200000e+05 -1.27193929e+00
1.83300000e+05 -1.35360420e+00
1.83400000e+05 -1.43341845e+00
1.83500000e+05 -1.51127543e+00
1.83600000e+05 -1.58707546e+00
1.83700000e+05 -1.66072632e+00
1.83800000e+05 -1.73214356e+00
1.83900000e+05 -1.80125089e+00
1.84000000e+05 -1.86798036e+00
1.84100000e+05 -1.93227255e+00
1.84200000e+05 -1.99407658e+00
1.84300000e+05 -2.05335004e+00
1.84400000e+05 -2.11005872e+00
1.84500000e+05 -2.16417626e+00
1.84600000e+05 -2.21568355e+00
1.84700000e+05 -2.26456793e+00
1.84800000e+05 -2.31082219e+00
1.84900000e+05 -2.35444328e+00
1.85000000e+05 -2.39543075e+00
1.85100000e+05 -2.43378490e+00
1.85200000e+05 -2.46950458e+00
1.85300000e+05 -2.50258462e+00
1.85400000e+05 -2.53301302e+00
1.85500000e+05 -2.56076769e+00
1.85600000e+05 -2.58581299e+00
1.85700000e+05 -2.60809604e+00
1.85800000e+05 -2.62754295e+00
1.85900000e+05 -2.64405515e+00
1.86000000e+05 -2.65750604e+00
1.86100000e+05 -2.66773837e+00
1.86200000e+05 -2.67456261e+00
1.86300000e+05 -2.67775692e+00
1.86400000e+05 -2.67706909e+00
1.86500000e+05 -2.67222112e+00
1.86600000e+05 -2.66291671e+00
1.86700000e+05 -2.64885209e+00
1.86800000e+05 -2.62973015e+00
1.86900000e+05 -2.60527759e+00
1.87000000e+05 -2.57526435e+00
1.87100000e+05 -2.53952407e+00
1.87200000e+05 -2.49797413e+00
1.87300000e+05 -2.45063310e+00
1.87400000e+05 -2.39763398e+00
1.87500000e+05 -2.33923128e+00
1.87600000e+05 -2.27580082e+00
1.87700000e+05 -2.20783191e+00
1.87800000e+05 -2.13591212e+00
1.87900000e+05 -2.06070605e+00
1.88000000e+05 -1.98292999e+00
1.88100000e+05 -1.90332463e+00
1.88200000e+05 -1.82262823e+00
1.88300000e+05 -1.74155215e+00
1.88400000e+05 -1.66076035e+00
1.88500000e+05 -1.58085370e+00
1.88600000e+05 -1.50235945e+00
1.88700000e+05 -1.42572565e+00
1.88800000e+05 -1.35131994e+00
1.88900000e+05 -1.27943184e+00
1.89000000e+05 -1.21027782e+00
1.89100000e+05 -1.14400804e+00
1.89200000e+05 -1.08071424e+00
1.89300000e+05 -1.02043790e+00
1.89400000e+05 -9.63178468e-01
1.89500000e+05 -9.08900972e-01
1.89600000e+05 -8.57543106e-01
1.89700000e+05 -8.09021470e-01
1.89800000e+05 -7.63237007e-01
1.89900000e+05 -7.20079615e-01
1.90000000e+05 -6.79432002e-01
1.90100000e+05 -6.41172835e-01
1.90200000e+05 -6.05179273e-01
1.90300000e+05 -5.71328963e-01
1.90400000e+05 -5.39501575e-01
1.90500000e+05 -5.09579965e-01
1.90600000e+05 -4.81451006e-01
1.90700000e+05 -4.55006177e-01
1.90800000e+05 -4.30141935e-01
1.90900000e+05 -4.06759928e-01
1.91000000e+05 -3.84767076e-01
1.91100000e+05 -3.64075560e-01
1.91200000e+05 -3.44602732e-01
1.91300000e+05 -3.26270967e-01
1.91400000e+05 -3.09007491e-01
1.91500000e+05 -2.92744162e-01
1.91600000e+05 -2.77417255e-01
1.91700000e+05 -2.62967224e-01
1.91800000e+05 -2.49338466e-01
1.91900000e+05 -2.36479091e-01
1.92000000e+05 -2.24340689e-01
1.92100000e+05 -2.12878109e-01
1.92200000e+05 -2.02049248e-01
1.92300000e+05 -1.91814842e-01
1.92400000e+05 -1.82138281e-01
1.92500000e+05 -1.72985420e-01
1.92600000e+05 -1.64324411e-01
1.92700000e+05 -1.56125542e-01
1.92800000e+05 -1.48361087e-01
1.92900000e+05 -1.41005166e-01
1.93000000e+05 -1.34033613e-01
1.93100000e+05 -1.27423855e-01
1.93200000e+05 -1.21154801e-01
1.93300000e+05 -1.15206734e-01
1.93400000e+05 -1.09561217e-01
1.93500000e+05 -1.04200999e-01
1.93600000e+05 -9.91099374e-02
1.93700000e+05 -9.42729127e-02
1.93800000e+05 -8.96757631e-02
1.93900000e+05 -8.53052151e-02
1.94000000e+05 -8.11488230e-02
1.94100000e+05 -7.71949115e-02
1.94200000e+05 -7.34325229e-02
1.94300000e+05 -6.98513685e-02
1.94400000e+05 -6.64417829e-02
1.94500000e+05 -6.31946824e-02
1.94600000e+05 -6.01015258e-02
1.94700000e+05 -5.71542783e-02
1.94800000e+05 -5.43453783e-02
1.94900000e+05 -5.16677059e-02
1.95000000e+05 -4.91145546e-02


==> PlotData/Toho_Approx_optsol30.txt <==
     x            B
1.65000000e+05 1.55113935e-01
1.65100000e+05 1.57036528e-01
1.65200000e+05 1.58995634e-01
1.65300000e+05 1.60992733e-01
1.65400000e+05 1.63028789e-01
1.65500000e+05 1.65104801e-01
1.65600000e+05 1.67221793e-01
1.65700000e+05 1.69380826e-01
1.65800000e+05 1.71582991e-01
1.65900000e+05 1.73829414e-01
1.66000000e+05 1.76121255e-01
1.66100000e+05 1.78459714e-01
1.66200000e+05 1.80846026e-01
1.66300000e+05 1.83281466e-01
1.66400000e+05 1.85767350e-01
1.66500000e+05 1.88305036e-01
1.66600000e+05 1.90895926e-01
1.66700000e+05 1.93541467e-01
1.66800000e+05 1.96243152e-01
1.66900000e+05 1.99002525e-01
1.67000000e+05 2.01821178e-01
1.67100000e+05 2.04700755e-01
1.67200000e+05 2.07642957e-01
1.67300000e+05 2.10649538e-01
1.67400000e+05 2.13722311e-01
1.67500000e+05 2.16863149e-01
1.67600000e+05 2.20073988e-01
1.67700000e+05 2.23356827e-01
1.67800000e+05 2.26713734e-01
1.67900000e+05 2.30146845e-01
1.68000000e+05 2.33658367e-01
1.68100000e+05 2.37250582e-01
1.68200000e+05 2.40925850e-01
1.68300000e+05 2.44686609e-01
1.68400000e+05 2.48535381e-01
1.68500000e+05 2.52474772e-01
1.68600000e+05 2.56507477e-01
1.68700000e+05 2.60636282e-01
1.68800000e+05 2.64864069e-01
1.68900000e+05 2.69193815e-01
1.69000000e+05 2.73628602e-01
1.69100000e+05 2.78171612e-01
1.69200000e+05 2.82826138e-01
1.69300000e+05 2.87595583e-01
1.69400000e+05 2.92483465e-01
1.69500000e+05 2.97493421e-01
1.69600000e+05 3.02629209e-01
1.69700000e+05 3.07894714e-01
1.69800000e+05 3.13293950e-01
1.69900000e+05 3.18831063e-01
1.70000000e+05 3.24510336e-01
1.70100000e+05 3.30336193e-01
1.70200000e+05 3.36313201e-01
1.70300000e+05 3.42446074e-01
1.70400000e+05 3.48739677e-01
1.70500000e+05 3.55199026e-01
1.70600000e+05 3.61829295e-01
1.70700000e+05 3.68635815e-01
1.70800000e+05 3.75624081e-01
1.70900000e+05 3.82799747e-01
1.71000000e+05 3.90168631e-01
1.71100000e+05 3.97736719e-01
1.71200000e+05 4.05510157e-01
1.71300000e+05 4.13495258e-01
1.71400000e+05 4.21698498e-01
1.71500000e+05 4.30126509e-01
1.71600000e+05 4.38786083e-01
1.71700000e+05 4.47684162e-01
1.71800000e+05 4.56827832e-01
1.71900000e+05 4.66224313e-01
1.72000000e+05 4.75880956e-01
1.72100000e+05 4.85805221e-01
1.72200000e+05 4.96004668e-01
1.72300000e+05 5.06486938e-01
1.72400000e+05 5.17259731e-01
1.72500000e+05 5.28330785e-01
1.72600000e+05 5.39707842e-01
1.72700000e+05 5.51398622e-01
1.72800000e+05 5.63410779e-01
1.72900000e+05 5.75751864e-01
1.73000000e+05 5.88429274e-01
1.73100000e+05 6.01450196e-01
1.73200000e+05 6.14821545e-01
1.73300000e+05 6.28549895e-01
1.73400000e+05 6.42641400e-01
1.73500000e+05 6.57101706e-01
1.73600000e+05 6.71935852e-01
1.73700000e+05 6.87148165e-01
1.73800000e+05 7.02742134e-01
1.73900000e+05 7.18720285e-01
1.74000000e+05 7.35084028e-01
1.74100000e+05 7.51833506e-01
1.74200000e+05 7.68967413e-01
1.74300000e+05 7.86482817e-01
1.74400000e+05 8.04374947e-01
1.74500000e+05 8.22636986e-01
1.74600000e+05 8.41259831e-01
1.74700000e+05 8.60231854e-01
1.74800000e+05 8.79538642e-01
1.74900000e+05 8.99162726e-01
1.75000000e+05 9.19083306e-01
1.75100000e+05 9.39275964e-01
1.75200000e+05 9.59712378e-01
1.75300000e+05 9.80360038e-01
1.75400000e+05 1.00118196e+00
1.75500000e+05 1.02213644e+00
1.75600000e+05 1.04317677e+00
1.75700000e+05 1.06425108e+00
1.75800000e+05 1.08530208e+00
1.75900000e+05 1.10626700e+00
1.76000000e+05 1.12707747e+00
1.76100000e+05 1.14765953e+00
1.76200000e+05 1.16793370e+00
1.76300000e+05 1.18781512e+00
1.76400000e+05 1.20721381e+00
1.76500000e+05 1.22603509e+00
1.76600000e+05 1.24417996e+00
1.76700000e+05 1.26154577e+00
1.76800000e+05 1.27802692e+00
1.76900000e+05 1.29351565e+00
1.77000000e+05 1.30790300e+00
1.77100000e+05 1.32107983e+00
1.77200000e+05 1.33293790e+00
1.77300000e+05 1.34337106e+00
1.77400000e+05 1.35227645e+00
1.77500000e+05 1.35955564e+00
1.77600000e+05 1.36511585e+00
1.77700000e+05 1.36887104e+00
1.77800000e+05 1.37074291e+00
1.77900000e+05 1.37066185e+00
1.78000000e+05 1.36856765e+00
1.78100000e+05 1.36441012e+00
1.78200000e+05 1.35814947e+00
1.78300000e+05 1.34975657e+00
1.78400000e+05 1.33921294e+00
1.78500000e+05 1.32651063e+00
1.78600000e+05 1.31165186e+00
1.78700000e+05 1.29464858e+00
1.78800000e+05 1.27552181e+00
1.78900000e+05 1.25430094e+00
1.79000000e+05 1.23102294e+00
1.79100000e+05 1.20573153e+00
1.79200000e+05 1.17847630e+00
1.79300000e+05 1.14931186e+00
1.79400000e+05 1.11829702e+00
1.79500000e+05 1.08549404e+00
1.79600000e+05 1.05096789e+00
1.79700000e+05 1.01478562e+00
1.79800000e+05 9.77015853e-01
1.79900000e+05 9.37728277e-01
1.80000000e+05 8.96993298e-01
1.80100000e+05 8.54881737e-01
1.80200000e+05 8.11464613e-01
1.80300000e+05 7.66813001e-01
1.80400000e+05 7.20997938e-01
1.80500000e+05 6.74090395e-01
1.80600000e+05 6.26161280e-01
1.80700000e+05 5.77281474e-01
1.80800000e+05 5.27521895e-01
1.80900000e+05 4.76953570e-01
1.81000000e+05 4.25647717e-01
1.81100000e+05 3.73675824e-01
1.81200000e+05 3.21109724e-01
1.81300000e+05 2.68021652e-01
1.81400000e+05 2.14484299e-01
1.81500000e+05 1.60570832e-01
1.81600000e+05 1.06354904e-01
1.81700000e+05 5.19106378e-02
1.81800000e+05 -2.68742199e-03
1.81900000e+05 -5.73643723e-02
1.82000000e+05 -1.12045048e-01
1.82100000e+05 -1.66654141e-01
1.82200000e+05 -2.21116346e-01
1.82300000e+05 -2.75356523e-01
1.82400000e+05 -3.29299889e-01
1.82500000e+05 -3.82872220e-01
1.82600000e+05 -4.36000074e-01
1.82700000e+05 -4.88611028e-01
1.82800000e+05 -5.40633922e-01
1.82900000e+05 -5.91999122e-01
1.83000000e+05 -6.42638785e-01
1.83100000e+05 -6.92487129e-01
1.83200000e+05 -7.41480707e-01
1.83300000e+05 -7.89558677e-01
1.83400000e+05 -8.36663063e-01
1.83500000e+05 -8.82738998e-01
1.83600000e+05 -9.27734954e-01
1.83700000e+05 -9.71602938e-01
1.83800000e+05 -1.01429867e+00
1.83900000e+05 -1.05578170e+00
1.84000000e+05 -1.09601556e+00
1.84100000e+05 -1.13496775e+00
1.84200000e+05 -1.17260982e+00
1.84300000e+05 -1.20891724e+00
1.84400000e+05 -1.24386932e+00
1.84500000e+05 -1.27744896e+00
1.84600000e+05 -1.30964231e+00
1.84700000e+05 -1.34043828e+00
1.84800000e+05 -1.36982796e+00
1.84900000e+05 -1.39780385e+00
1.85000000e+05 -1.42435891e+00
1.85100000e+05 -1.44948552e+00
1.85200000e+05 -1.47317415e+00
1.85300000e+05 -1.49541194e+00
1.85400000e+05 -1.51618099e+00
1.85500000e+05 -1.53545647e+00
1.85600000e+05 -1.55320453e+00
1.85700000e+05 -1.56938001e+00
1.85800000e+05 -1.58392411e+00
1.85900000e+05 -1.59676210e+00
1.86000000e+05 -1.60780120e+00
1.86100000e+05 -1.61692890e+00
1.86200000e+05 -1.62401199e+00
1.86300000e+05 -1.62889649e+00
1.86400000e+05 -1.63140881e+00
1.86500000e+05 -1.63135853e+00
1.86600000e+05 -1.62854286e+00
1.86700000e+05 -1.62275322e+00
1.86800000e+05 -1.61378383e+00
1.86900000e+05 -1.60144230e+00
1.87000000e+05 -1.58556180e+00
1.87100000e+05 -1.56601425e+00
1.87200000e+05 -1.54272333e+00
1.87300000e+05 -1.51567648e+00
1.87400000e+05 -1.48493422e+00
1.87500000e+05 -1.45063583e+00
1.87600000e+05 -1.41300041e+00
1.87700000e+05 -1.37232285e+00
1.87800000e+05 -1.32896494e+00
1.87900000e+05 -1.28334217e+00
1.88000000e+05 -1.23590768e+00
1.88100000e+05 -1.18713452e+00
1.88200000e+05 -1.13749798e+00
1.88300000e+05 -1.08745933e+00
1.88400000e+05 -1.03745185e+00
1.88500000e+05 -9.87870121e-01
1.88600000e+05 -9.39062561e-01
1.88700000e+05 -8.91327243e-01
1.88800000e+05 -8.44910657e-01
1.88900000e+05 -8.00008850e-01
1.89000000e+05 -7.56770388e-01
1.89100000e+05 -7.15300575e-01
1.89200000e+05 -6.75666400e-01
1.89300000e+05 -6.37901806e-01
1.89400000e+05 -6.02012923e-01
1.89500000e+05 -5.67983063e-01
1.89600000e+05 -5.35777299e-01
1.89700000e+05 -5.05346550e-01
1.89800000e+05 -4.76631138e-01
1.89900000e+05 -4.49563823e-01
1.90000000e+05 -4.24072337e-01
1.90100000e+05 -4.00081464e-01
1.90200000e+05 -3.77514715e-01
1.90300000e+05 -3.56295655e-01
1.90400000e+05 -3.36348929e-01
1.90500000e+05 -3.17601034e-01
1.90600000e+05 -2.99980884e-01
1.90700000e+05 -2.83420210e-01
1.90800000e+05 -2.67853819e-01
1.90900000e+05 -2.53219743e-01
1.91000000e+05 -2.39459309e-01
1.91100000e+05 -2.26517139e-01
1.91200000e+05 -2.14341105e-01
1.91300000e+05 -2.02882239e-01
1.91400000e+05 -1.92094629e-01
1.91500000e+05 -1.81935288e-01
1.91600000e+05 -1.72364015e-01
1.91700000e+05 -1.63343251e-01
1.91800000e+05 -1.54837927e-01
1.91900000e+05 -1.46815324e-01
1.92000000e+05 -1.39244923e-01
1.92100000e+05 -1.32098265e-01
1.92200000e+05 -1.25348818e-01
1.92300000e+05 -1.18971850e-01
1.92400000e+05 -1.12944302e-01
1.92500000e+05 -1.07244677e-01
1.92600000e+05 -1.01852931e-01
1.92700000e+05 -9.67503667e-02
1.92800000e+05 -9.19195456e-02
1.92900000e+05 -8.73441933e-02
1.93000000e+05 -8.30091192e-02
1.93100000e+05 -7.89001392e-02
1.93200000e+05 -7.50040038e-02
1.93300000e+05 -7.13083317e-02
1.93400000e+05 -6.78015485e-02
1.93500000e+05 -6.44728293e-02
1.93600000e+05 -6.13120457e-02
1.93700000e+05 -5.83097169e-02
1.93800000e+05 -5.54569644e-02
1.93900000e+05 -5.27454695e-02
1.94000000e+05 -5.01674349e-02
1.94100000e+05 -4.77155483e-02
1.94200000e+05 -4.53829492e-02
1.94300000e+05 -4.31631979e-02
1.94400000e+05 -4.10502466e-02
1.94500000e+05 -3.90384136e-02
1.94600000e+05 -3.71223579e-02
1.94700000e+05 -3.52970569e-02
1.94800000e+05 -3.35577851e-02
1.94900000e+05 -3.19000944e-02
1.95000000e+05 -3.03197961e-02


==> PlotData/Toho_Approx_optsol36.txt <==
     x            B
1.65000000e+05 1.87480679e-01
1.65100000e+05 1.89803852e-01
1.65200000e+05 1.92171139e-01
1.65300000e+05 1.94584320e-01
1.65400000e+05 1.97044564e-01
1.65500000e+05 1.99553072e-01
1.65600000e+05 2.02111085e-01
1.65700000e+05 2.04719883e-01
1.65800000e+05 2.07380782e-01
1.65900000e+05 2.10095143e-01
1.66000000e+05 2.12864369e-01
1.66100000e+05 2.15689906e-01
1.66200000e+05 2.18573246e-01
1.66300000e+05 2.21515930e-01
1.66400000e+05 2.24519547e-01
1.66500000e+05 2.27585737e-01
1.66600000e+05 2.30716193e-01
1.66700000e+05 2.33912662e-01
1.66800000e+05 2.37176948e-01
1.66900000e+05 2.40510915e-01
1.67000000e+05 2.43916485e-01
1.67100000e+05 2.47395645e-01
1.67200000e+05 2.50950447e-01
1.67300000e+05 2.54583010e-01
1.67400000e+05 2.58295525e-01
1.67500000e+05 2.62090252e-01
1.67600000e+05 2.65969530e-01
1.67700000e+05 2.69935774e-01
1.67800000e+05 2.73991479e-01
1.67900000e+05 2.78139225e-01
1.68000000e+05 2.82381679e-01
1.68100000e+05 2.86721597e-01
1.68200000e+05 2.91161827e-01
1.68300000e+05 2.95705315e-01
1.68400000e+05 3.00355106e-01
1.68500000e+05 3.05114347e-01
1.68600000e+05 3.09986294e-01
1.68700000e+05 3.14974311e-01
1.68800000e+05 3.20081878e-01
1.68900000e+05 3.25312593e-01
1.69000000e+05 3.30670174e-01
1.69100000e+05 3.36158468e-01
1.69200000e+05 3.41781450e-01
1.69300000e+05 3.47543232e-01
1.69400000e+05 3.53448063e-01
1.69500000e+05 3.59500335e-01
1.69600000e+05 3.65704588e-01
1.69700000e+05 3.72065515e-01
1.69800000e+05 3.78587963e-01
1.69900000e+05 3.85276943e-01
1.70000000e+05 3.92137628e-01
1.70100000e+05 3.99175363e-01
1.70200000e+05 4.06395666e-01
1.70300000e+05 4.13804231e-01
1.70400000e+05 4.21406936e-01
1.70500000e+05 4.29209844e-01
1.70600000e+05 4.37219206e-01
1.70700000e+05 4.45441466e-01
1.70800000e+05 4.53883262e-01
1.70900000e+05 4.62551429e-01
1.71000000e+05 4.71453001e-01
1.71100000e+05 4.80595211e-01
1.71200000e+05 4.89985493e-01
1.71300000e+05 4.99631478e-01
1.71400000e+05 5.09540996e-01
1.71500000e+05 5.19722070e-01
1.71600000e+05 5.30182913e-01
1.71700000e+05 5.40931925e-01
1.71800000e+05 5.51977677e-01
1.71900000e+05 5.63328910e-01
1.72000000e+05 5.74994518e-01
1.72100000e+05 5.86983536e-01
1.72200000e+05 5.99305117e-01
1.72300000e+05 6.11968519e-01
1.72400000e+05 6.24983072e-01
1.72500000e+05 6.38358156e-01
1.72600000e+05 6.52103160e-01
1.72700000e+05 6.66227450e-01
1.72800000e+05 6.80740321e-01
1.72900000e+05 6.95650945e-01
1.73000000e+05 7.10968315e-01
1.73100000e+05 7.26701177e-01
1.73200000e+05 7.42857959e-01
1.73300000e+05 7.59446682e-01
1.73400000e+05 7.76474868e-01
1.73500000e+05 7.93949439e-01
1.73600000e+05 8.11876592e-01
1.73700000e+05 8.30261676e-01
1.73800000e+05 8.49109042e-01
1.73900000e+05 8.68421890e-01
1.74000000e+05 8.88202092e-01
1.74100000e+05 9.08449998e-01
1.74200000e+05 9.29164237e-01
1.74300000e+05 9.50341483e-01
1.74400000e+05 9.71976218e-01
1.74500000e+05 9.94060468e-01
1.74600000e+05 1.01658353e+00
1.74700000e+05 1.03953166e+00
1.74800000e+05 1.06288781e+00
1.74900000e+05 1.08663122e+00
1.75000000e+05 1.11073719e+00
1.75100000e+05 1.13517663e+00
1.75200000e+05 1.15991581e+00
1.75300000e+05 1.18491593e+00
1.75400000e+05 1.21013285e+00
1.75500000e+05 1.23551673e+00
1.75600000e+05 1.26101175e+00
1.75700000e+05 1.28655584e+00
1.75800000e+05 1.31208043e+00
1.75900000e+05 1.33751036e+00
1.76000000e+05 1.36276370e+00
1.76100000e+05 1.38775177e+00
1.76200000e+05 1.41237922e+00
1.76300000e+05 1.43654421e+00
1.76400000e+05 1.46013869e+00
1.76500000e+05 1.48304887e+00
1.76600000e+05 1.50515572e+00
1.76700000e+05 1.52633573e+00
1.76800000e+05 1.54646172e+00
1.76900000e+05 1.56540382e+00
1.77000000e+05 1.58303058e+00
1.77100000e+05 1.59921019e+00
1.77200000e+05 1.61381178e+00
1.77300000e+05 1.62670681e+00
1.77400000e+05 1.63777048e+00
1.77500000e+05 1.64688317e+00
1.77600000e+05 1.65393183e+00
1.77700000e+05 1.65881130e+00
1.77800000e+05 1.66142553e+00
1.77900000e+05 1.66168868e+00
1.78000000e+05 1.65952603e+00
1.78100000e+05 1.65487470e+00
1.78200000e+05 1.64768412e+00
1.78300000e+05 1.63791637e+00
1.78400000e+05 1.62554619e+00
1.78500000e+05 1.61056084e+00
1.78600000e+05 1.59295973e+00
1.78700000e+05 1.57275384e+00
1.78800000e+05 1.54996507e+00
1.78900000e+05 1.52462537e+00
1.79000000e+05 1.49677582e+00
1.79100000e+05 1.46646567e+00
1.79200000e+05 1.43375133e+00
1.79300000e+05 1.39869539e+00
1.79400000e+05 1.36136566e+00
1.79500000e+05 1.32183425e+00
1.79600000e+05 1.28017679e+00
1.79700000e+05 1.23647168e+00
1.79800000e+05 1.19079946e+00
1.79900000e+05 1.14324227e+00
1.80000000e+05 1.09388342e+00
1.80100000e+05 1.04280707e+00
1.80200000e+05 9.90097971e-01
1.80300000e+05 9.35841312e-01
1.80400000e+05 8.80122608e-01
1.80500000e+05 8.23027680e-01
1.80600000e+05 7.64642660e-01
1.80700000e+05 7.05054042e-01
1.80800000e+05 6.44348752e-01
1.80900000e+05 5.82614233e-01
1.81000000e+05 5.19938542e-01
1.81100000e+05 4.56410433e-01
1.81200000e+05 3.92119436e-01
1.81300000e+05 3.27155921e-01
1.81400000e+05 2.61611137e-01
1.81500000e+05 1.95577227e-01
1.81600000e+05 1.29147215e-01
1.81700000e+05 6.24149673e-02
1.81800000e+05 -4.52488762e-03
1.81900000e+05 -7.15770653e-02
1.82000000e+05 -1.38645767e-01
1.82100000e+05 -2.05634855e-01
1.82200000e+05 -2.72448055e-01
1.82300000e+05 -3.38989193e-01
1.82400000e+05 -4.05162454e-01
1.82500000e+05 -4.70872664e-01
1.82600000e+05 -5.36025593e-01
1.82700000e+05 -6.00528277e-01
1.82800000e+05 -6.64289351e-01
1.82900000e+05 -7.27219402e-01
1.83000000e+05 -7.89231322e-01
1.83100000e+05 -8.50240676e-01
1.83200000e+05 -9.10166061e-01
1.83300000e+05 -9.68929472e-01
1.83400000e+05 -1.02645664e+00
1.83500000e+05 -1.08267737e+00
1.83600000e+05 -1.13752584e+00
1.83700000e+05 -1.19094085e+00
1.83800000e+05 -1.24286607e+00
1.83900000e+05 -1.29325024e+00
1.84000000e+05 -1.34204729e+00
1.84100000e+05 -1.38921641e+00
1.84200000e+05 -1.43472211e+00
1.84300000e+05 -1.47853414e+00
1.84400000e+05 -1.52062733e+00
1.84500000e+05 -1.56098134e+00
1.84600000e+05 -1.59958020e+00
1.84700000e+05 -1.63641180e+00
1.84800000e+05 -1.67146712e+00
1.84900000e+05 -1.70473932e+00
1.85000000e+05 -1.73622259e+00
1.85100000e+05 -1.76591088e+00
1.85200000e+05 -1.79379633e+00
1.85300000e+05 -1.81986748e+00
1.85400000e+05 -1.84410728e+00
1.85500000e+05 -1.86649076e+00
1.85600000e+05 -1.88698253e+00
1.85700000e+05 -1.90553404e+00
1.85800000e+05 -1.92208073e+00
1.85900000e+05 -1.93653928e+00
1.86000000e+05 -1.94880505e+00
1.86100000e+05 -1.95875005e+00
1.86200000e+05 -1.96622171e+00
1.86300000e+05 -1.97104277e+00
1.86400000e+05 -1.97301267e+00
1.86500000e+05 -1.97191071e+00
1.86600000e+05 -1.96750145e+00
1.86700000e+05 -1.95954240e+00
1.86800000e+05 -1.94779419e+00
1.86900000e+05 -1.93203322e+00
1.87000000e+05 -1.91206599e+00
1.87100000e+05 -1.88774477e+00
1.87200000e+05 -1.85898312e+00
1.87300000e+05 -1.82577000e+00
1.87400000e+05 -1.78818094e+00
1.87500000e+05 -1.74638474e+00
1.87600000e+05 -1.70064472e+00
1.87700000e+05 -1.65131396e+00
1.87800000e+05 -1.59882467e+00
1.87900000e+05 -1.54367260e+00
1.88000000e+05 -1.48639787e+00
1.88100000e+05 -1.42756394e+00
1.88200000e+05 -1.36773664e+00
1.88300000e+05 -1.30746478e+00
1.88400000e+05 -1.24726367e+00
1.88500000e+05 -1.18760229e+00
1.88600000e+05 -1.12889454e+00
1.88700000e+05 -1.07149425e+00
1.88800000e+05 -1.01569375e+00
1.88900000e+05 -9.61725251e-01
1.89000000e+05 -9.09764396e-01
1.89100000e+05 -8.59935309e-01
1.89200000e+05 -8.12316496e-01
1.89300000e+05 -7.66947128e-01
1.89400000e+05 -7.23833292e-01
1.89500000e+05 -6.82953935e-01
1.89600000e+05 -6.44266329e-01
1.89700000e+05 -6.07710937e-01
1.89800000e+05 -5.73215652e-01
1.89900000e+05 -5.40699409e-01
1.90000000e+05 -5.10075206e-01
1.90100000e+05 -4.81252578e-01
1.90200000e+05 -4.54139596e-01
1.90300000e+05 -4.28644440e-01
1.90400000e+05 -4.04676618e-01
1.90500000e+05 -3.82147891e-01
1.90600000e+05 -3.60972941e-01
1.90700000e+05 -3.41069840e-01
1.90800000e+05 -3.22360363e-01
1.90900000e+05 -3.04770160e-01
1.91000000e+05 -2.88228842e-01
1.91100000e+05 -2.72669972e-01
1.91200000e+05 -2.58031011e-01
1.91300000e+05 -2.44253218e-01
1.91400000e+05 -2.31281514e-01
1.91500000e+05 -2.19064325e-01
1.91600000e+05 -2.07553424e-01
1.91700000e+05 -1.96703747e-01
1.91800000e+05 -1.86473220e-01
1.91900000e+05 -1.76822583e-01
1.92000000e+05 -1.67715214e-01
1.92100000e+05 -1.59116964e-01
1.92200000e+05 -1.50995993e-01
1.92300000e+05 -1.43322617e-01
1.92400000e+05 -1.36069161e-01
1.92500000e+05 -1.29209822e-01
1.92600000e+05 -1.22720537e-01
1.92700000e+05 -1.16578863e-01
1.92800000e+05 -1.10763862e-01
1.92900000e+05 -1.05255994e-01
1.93000000e+05 -1.00037020e-01
1.93100000e+05 -9.50899062e-02
1.93200000e+05 -9.03987405e-02
1.93300000e+05 -8.59486530e-02
1.93400000e+05 -8.17257414e-02
1.93500000e+05 -7.77170025e-02
1.93600000e+05 -7.39102691e-02
1.93700000e+05 -7.02941509e-02
1.93800000e+05 -6.68579803e-02
1.93900000e+05 -6.35917619e-02
1.94000000e+05 -6.04861257e-02
1.94100000e+05 -5.75322841e-02
1.94200000e+05 -5.47219916e-02
1.94300000e+05 -5.20475081e-02
1.94400000e+05 -4.95015640e-02
1.94500000e+05 -4.70773289e-02
1.94600000e+05 -4.47683820e-02
1.94700000e+05 -4.25686845e-02
1.94800000e+05 -4.04725545e-02
1.94900000e+05 -3.84746433e-02
1.95000000e+05 -3.65699139e-02


==> PlotData/Toho_Approx_optsol36std10nos20.txt <==
     x            B
1.65000000e+05 3.86393624e-01
1.65100000e+05 3.91171578e-01
1.65200000e+05 3.96041445e-01
1.65300000e+05 4.01005545e-01
1.65400000e+05 4.06066271e-01
1.65500000e+05 4.11226089e-01
1.65600000e+05 4.16487542e-01
1.65700000e+05 4.21853250e-01
1.65800000e+05 4.27325916e-01
1.65900000e+05 4.32908326e-01
1.66000000e+05 4.38603356e-01
1.66100000e+05 4.44413970e-01
1.66200000e+05 4.50343227e-01
1.66300000e+05 4.56394284e-01
1.66400000e+05 4.62570397e-01
1.66500000e+05 4.68874927e-01
1.66600000e+05 4.75311344e-01
1.66700000e+05 4.81883228e-01
1.66800000e+05 4.88594278e-01
1.66900000e+05 4.95448309e-01
1.67000000e+05 5.02449264e-01
1.67100000e+05 5.09601215e-01
1.67200000e+05 5.16908365e-01
1.67300000e+05 5.24375058e-01
1.67400000e+05 5.32005781e-01
1.67500000e+05 5.39805170e-01
1.67600000e+05 5.47778015e-01
1.67700000e+05 5.55929265e-01
1.67800000e+05 5.64264036e-01
1.67900000e+05 5.72787615e-01
1.68000000e+05 5.81505467e-01
1.68100000e+05 5.90423240e-01
1.68200000e+05 5.99546774e-01
1.68300000e+05 6.08882107e-01
1.68400000e+05 6.18435480e-01
1.68500000e+05 6.28213346e-01
1.68600000e+05 6.38222379e-01
1.68700000e+05 6.48469477e-01
1.68800000e+05 6.58961777e-01
1.68900000e+05 6.69706654e-01
1.69000000e+05 6.80711738e-01
1.69100000e+05 6.91984917e-01
1.69200000e+05 7.03534348e-01
1.69300000e+05 7.15368464e-01
1.69400000e+05 7.27495985e-01
1.69500000e+05 7.39925927e-01
1.69600000e+05 7.52667608e-01
1.69700000e+05 7.65730662e-01
1.69800000e+05 7.79125046e-01
1.69900000e+05 7.92861049e-01
1.70000000e+05 8.06949301e-01
1.70100000e+05 8.21400785e-01
1.70200000e+05 8.36226844e-01
1.70300000e+05 8.51439189e-01
1.70400000e+05 8.67049910e-01
1.70500000e+05 8.83071483e-01
1.70600000e+05 8.99516777e-01
1.70700000e+05 9.16399063e-01
1.70800000e+05 9.33732020e-01
1.70900000e+05 9.51529738e-01
1.71000000e+05 9.69806728e-01
1.71100000e+05 9.88577918e-01
1.71200000e+05 1.00785866e+00
1.71300000e+05 1.02766473e+00
1.71400000e+05 1.04801233e+00
1.71500000e+05 1.06891807e+00
1.71600000e+05 1.09039896e+00
1.71700000e+05 1.11247244e+00
1.71800000e+05 1.13515631e+00
1.71900000e+05 1.15846874e+00
1.72000000e+05 1.18242827e+00
1.72100000e+05 1.20705374e+00
1.72200000e+05 1.23236428e+00
1.72300000e+05 1.25837928e+00
1.72400000e+05 1.28511831e+00
1.72500000e+05 1.31260112e+00
1.72600000e+05 1.34084751e+00
1.72700000e+05 1.36987732e+00
1.72800000e+05 1.39971030e+00
1.72900000e+05 1.43036603e+00
1.73000000e+05 1.46186381e+00
1.73100000e+05 1.49422253e+00
1.73200000e+05 1.52746052e+00
1.73300000e+05 1.56159541e+00
1.73400000e+05 1.59664391e+00
1.73500000e+05 1.63262165e+00
1.73600000e+05 1.66954292e+00
1.73700000e+05 1.70742043e+00
1.73800000e+05 1.74626503e+00
1.73900000e+05 1.78608539e+00
1.74000000e+05 1.82688766e+00
1.74100000e+05 1.86867511e+00
1.74200000e+05 1.91144771e+00
1.74300000e+05 1.95520166e+00
1.74400000e+05 1.99992898e+00
1.74500000e+05 2.04561690e+00
1.74600000e+05 2.09224737e+00
1.74700000e+05 2.13979645e+00
1.74800000e+05 2.18823369e+00
1.74900000e+05 2.23752147e+00
1.75000000e+05 2.28761432e+00
1.75100000e+05 2.33845821e+00
1.75200000e+05 2.38998987e+00
1.75300000e+05 2.44213603e+00
1.75400000e+05 2.49481275e+00
1.75500000e+05 2.54792472e+00
1.75600000e+05 2.60136459e+00
1.75700000e+05 2.65501242e+00
1.75800000e+05 2.70873511e+00
1.75900000e+05 2.76238606e+00
1.76000000e+05 2.81580480e+00
1.76100000e+05 2.86881690e+00
1.76200000e+05 2.92123395e+00
1.76300000e+05 2.97285386e+00
1.76400000e+05 3.02346122e+00
1.76500000e+05 3.07282810e+00
1.76600000e+05 3.12071490e+00
1.76700000e+05 3.16687167e+00
1.76800000e+05 3.21103958e+00
1.76900000e+05 3.25295269e+00
1.77000000e+05 3.29234003e+00
1.77100000e+05 3.32892786e+00
1.77200000e+05 3.36244217e+00
1.77300000e+05 3.39261133e+00
1.77400000e+05 3.41916883e+00
1.77500000e+05 3.44185613e+00
1.77600000e+05 3.46042540e+00
1.77700000e+05 3.47464220e+00
1.77800000e+05 3.48428805e+00
1.77900000e+05 3.48916269e+00
1.78000000e+05 3.48908605e+00
1.78100000e+05 3.48389992e+00
1.78200000e+05 3.47346919e+00
1.78300000e+05 3.45768269e+00
1.78400000e+05 3.43645355e+00
1.78500000e+05 3.40971929e+00
1.78600000e+05 3.37744131e+00
1.78700000e+05 3.33960421e+00
1.78800000e+05 3.29621467e+00
1.78900000e+05 3.24730015e+00
1.79000000e+05 3.19290739e+00
1.79100000e+05 3.13310074e+00
1.79200000e+05 3.06796054e+00
1.79300000e+05 2.99758132e+00
1.79400000e+05 2.92207027e+00
1.79500000e+05 2.84154564e+00
1.79600000e+05 2.75613536e+00
1.79700000e+05 2.66597578e+00
1.79800000e+05 2.57121064e+00
1.79900000e+05 2.47199013e+00
1.80000000e+05 2.36847028e+00
1.80100000e+05 2.26081236e+00
1.80200000e+05 2.14918257e+00
1.80300000e+05 2.03375181e+00
1.80400000e+05 1.91469558e+00
1.80500000e+05 1.79219399e+00
1.80600000e+05 1.66643186e+00
1.80700000e+05 1.53759881e+00
1.80800000e+05 1.40588946e+00
1.80900000e+05 1.27150355e+00
1.81000000e+05 1.13464610e+00
1.81100000e+05 9.95527561e-01
1.81200000e+05 8.54363818e-01
1.81300000e+05 7.11376235e-01
1.81400000e+05 5.66791573e-01
1.81500000e+05 4.20841839e-01
1.81600000e+05 2.73764048e-01
1.81700000e+05 1.25799894e-01
1.81800000e+05 -2.28046756e-02
1.81900000e+05 -1.71799979e-01
1.82000000e+05 -3.20933209e-01
1.82100000e+05 -4.69949134e-01
1.82200000e+05 -6.18590888e-01
1.82300000e+05 -7.66600833e-01
1.82400000e+05 -9.13721498e-01
1.82500000e+05 -1.05969658e+00
1.82600000e+05 -1.20427201e+00
1.82700000e+05 -1.34719703e+00
1.82800000e+05 -1.48822538e+00
1.82900000e+05 -1.62711638e+00
1.83000000e+05 -1.76363618e+00
1.83100000e+05 -1.89755886e+00
1.83200000e+05 -2.02866760e+00
1.83300000e+05 -2.15675580e+00
1.83400000e+05 -2.28162815e+00
1.83500000e+05 -2.40310160e+00
1.83600000e+05 -2.52100635e+00
1.83700000e+05 -2.63518662e+00
1.83800000e+05 -2.74550141e+00
1.83900000e+05 -2.85182507e+00
1.84000000e+05 -2.95404776e+00
1.84100000e+05 -3.05207571e+00
1.84200000e+05 -3.14583127e+00
1.84300000e+05 -3.23525281e+00
1.84400000e+05 -3.32029431e+00
1.84500000e+05 -3.40092473e+00
1.84600000e+05 -3.47712703e+00
1.84700000e+05 -3.54889686e+00
1.84800000e+05 -3.61624095e+00
1.84900000e+05 -3.67917503e+00
1.85000000e+05 -3.73772128e+00
1.85100000e+05 -3.79190542e+00
1.85200000e+05 -3.84175320e+00
1.85300000e+05 -3.88728638e+00
1.85400000e+05 -3.92851828e+00
1.85500000e+05 -3.96544875e+00
1.85600000e+05 -3.99805878e+00
1.85700000e+05 -4.02630474e+00
1.85800000e+05 -4.05011260e+00
1.85900000e+05 -4.06937221e+00
1.86000000e+05 -4.08393210e+00
1.86100000e+05 -4.09359536e+00
1.86200000e+05 -4.09811698e+00
1.86300000e+05 -4.09720355e+00
1.86400000e+05 -4.09051589e+00
1.86500000e+05 -4.07767558e+00
1.86600000e+05 -4.05827572e+00
1.86700000e+05 -4.03189676e+00
1.86800000e+05 -3.99812702e+00
1.86900000e+05 -3.95658785e+00
1.87000000e+05 -3.90696203e+00
1.87100000e+05 -3.84902386e+00
1.87200000e+05 -3.78266840e+00
1.87300000e+05 -3.70793729e+00
1.87400000e+05 -3.62503811e+00
1.87500000e+05 -3.53435481e+00
1.87600000e+05 -3.43644761e+00
1.87700000e+05 -3.33204148e+00
1.87800000e+05 -3.22200392e+00
1.87900000e+05 -3.10731395e+00
1.88000000e+05 -2.98902496e+00
1.88100000e+05 -2.86822479e+00
1.88200000e+05 -2.74599649e+00
1.88300000e+05 -2.62338250e+00
1.88400000e+05 -2.50135472e+00
1.88500000e+05 -2.38079160e+00
1.88600000e+05 -2.26246283e+00
1.88700000e+05 -2.14702126e+00
1.88800000e+05 -2.03500124e+00
1.88900000e+05 -1.92682214e+00
1.89000000e+05 -1.82279582e+00
1.89100000e+05 -1.72313670e+00
1.89200000e+05 -1.62797337e+00
1.89300000e+05 -1.53736067e+00
1.89400000e+05 -1.45129178e+00
1.89500000e+05 -1.36970950e+00
1.89600000e+05 -1.29251662e+00
1.89700000e+05 -1.21958518e+00
1.89800000e+05 -1.15076442e+00
1.89900000e+05 -1.08588759e+00
1.90000000e+05 -1.02477762e+00
1.90100000e+05 -9.67251721e-01
1.90200000e+05 -9.13125139e-01
1.90300000e+05 -8.62214054e-01
1.90400000e+05 -8.14337850e-01
1.90500000e+05 -7.69320799e-01
1.90600000e+05 -7.26993289e-01
1.90700000e+05 -6.87192670e-01
1.90800000e+05 -6.49763795e-01
1.90900000e+05 -6.14559322e-01
1.91000000e+05 -5.81439829e-01
1.91100000e+05 -5.50273780e-01
1.91200000e+05 -5.20937387e-01
1.91300000e+05 -4.93314393e-01
1.91400000e+05 -4.67295792e-01
1.91500000e+05 -4.42779519e-01
1.91600000e+05 -4.19670109e-01
1.91700000e+05 -3.97878354e-01
1.91800000e+05 -3.77320942e-01
1.91900000e+05 -3.57920114e-01
1.92000000e+05 -3.39603315e-01
1.92100000e+05 -3.22302866e-01
1.92200000e+05 -3.05955641e-01
1.92300000e+05 -2.90502770e-01
1.92400000e+05 -2.75889343e-01
1.92500000e+05 -2.62064144e-01
1.92600000e+05 -2.48979392e-01
1.92700000e+05 -2.36590501e-01
1.92800000e+05 -2.24855859e-01
1.92900000e+05 -2.13736613e-01
1.93000000e+05 -2.03196482e-01
1.93100000e+05 -1.93201565e-01
1.93200000e+05 -1.83720182e-01
1.93300000e+05 -1.74722712e-01
1.93400000e+05 -1.66181449e-01
1.93500000e+05 -1.58070468e-01
1.93600000e+05 -1.50365498e-01
1.93700000e+05 -1.43043808e-01
1.93800000e+05 -1.36084100e-01
1.93900000e+05 -1.29466409e-01
1.94000000e+05 -1.23172009e-01
1.94100000e+05 -1.17183331e-01
1.94200000e+05 -1.11483885e-01
1.94300000e+05 -1.06058180e-01
1.94400000e+05 -1.00891665e-01
1.94500000e+05 -9.59706596e-02
1.94600000e+05 -9.12822981e-02
1.94700000e+05 -8.68144760e-02
1.94800000e+05 -8.25557993e-02
1.94900000e+05 -7.84955374e-02
1.95000000e+05 -7.46235810e-02


==> PlotData/Toho_Approx_optsol40.txt <==
     x            B
1.65000000e+05 2.09221304e-01
1.65100000e+05 2.11813486e-01
1.65200000e+05 2.14454885e-01
1.65300000e+05 2.17147484e-01
1.65400000e+05 2.19892586e-01
1.65500000e+05 2.22691532e-01
1.65600000e+05 2.25545705e-01
1.65700000e+05 2.28456532e-01
1.65800000e+05 2.31425483e-01
1.65900000e+05 2.34454075e-01
1.66000000e+05 2.37543873e-01
1.66100000e+05 2.40696490e-01
1.66200000e+05 2.43913591e-01
1.66300000e+05 2.47196894e-01
1.66400000e+05 2.50548171e-01
1.66500000e+05 2.53969251e-01
1.66600000e+05 2.57462023e-01
1.66700000e+05 2.61028436e-01
1.66800000e+05 2.64670503e-01
1.66900000e+05 2.68390300e-01
1.67000000e+05 2.72189974e-01
1.67100000e+05 2.76071740e-01
1.67200000e+05 2.80037887e-01
1.67300000e+05 2.84090779e-01
1.67400000e+05 2.88232858e-01
1.67500000e+05 2.92466647e-01
1.67600000e+05 2.96794754e-01
1.67700000e+05 3.01219872e-01
1.67800000e+05 3.05744785e-01
1.67900000e+05 3.10372371e-01
1.68000000e+05 3.15105604e-01
1.68100000e+05 3.19947558e-01
1.68200000e+05 3.24901410e-01
1.68300000e+05 3.29970447e-01
1.68400000e+05 3.35158063e-01
1.68500000e+05 3.40467771e-01
1.68600000e+05 3.45903201e-01
1.68700000e+05 3.51468107e-01
1.68800000e+05 3.57166369e-01
1.68900000e+05 3.63002001e-01
1.69000000e+05 3.68979152e-01
1.69100000e+05 3.75102111e-01
1.69200000e+05 3.81375313e-01
1.69300000e+05 3.87803345e-01
1.69400000e+05 3.94390947e-01
1.69500000e+05 4.01143017e-01
1.69600000e+05 4.08064622e-01
1.69700000e+05 4.15160996e-01
1.69800000e+05 4.22437547e-01
1.69900000e+05 4.29899864e-01
1.70000000e+05 4.37553720e-01
1.70100000e+05 4.45405077e-01
1.70200000e+05 4.53460091e-01
1.70300000e+05 4.61725116e-01
1.70400000e+05 4.70206709e-01
1.70500000e+05 4.78911637e-01
1.70600000e+05 4.87846874e-01
1.70700000e+05 4.97019610e-01
1.70800000e+05 5.06437253e-01
1.70900000e+05 5.16107431e-01
1.71000000e+05 5.26037995e-01
1.71100000e+05 5.36237015e-01
1.71200000e+05 5.46712790e-01
1.71300000e+05 5.57473838e-01
1.71400000e+05 5.68528899e-01
1.71500000e+05 5.79886931e-01
1.71600000e+05 5.91557103e-01
1.71700000e+05 6.03548792e-01
1.71800000e+05 6.15871572e-01
1.71900000e+05 6.28535205e-01
1.72000000e+05 6.41549624e-01
1.72100000e+05 6.54924922e-01
1.72200000e+05 6.68671328e-01
1.72300000e+05 6.82799185e-01
1.72400000e+05 6.97318924e-01
1.72500000e+05 7.12241028e-01
1.72600000e+05 7.27576000e-01
1.72700000e+05 7.43334315e-01
1.72800000e+05 7.59526374e-01
1.72900000e+05 7.76162446e-01
1.73000000e+05 7.93252601e-01
1.73100000e+05 8.10806642e-01
1.73200000e+05 8.28834019e-01
1.73300000e+05 8.47343734e-01
1.73400000e+05 8.66344243e-01
1.73500000e+05 8.85843332e-01
1.73600000e+05 9.05847993e-01
1.73700000e+05 9.26364273e-01
1.73800000e+05 9.47397121e-01
1.73900000e+05 9.68950207e-01
1.74000000e+05 9.91025732e-01
1.74100000e+05 1.01362421e+00
1.74200000e+05 1.03674425e+00
1.74300000e+05 1.06038229e+00
1.74400000e+05 1.08453234e+00
1.74500000e+05 1.10918569e+00
1.74600000e+05 1.13433057e+00
1.74700000e+05 1.15995190e+00
1.74800000e+05 1.18603085e+00
1.74900000e+05 1.21254455e+00
1.75000000e+05 1.23946569e+00
1.75100000e+05 1.26676212e+00
1.75200000e+05 1.29439651e+00
1.75300000e+05 1.32232593e+00
1.75400000e+05 1.35050149e+00
1.75500000e+05 1.37886795e+00
1.75600000e+05 1.40736343e+00
1.75700000e+05 1.43591911e+00
1.75800000e+05 1.46445893e+00
1.75900000e+05 1.49289947e+00
1.76000000e+05 1.52114977e+00
1.76100000e+05 1.54911137e+00
1.76200000e+05 1.57667835e+00
1.76300000e+05 1.60373753e+00
1.76400000e+05 1.63016883e+00
1.76500000e+05 1.65584568e+00
1.76600000e+05 1.68063569e+00
1.76700000e+05 1.70440138e+00
1.76800000e+05 1.72700115e+00
1.76900000e+05 1.74829031e+00
1.77000000e+05 1.76812234e+00
1.77100000e+05 1.78635020e+00
1.77200000e+05 1.80282781e+00
1.77300000e+05 1.81741154e+00
1.77400000e+05 1.82996182e+00
1.77500000e+05 1.84034470e+00
1.77600000e+05 1.84843338e+00
1.77700000e+05 1.85410972e+00
1.77800000e+05 1.85726555e+00
1.77900000e+05 1.85780394e+00
1.78000000e+05 1.85564015e+00
1.78100000e+05 1.85070249e+00
1.78200000e+05 1.84293285e+00
1.78300000e+05 1.83228704e+00
1.78400000e+05 1.81873488e+00
1.78500000e+05 1.80226001e+00
1.78600000e+05 1.78285952e+00
1.78700000e+05 1.76054333e+00
1.78800000e+05 1.73533347e+00
1.78900000e+05 1.70726313e+00
1.79000000e+05 1.67637570e+00
1.79100000e+05 1.64272368e+00
1.79200000e+05 1.60636763e+00
1.79300000e+05 1.56737502e+00
1.79400000e+05 1.52581929e+00
1.79500000e+05 1.48177879e+00
1.79600000e+05 1.43533593e+00
1.79700000e+05 1.38657638e+00
1.79800000e+05 1.33558837e+00
1.79900000e+05 1.28246213e+00
1.80000000e+05 1.22728944e+00
1.80100000e+05 1.17016322e+00
1.80200000e+05 1.11117731e+00
1.80300000e+05 1.05042630e+00
1.80400000e+05 9.88005395e-01
1.80500000e+05 9.24010414e-01
1.80600000e+05 8.58537791e-01
1.80700000e+05 7.91684633e-01
1.80800000e+05 7.23548805e-01
1.80900000e+05 6.54229017e-01
1.81000000e+05 5.83824928e-01
1.81100000e+05 5.12437234e-01
1.81200000e+05 4.40167752e-01
1.81300000e+05 3.67119477e-01
1.81400000e+05 2.93396617e-01
1.81500000e+05 2.19104600e-01
1.81600000e+05 1.44350043e-01
1.81700000e+05 6.92406919e-02
1.81800000e+05 -6.11468231e-03
1.81900000e+05 -8.16064208e-02
1.82000000e+05 -1.57124156e-01
1.82100000e+05 -2.32557027e-01
1.82200000e+05 -3.07793929e-01
1.82300000e+05 -3.82723801e-01
1.82400000e+05 -4.57235938e-01
1.82500000e+05 -5.31220328e-01
1.82600000e+05 -6.04568022e-01
1.82700000e+05 -6.77171513e-01
1.82800000e+05 -7.48925137e-01
1.82900000e+05 -8.19725488e-01
1.83000000e+05 -8.89471845e-01
1.83100000e+05 -9.58066598e-01
1.83200000e+05 -1.02541569e+00
1.83300000e+05 -1.09142901e+00
1.83400000e+05 -1.15602086e+00
1.83500000e+05 -1.21911029e+00
1.83600000e+05 -1.28062147e+00
1.83700000e+05 -1.34048400e+00
1.83800000e+05 -1.39863320e+00
1.83900000e+05 -1.45501032e+00
1.84000000e+05 -1.50956272e+00
1.84100000e+05 -1.56224393e+00
1.84200000e+05 -1.61301376e+00
1.84300000e+05 -1.66183816e+00
1.84400000e+05 -1.70868910e+00
1.84500000e+05 -1.75354426e+00
1.84600000e+05 -1.79638657e+00
1.84700000e+05 -1.83720354e+00
1.84800000e+05 -1.87598649e+00
1.84900000e+05 -1.91272949e+00
1.85000000e+05 -1.94742810e+00
1.85100000e+05 -1.98007788e+00
1.85200000e+05 -2.01067273e+00
1.85300000e+05 -2.03920281e+00
1.85400000e+05 -2.06565236e+00
1.85500000e+05 -2.08999711e+00
1.85600000e+05 -2.11220143e+00
1.85700000e+05 -2.13221535e+00
1.85800000e+05 -2.14997134e+00
1.85900000e+05 -2.16538122e+00
1.86000000e+05 -2.17833334e+00
1.86100000e+05 -2.18869032e+00
1.86200000e+05 -2.19628758e+00
1.86300000e+05 -2.20093328e+00
1.86400000e+05 -2.20240977e+00
1.86500000e+05 -2.20047709e+00
1.86600000e+05 -2.19487889e+00
1.86700000e+05 -2.18535089e+00
1.86800000e+05 -2.17163217e+00
1.86900000e+05 -2.15347901e+00
1.87000000e+05 -2.13068081e+00
1.87100000e+05 -2.10307730e+00
1.87200000e+05 -2.07057571e+00
1.87300000e+05 -2.03316639e+00
1.87400000e+05 -1.99093503e+00
1.87500000e+05 -1.94407017e+00
1.87600000e+05 -1.89286453e+00
1.87700000e+05 -1.83770976e+00
1.87800000e+05 -1.77908470e+00
1.87900000e+05 -1.71753815e+00
1.88000000e+05 -1.65366772e+00
1.88100000e+05 -1.58809660e+00
1.88200000e+05 -1.52145037e+00
1.88300000e+05 -1.45433561e+00
1.88400000e+05 -1.38732171e+00
1.88500000e+05 -1.32092674e+00
1.88600000e+05 -1.25560770e+00
1.88700000e+05 -1.19175514e+00
1.88800000e+05 -1.12969154e+00
1.88900000e+05 -1.06967285e+00
1.89000000e+05 -1.01189246e+00
1.89100000e+05 -9.56486791e-01
1.89200000e+05 -9.03541801e-01
1.89300000e+05 -8.53099974e-01
1.89400000e+05 -8.05167224e-01
1.89500000e+05 -7.59719481e-01
1.89600000e+05 -7.16708730e-01
1.89700000e+05 -6.76068396e-01
1.89800000e+05 -6.37718038e-01
1.89900000e+05 -6.01567342e-01
1.90000000e+05 -5.67519460e-01
1.90100000e+05 -5.35473748e-01
1.90200000e+05 -5.05327974e-01
1.90300000e+05 -4.76980057e-01
1.90400000e+05 -4.50329419e-01
1.90500000e+05 -4.25277999e-01
1.90600000e+05 -4.01730995e-01
1.90700000e+05 -3.79597382e-01
1.90800000e+05 -3.58790252e-01
1.90900000e+05 -3.39227012e-01
1.91000000e+05 -3.20829465e-01
1.91100000e+05 -3.03523811e-01
1.91200000e+05 -2.87240580e-01
1.91300000e+05 -2.71914520e-01
1.91400000e+05 -2.57484445e-01
1.91500000e+05 -2.43893067e-01
1.91600000e+05 -2.31086809e-01
1.91700000e+05 -2.19015611e-01
1.91800000e+05 -2.07632731e-01
1.91900000e+05 -1.96894553e-01
1.92000000e+05 -1.86760391e-01
1.92100000e+05 -1.77192303e-01
1.92200000e+05 -1.68154912e-01
1.92300000e+05 -1.59615236e-01
1.92400000e+05 -1.51542524e-01
1.92500000e+05 -1.43908102e-01
1.92600000e+05 -1.36685232e-01
1.92700000e+05 -1.29848971e-01
1.92800000e+05 -1.23376050e-01
1.92900000e+05 -1.17244752e-01
1.93000000e+05 -1.11434805e-01
1.93100000e+05 -1.05927275e-01
1.93200000e+05 -1.00704477e-01
1.93300000e+05 -9.57498788e-02
1.93400000e+05 -9.10480270e-02
1.93500000e+05 -8.65844654e-02
1.93600000e+05 -8.23456668e-02
1.93700000e+05 -7.83189672e-02
1.93800000e+05 -7.44925055e-02
1.93900000e+05 -7.08551675e-02
1.94000000e+05 -6.73965341e-02
1.94100000e+05 -6.41068329e-02
1.94200000e+05 -6.09768945e-02
1.94300000e+05 -5.79981106e-02
1.94400000e+05 -5.51623964e-02
1.94500000e+05 -5.24621546e-02
1.94600000e+05 -4.98902435e-02
1.94700000e+05 -4.74399460e-02
1.94800000e+05 -4.51049416e-02
1.94900000e+05 -4.28792803e-02
1.95000000e+05 -4.07573583e-02


==> PlotData/Toho_Approx_optsol48.txt <==
     x            B
1.65000000e+05 2.53048925e-01
1.65100000e+05 2.56183300e-01
1.65200000e+05 2.59377176e-01
1.65300000e+05 2.62632943e-01
1.65400000e+05 2.65952174e-01
1.65500000e+05 2.69336492e-01
1.65600000e+05 2.72787567e-01
1.65700000e+05 2.76307124e-01
1.65800000e+05 2.79896940e-01
1.65900000e+05 2.83558847e-01
1.66000000e+05 2.87294737e-01
1.66100000e+05 2.91106558e-01
1.66200000e+05 2.94996324e-01
1.66300000e+05 2.98966109e-01
1.66400000e+05 3.03018055e-01
1.66500000e+05 3.07154374e-01
1.66600000e+05 3.11377348e-01
1.66700000e+05 3.15689330e-01
1.66800000e+05 3.20092754e-01
1.66900000e+05 3.24590130e-01
1.67000000e+05 3.29184050e-01
1.67100000e+05 3.33877193e-01
1.67200000e+05 3.38672323e-01
1.67300000e+05 3.43572298e-01
1.67400000e+05 3.48580069e-01
1.67500000e+05 3.53698685e-01
1.67600000e+05 3.58931296e-01
1.67700000e+05 3.64281157e-01
1.67800000e+05 3.69751634e-01
1.67900000e+05 3.75346203e-01
1.68000000e+05 3.81068458e-01
1.68100000e+05 3.86922114e-01
1.68200000e+05 3.92911011e-01
1.68300000e+05 3.99039119e-01
1.68400000e+05 4.05310543e-01
1.68500000e+05 4.11729526e-01
1.68600000e+05 4.18300455e-01
1.68700000e+05 4.25027867e-01
1.68800000e+05 4.31916451e-01
1.68900000e+05 4.38971059e-01
1.69000000e+05 4.46196703e-01
1.69100000e+05 4.53598569e-01
1.69200000e+05 4.61182018e-01
1.69300000e+05 4.68952590e-01
1.69400000e+05 4.76916016e-01
1.69500000e+05 4.85078218e-01
1.69600000e+05 4.93445319e-01
1.69700000e+05 5.02023644e-01
1.69800000e+05 5.10819733e-01
1.69900000e+05 5.19840341e-01
1.70000000e+05 5.29092446e-01
1.70100000e+05 5.38583256e-01
1.70200000e+05 5.48320214e-01
1.70300000e+05 5.58311003e-01
1.70400000e+05 5.68563551e-01
1.70500000e+05 5.79086038e-01
1.70600000e+05 5.89886900e-01
1.70700000e+05 6.00974831e-01
1.70800000e+05 6.12358792e-01
1.70900000e+05 6.24048007e-01
1.71000000e+05 6.36051973e-01
1.71100000e+05 6.48380455e-01
1.71200000e+05 6.61043492e-01
1.71300000e+05 6.74051390e-01
1.71400000e+05 6.87414728e-01
1.71500000e+05 7.01144347e-01
1.71600000e+05 7.15251347e-01
1.71700000e+05 7.29747081e-01
1.71800000e+05 7.44643142e-01
1.71900000e+05 7.59951353e-01
1.72000000e+05 7.75683751e-01
1.72100000e+05 7.91852563e-01
1.72200000e+05 8.08470189e-01
1.72300000e+05 8.25549171e-01
1.72400000e+05 8.43102159e-01
1.72500000e+05 8.61141877e-01
1.72600000e+05 8.79681073e-01
1.72700000e+05 8.98732473e-01
1.72800000e+05 9.18308717e-01
1.72900000e+05 9.38422295e-01
1.73000000e+05 9.59085468e-01
1.73100000e+05 9.80310181e-01
1.73200000e+05 1.00210796e+00
1.73300000e+05 1.02448982e+00
1.73400000e+05 1.04746610e+00
1.73500000e+05 1.07104637e+00
1.73600000e+05 1.09523924e+00
1.73700000e+05 1.12005220e+00
1.73800000e+05 1.14549144e+00
1.73900000e+05 1.17156162e+00
1.74000000e+05 1.19826564e+00
1.74100000e+05 1.22560440e+00
1.74200000e+05 1.25357651e+00
1.74300000e+05 1.28217800e+00
1.74400000e+05 1.31140197e+00
1.74500000e+05 1.34123828e+00
1.74600000e+05 1.37167317e+00
1.74700000e+05 1.40268884e+00
1.74800000e+05 1.43426305e+00
1.74900000e+05 1.46636870e+00
1.75000000e+05 1.49897336e+00
1.75100000e+05 1.53203883e+00
1.75200000e+05 1.56552064e+00
1.75300000e+05 1.59936764e+00
1.75400000e+05 1.63352149e+00
1.75500000e+05 1.66791626e+00
1.75600000e+05 1.70247801e+00
1.75700000e+05 1.73712442e+00
1.75800000e+05 1.77176451e+00
1.75900000e+05 1.80629839e+00
1.76000000e+05 1.84061712e+00
1.76100000e+05 1.87460264e+00
1.76200000e+05 1.90812792e+00
1.76300000e+05 1.94105713e+00
1.76400000e+05 1.97324603e+00
1.76500000e+05 2.00454253e+00
1.76600000e+05 2.03478739e+00
1.76700000e+05 2.06381515e+00
1.76800000e+05 2.09145521e+00
1.76900000e+05 2.11753312e+00
1.77000000e+05 2.14187199e+00
1.77100000e+05 2.16429413e+00
1.77200000e+05 2.18462273e+00
1.77300000e+05 2.20268370e+00
1.77400000e+05 2.21830753e+00
1.77500000e+05 2.23133118e+00
1.77600000e+05 2.24159991e+00
1.77700000e+05 2.24896907e+00
1.77800000e+05 2.25330570e+00
1.77900000e+05 2.25448998e+00
1.78000000e+05 2.25241650e+00
1.78100000e+05 2.24699518e+00
1.78200000e+05 2.23815203e+00
1.78300000e+05 2.22582954e+00
1.78400000e+05 2.20998677e+00
1.78500000e+05 2.19059924e+00
1.78600000e+05 2.16765847e+00
1.78700000e+05 2.14117131e+00
1.78800000e+05 2.11115907e+00
1.78900000e+05 2.07765653e+00
1.79000000e+05 2.04071071e+00
1.79100000e+05 2.00037973e+00
1.79200000e+05 1.95673148e+00
1.79300000e+05 1.90984245e+00
1.79400000e+05 1.85979647e+00
1.79500000e+05 1.80668361e+00
1.79600000e+05 1.75059918e+00
1.79700000e+05 1.69164276e+00
1.79800000e+05 1.62991748e+00
1.79900000e+05 1.56552932e+00
1.80000000e+05 1.49858661e+00
1.80100000e+05 1.42919959e+00
1.80200000e+05 1.35748016e+00
1.80300000e+05 1.28354168e+00
1.80400000e+05 1.20749885e+00
1.80500000e+05 1.12946771e+00
1.80600000e+05 1.04956563e+00
1.80700000e+05 9.67911436e-01
1.80800000e+05 8.84625451e-01
1.80900000e+05 7.99829637e-01
1.81000000e+05 7.13647699e-01
1.81100000e+05 6.26205182e-01
1.81200000e+05 5.37629550e-01
1.81300000e+05 4.48050243e-01
1.81400000e+05 3.57598687e-01
1.81500000e+05 2.66408281e-01
1.81600000e+05 1.74614325e-01
1.81700000e+05 8.23539067e-02
1.81800000e+05 -1.02342527e-02
1.81900000e+05 -1.03010016e-01
1.82000000e+05 -1.95832091e-01
1.82100000e+05 -2.88558336e-01
1.82200000e+05 -3.81046119e-01
1.82300000e+05 -4.73152715e-01
1.82400000e+05 -5.64735741e-01
1.82500000e+05 -6.55653626e-01
1.82600000e+05 -7.45766110e-01
1.82700000e+05 -8.34934766e-01
1.82800000e+05 -9.23023544e-01
1.82900000e+05 -1.00989933e+00
1.83000000e+05 -1.09543253e+00
1.83100000e+05 -1.17949764e+00
1.83200000e+05 -1.26197380e+00
1.83300000e+05 -1.34274541e+00
1.83400000e+05 -1.42170265e+00
1.83500000e+05 -1.49874199e+00
1.83600000e+05 -1.57376666e+00
1.83700000e+05 -1.64668709e+00
1.83800000e+05 -1.71742126e+00
1.83900000e+05 -1.78589501e+00
1.84000000e+05 -1.85204224e+00
1.84100000e+05 -1.91580507e+00
1.84200000e+05 -1.97713392e+00
1.84300000e+05 -2.03598740e+00
1.84400000e+05 -2.09233215e+00
1.84500000e+05 -2.14614243e+00
1.84600000e+05 -2.19739963e+00
1.84700000e+05 -2.24609141e+00
1.84800000e+05 -2.29221077e+00
1.84900000e+05 -2.33575471e+00
1.85000000e+05 -2.37672277e+00
1.85100000e+05 -2.41511515e+00
1.85200000e+05 -2.45093070e+00
1.85300000e+05 -2.48416441e+00
1.85400000e+05 -2.51480474e+00
1.85500000e+05 -2.54283048e+00
1.85600000e+05 -2.56820735e+00
1.85700000e+05 -2.59088430e+00
1.85800000e+05 -2.61078971e+00
1.85900000e+05 -2.62782760e+00
1.86000000e+05 -2.64187420e+00
1.86100000e+05 -2.65277515e+00
1.86200000e+05 -2.66034383e+00
1.86300000e+05 -2.66436105e+00
1.86400000e+05 -2.66457682e+00
1.86500000e+05 -2.66071443e+00
1.86600000e+05 -2.65247741e+00
1.86700000e+05 -2.63955957e+00
1.86800000e+05 -2.62165835e+00
1.86900000e+05 -2.59849119e+00
1.87000000e+05 -2.56981448e+00
1.87100000e+05 -2.53544390e+00
1.87200000e+05 -2.49527484e+00
1.87300000e+05 -2.44930089e+00
1.87400000e+05 -2.39762841e+00
1.87500000e+05 -2.34048543e+00
1.87600000e+05 -2.27822320e+00
1.87700000e+05 -2.21130999e+00
1.87800000e+05 -2.14031717e+00
1.87900000e+05 -2.06589875e+00
1.88000000e+05 -1.98876623e+00
1.88100000e+05 -1.90966109e+00
1.88200000e+05 -1.82932721e+00
1.88300000e+05 -1.74848552e+00
1.88400000e+05 -1.66781239e+00
1.88500000e+05 -1.58792288e+00
1.88600000e+05 -1.50935925e+00
1.88700000e+05 -1.43258451e+00
1.88800000e+05 -1.35798060e+00
1.88900000e+05 -1.28585027e+00
1.89000000e+05 -1.21642176e+00
1.89100000e+05 -1.14985556e+00
1.89200000e+05 -1.08625211e+00
1.89300000e+05 -1.02566018e+00
1.89400000e+05 -9.68085052e-01
1.89500000e+05 -9.13496406e-01
1.89600000e+05 -8.61835480e-01
1.89700000e+05 -8.13021501e-01
1.89800000e+05 -7.66957267e-01
1.89900000e+05 -7.23533897e-01
1.90000000e+05 -6.82634807e-01
1.90100000e+05 -6.44138968e-01
1.90200000e+05 -6.07923527e-01
1.90300000e+05 -5.73865884e-01
1.90400000e+05 -5.41845286e-01
1.90500000e+05 -5.11744039e-01
1.90600000e+05 -4.83448385e-01
1.90700000e+05 -4.56849118e-01
1.90800000e+05 -4.31841985e-01
1.90900000e+05 -4.08327916e-01
1.91000000e+05 -3.86213121e-01
1.91100000e+05 -3.65409087e-01
1.91200000e+05 -3.45832496e-01
1.91300000e+05 -3.27405087e-01
1.91400000e+05 -3.10053479e-01
1.91500000e+05 -2.93708959e-01
1.91600000e+05 -2.78307268e-01
1.91700000e+05 -2.63788360e-01
1.91800000e+05 -2.50096167e-01
1.91900000e+05 -2.37178367e-01
1.92000000e+05 -2.24986151e-01
1.92100000e+05 -2.13473999e-01
1.92200000e+05 -2.02599466e-01
1.92300000e+05 -1.92322975e-01
1.92400000e+05 -1.82607626e-01
1.92500000e+05 -1.73419008e-01
1.92600000e+05 -1.64725029e-01
1.92700000e+05 -1.56495754e-01
1.92800000e+05 -1.48703249e-01
1.92900000e+05 -1.41321445e-01
1.93000000e+05 -1.34326003e-01
1.93100000e+05 -1.27694191e-01
1.93200000e+05 -1.21404770e-01
1.93300000e+05 -1.15437892e-01
1.93400000e+05 -1.09774994e-01
1.93500000e+05 -1.04398714e-01
1.93600000e+05 -9.92928048e-02
1.93700000e+05 -9.44420520e-02
1.93800000e+05 -8.98322064e-02
1.93900000e+05 -8.54499143e-02
1.94000000e+05 -8.12826563e-02
1.94100000e+05 -7.73186893e-02
1.94200000e+05 -7.35469934e-02
1.94300000e+05 -6.99572226e-02
1.94400000e+05 -6.65396588e-02
1.94500000e+05 -6.32851698e-02
1.94600000e+05 -6.01851699e-02
1.94700000e+05 -5.72315832e-02
1.94800000e+05 -5.44168101e-02
1.94900000e+05 -5.17336961e-02
1.95000000e+05 -4.91755022e-02


==> PlotData/Toho_Approx_optsol48std10nos20.txt <==
     x            B
1.65000000e+05 5.22688037e-01
1.65100000e+05 5.29148926e-01
1.65200000e+05 5.35734044e-01
1.65300000e+05 5.42446528e-01
1.65400000e+05 5.49289609e-01
1.65500000e+05 5.56266619e-01
1.65600000e+05 5.63380992e-01
1.65700000e+05 5.70636270e-01
1.65800000e+05 5.78036103e-01
1.65900000e+05 5.85584256e-01
1.66000000e+05 5.93284614e-01
1.66100000e+05 6.01141180e-01
1.66200000e+05 6.09158088e-01
1.66300000e+05 6.17339602e-01
1.66400000e+05 6.25690121e-01
1.66500000e+05 6.34214186e-01
1.66600000e+05 6.42916483e-01
1.66700000e+05 6.51801850e-01
1.66800000e+05 6.60875282e-01
1.66900000e+05 6.70141936e-01
1.67000000e+05 6.79607136e-01
1.67100000e+05 6.89276382e-01
1.67200000e+05 6.99155355e-01
1.67300000e+05 7.09249921e-01
1.67400000e+05 7.19566143e-01
1.67500000e+05 7.30110282e-01
1.67600000e+05 7.40888809e-01
1.67700000e+05 7.51908412e-01
1.67800000e+05 7.63176001e-01
1.67900000e+05 7.74698718e-01
1.68000000e+05 7.86483946e-01
1.68100000e+05 7.98539316e-01
1.68200000e+05 8.10872718e-01
1.68300000e+05 8.23492308e-01
1.68400000e+05 8.36406518e-01
1.68500000e+05 8.49624068e-01
1.68600000e+05 8.63153973e-01
1.68700000e+05 8.77005555e-01
1.68800000e+05 8.91188454e-01
1.68900000e+05 9.05712639e-01
1.69000000e+05 9.20588416e-01
1.69100000e+05 9.35826446e-01
1.69200000e+05 9.51437750e-01
1.69300000e+05 9.67433726e-01
1.69400000e+05 9.83826156e-01
1.69500000e+05 1.00062723e+00
1.69600000e+05 1.01784953e+00
1.69700000e+05 1.03550609e+00
1.69800000e+05 1.05361036e+00
1.69900000e+05 1.07217626e+00
1.70000000e+05 1.09121814e+00
1.70100000e+05 1.11075087e+00
1.70200000e+05 1.13078978e+00
1.70300000e+05 1.15135070e+00
1.70400000e+05 1.17244998e+00
1.70500000e+05 1.19410450e+00
1.70600000e+05 1.21633167e+00
1.70700000e+05 1.23914943e+00
1.70800000e+05 1.26257629e+00
1.70900000e+05 1.28663133e+00
1.71000000e+05 1.31133417e+00
1.71100000e+05 1.33670504e+00
1.71200000e+05 1.36276470e+00
1.71300000e+05 1.38953453e+00
1.71400000e+05 1.41703646e+00
1.71500000e+05 1.44529300e+00
1.71600000e+05 1.47432721e+00
1.71700000e+05 1.50416272e+00
1.71800000e+05 1.53482367e+00
1.71900000e+05 1.56633472e+00
1.72000000e+05 1.59872101e+00
1.72100000e+05 1.63200812e+00
1.72200000e+05 1.66622205e+00
1.72300000e+05 1.70138913e+00
1.72400000e+05 1.73753600e+00
1.72500000e+05 1.77468950e+00
1.72600000e+05 1.81287664e+00
1.72700000e+05 1.85212444e+00
1.72800000e+05 1.89245985e+00
1.72900000e+05 1.93390963e+00
1.73000000e+05 1.97650018e+00
1.73100000e+05 2.02025739e+00
1.73200000e+05 2.06520644e+00
1.73300000e+05 2.11137159e+00
1.73400000e+05 2.15877593e+00
1.73500000e+05 2.20744113e+00
1.73600000e+05 2.25738710e+00
1.73700000e+05 2.30863171e+00
1.73800000e+05 2.36119035e+00
1.73900000e+05 2.41507557e+00
1.74000000e+05 2.47029658e+00
1.74100000e+05 2.52685880e+00
1.74200000e+05 2.58476327e+00
1.74300000e+05 2.64400609e+00
1.74400000e+05 2.70457775e+00
1.74500000e+05 2.76646246e+00
1.74600000e+05 2.82963737e+00
1.74700000e+05 2.89407185e+00
1.74800000e+05 2.95972658e+00
1.74900000e+05 3.02655271e+00
1.75000000e+05 3.09449095e+00
1.75100000e+05 3.16347061e+00
1.75200000e+05 3.23340864e+00
1.75300000e+05 3.30420868e+00
1.75400000e+05 3.37576009e+00
1.75500000e+05 3.44793700e+00
1.75600000e+05 3.52059747e+00
1.75700000e+05 3.59358262e+00
1.75800000e+05 3.66671596e+00
1.75900000e+05 3.73980280e+00
1.76000000e+05 3.81262979e+00
1.76100000e+05 3.88496470e+00
1.76200000e+05 3.95655646e+00
1.76300000e+05 4.02713533e+00
1.76400000e+05 4.09641353e+00
1.76500000e+05 4.16408604e+00
1.76600000e+05 4.22983188e+00
1.76700000e+05 4.29331561e+00
1.76800000e+05 4.35418936e+00
1.76900000e+05 4.41209504e+00
1.77000000e+05 4.46666707e+00
1.77100000e+05 4.51753533e+00
1.77200000e+05 4.56432841e+00
1.77300000e+05 4.60667708e+00
1.77400000e+05 4.64421793e+00
1.77500000e+05 4.67659702e+00
1.77600000e+05 4.70347364e+00
1.77700000e+05 4.72452378e+00
1.77800000e+05 4.73944355e+00
1.77900000e+05 4.74795223e+00
1.78000000e+05 4.74979495e+00
1.78100000e+05 4.74474493e+00
1.78200000e+05 4.73260522e+00
1.78300000e+05 4.71320992e+00
1.78400000e+05 4.68642481e+00
1.78500000e+05 4.65214750e+00
1.78600000e+05 4.61030702e+00
1.78700000e+05 4.56086300e+00
1.78800000e+05 4.50380438e+00
1.78900000e+05 4.43914786e+00
1.79000000e+05 4.36693608e+00
1.79100000e+05 4.28723564e+00
1.79200000e+05 4.20013501e+00
1.79300000e+05 4.10574256e+00
1.79400000e+05 4.00418446e+00
1.79500000e+05 3.89560291e+00
1.79600000e+05 3.78015442e+00
1.79700000e+05 3.65800832e+00
1.79800000e+05 3.52934552e+00
1.79900000e+05 3.39435750e+00
1.80000000e+05 3.25324551e+00
1.80100000e+05 3.10622003e+00
1.80200000e+05 2.95350036e+00
1.80300000e+05 2.79531452e+00
1.80400000e+05 2.63189910e+00
1.80500000e+05 2.46349944e+00
1.80600000e+05 2.29036973e+00
1.80700000e+05 2.11277322e+00
1.80800000e+05 1.93098248e+00
1.80900000e+05 1.74527957e+00
1.81000000e+05 1.55595622e+00
1.81100000e+05 1.36331397e+00
1.81200000e+05 1.16766413e+00
1.81300000e+05 9.69327744e-01
1.81400000e+05 7.68635356e-01
1.81500000e+05 5.65926686e-01
1.81600000e+05 3.61550149e-01
1.81700000e+05 1.55862232e-01
1.81800000e+05 -5.07732706e-02
1.81900000e+05 -2.57986173e-01
1.82000000e+05 -4.65400956e-01
1.82100000e+05 -6.72637964e-01
1.82200000e+05 -8.79314727e-01
1.82300000e+05 -1.08504741e+00
1.82400000e+05 -1.28945236e+00
1.82500000e+05 -1.49214775e+00
1.82600000e+05 -1.69275533e+00
1.82700000e+05 -1.89090216e+00
1.82800000e+05 -2.08622250e+00
1.82900000e+05 -2.27835962e+00
1.83000000e+05 -2.46696768e+00
1.83100000e+05 -2.65171356e+00
1.83200000e+05 -2.83227867e+00
1.83300000e+05 -3.00836067e+00
1.83400000e+05 -3.17967515e+00
1.83500000e+05 -3.34595716e+00
1.83600000e+05 -3.50696263e+00
1.83700000e+05 -3.66246959e+00
1.83800000e+05 -3.81227931e+00
1.83900000e+05 -3.95621711e+00
1.84000000e+05 -4.09413301e+00
1.84100000e+05 -4.22590207e+00
1.84200000e+05 -4.35142452e+00
1.84300000e+05 -4.47062543e+00
1.84400000e+05 -4.58345418e+00
1.84500000e+05 -4.68988338e+00
1.84600000e+05 -4.78990750e+00
1.84700000e+05 -4.88354093e+00
1.84800000e+05 -4.97081555e+00
1.84900000e+05 -5.05177778e+00
1.85000000e+05 -5.12648498e+00
1.85100000e+05 -5.19500123e+00
1.85200000e+05 -5.25739243e+00
1.85300000e+05 -5.31372073e+00
1.85400000e+05 -5.36403823e+00
1.85500000e+05 -5.40838012e+00
1.85600000e+05 -5.44675716e+00
1.85700000e+05 -5.47914787e+00
1.85800000e+05 -5.50549050e+00
1.85900000e+05 -5.52567523e+00
1.86000000e+05 -5.53953706e+00
1.86100000e+05 -5.54685008e+00
1.86200000e+05 -5.54732370e+00
1.86300000e+05 -5.54060207e+00
1.86400000e+05 -5.52626736e+00
1.86500000e+05 -5.50384808e+00
1.86600000e+05 -5.47283326e+00
1.86700000e+05 -5.43269304e+00
1.86800000e+05 -5.38290573e+00
1.86900000e+05 -5.32299083e+00
1.87000000e+05 -5.25254644e+00
1.87100000e+05 -5.17128886e+00
1.87200000e+05 -5.07909124e+00
1.87300000e+05 -4.97601756e+00
1.87400000e+05 -4.86234823e+00
1.87500000e+05 -4.73859405e+00
1.87600000e+05 -4.60549613e+00
1.87700000e+05 -4.46401088e+00
1.87800000e+05 -4.31528095e+00
1.87900000e+05 -4.16059455e+00
1.88000000e+05 -4.00133670e+00
1.88100000e+05 -3.83893685e+00
1.88200000e+05 -3.67481730e+00
1.88300000e+05 -3.51034627e+00
1.88400000e+05 -3.34679856e+00
1.88500000e+05 -3.18532555e+00
1.88600000e+05 -3.02693510e+00
1.88700000e+05 -2.87248109e+00
1.88800000e+05 -2.72266120e+00
1.88900000e+05 -2.57802177e+00
1.89000000e+05 -2.43896754e+00
1.89100000e+05 -2.30577509e+00
1.89200000e+05 -2.17860805e+00
1.89300000e+05 -2.05753318e+00
1.89400000e+05 -1.94253614e+00
1.89500000e+05 -1.83353649e+00
1.89600000e+05 -1.73040136e+00
1.89700000e+05 -1.63295755e+00
1.89800000e+05 -1.54100207e+00
1.89900000e+05 -1.45431111e+00
1.90000000e+05 -1.37264748e+00
1.90100000e+05 -1.29576668e+00
1.90200000e+05 -1.22342182e+00
1.90300000e+05 -1.15536744e+00
1.90400000e+05 -1.09136251e+00
1.90500000e+05 -1.03117259e+00
1.90600000e+05 -9.74571506e-01
1.90700000e+05 -9.21342388e-01
1.90800000e+05 -8.71278421e-01
1.90900000e+05 -8.24183212e-01
1.91000000e+05 -7.79870939e-01
1.91100000e+05 -7.38166299e-01
1.91200000e+05 -6.98904318e-01
1.91300000e+05 -6.61930052e-01
1.91400000e+05 -6.27098224e-01
1.91500000e+05 -5.94272793e-01
1.91600000e+05 -5.63326516e-01
1.91700000e+05 -5.34140473e-01
1.91800000e+05 -5.06603600e-01
1.91900000e+05 -4.80612221e-01
1.92000000e+05 -4.56069592e-01
1.92100000e+05 -4.32885460e-01
1.92200000e+05 -4.10975634e-01
1.92300000e+05 -3.90261588e-01
1.92400000e+05 -3.70670072e-01
1.92500000e+05 -3.52132752e-01
1.92600000e+05 -3.34585871e-01
1.92700000e+05 -3.17969927e-01
1.92800000e+05 -3.02229377e-01
1.92900000e+05 -2.87312358e-01
1.93000000e+05 -2.73170427e-01
1.93100000e+05 -2.59758320e-01
1.93200000e+05 -2.47033727e-01
1.93300000e+05 -2.34957083e-01
1.93400000e+05 -2.23491378e-01
1.93500000e+05 -2.12601973e-01
1.93600000e+05 -2.02256437e-01
1.93700000e+05 -1.92424390e-01
1.93800000e+05 -1.83077366e-01
1.93900000e+05 -1.74188674e-01
1.94000000e+05 -1.65733278e-01
1.94100000e+05 -1.57687686e-01
1.94200000e+05 -1.50029841e-01
1.94300000e+05 -1.42739025e-01
1.94400000e+05 -1.35795772e-01
1.94500000e+05 -1.29181777e-01
1.94600000e+05 -1.22879825e-01
1.94700000e+05 -1.16873718e-01
1.94800000e+05 -1.11148202e-01
1.94900000e+05 -1.05688916e-01
1.95000000e+05 -1.00482322e-01


==> PlotData/Toho_Approx_slip10.txt <==
     x         slip
1.78258239e+05 1.18046250e+00
1.79210433e+05 1.49937755e+00
1.80162627e+05 1.77952392e+00
1.81114821e+05 1.97997480e+00
1.82067015e+05 2.06480467e+00
1.83019209e+05 2.01691998e+00
1.83971402e+05 1.84723776e+00
1.84923596e+05 1.59242897e+00
1.85875790e+05 1.30184758e+00
1.86827984e+05 1.02117890e+00


==> PlotData/Toho_Approx_slip12.txt <==
     x         slip
1.78258239e+05 1.41321944e+00
1.79210433e+05 1.80405424e+00
1.80162627e+05 2.14975950e+00
1.81114821e+05 2.39846192e+00
1.82067015e+05 2.50401698e+00
1.83019209e+05 2.44428607e+00
1.83971402e+05 2.23328497e+00
1.84923596e+05 1.91807097e+00
1.85875790e+05 1.56129912e+00
1.86827984e+05 1.21982008e+00


==> PlotData/Toho_Approx_slip12std10nos20.txt <==
     x         slip
1.77782142e+05 2.57629138e+00
1.78258239e+05 2.57629138e+00
1.78258239e+05 3.00462972e+00
1.78734336e+05 3.00462972e+00
1.78734336e+05 3.43427029e+00
1.79210433e+05 3.43427029e+00
1.79210433e+05 3.85323948e+00
1.79686530e+05 3.85323948e+00
1.79686530e+05 4.24666364e+00
1.80162627e+05 4.24666364e+00
1.80162627e+05 4.59763835e+00
1.80638724e+05 4.59763835e+00
1.80638724e+05 4.88861841e+00
1.81114821e+05 4.88861841e+00
1.81114821e+05 5.10322108e+00
1.81590918e+05 5.10322108e+00
1.81590918e+05 5.22821245e+00
1.82067015e+05 5.22821245e+00
1.82067015e+05 5.25535249e+00
1.82543112e+05 5.25535249e+00
1.82543112e+05 5.18274416e+00
1.83019209e+05 5.18274416e+00
1.83019209e+05 5.01538965e+00
1.83495305e+05 5.01538965e+00
1.83495305e+05 4.76479876e+00
1.83971402e+05 4.76479876e+00
1.83971402e+05 4.44768940e+00
1.84447499e+05 4.44768940e+00
1.84447499e+05 4.08401333e+00
1.84923596e+05 4.08401333e+00
1.84923596e+05 3.69467664e+00
1.85399693e+05 3.69467664e+00
1.85399693e+05 3.29936423e+00
1.85875790e+05 3.29936423e+00
1.85875790e+05 2.91481664e+00
1.86351887e+05 2.91481664e+00
1.86351887e+05 2.55377092e+00
1.86827984e+05 2.55377092e+00
1.86827984e+05 2.22461332e+00
1.87304081e+05 2.22461332e+00


==> PlotData/Toho_Approx_slip20.txt <==
     x         slip
1.78258239e+05 2.33638104e+00
1.79210433e+05 3.02967483e+00
1.80162627e+05 3.65617604e+00
1.81114821e+05 4.11427967e+00
1.82067015e+05 4.30978404e+00
1.83019209e+05 4.19658540e+00
1.83971402e+05 3.80392292e+00
1.84923596e+05 3.22827823e+00
1.85875790e+05 2.59309825e+00
1.86827984e+05 2.00281660e+00


==> PlotData/Toho_Approx_slip24.txt <==
     x         slip
1.78258239e+05 2.79358535e+00
1.79210433e+05 3.64612645e+00
1.80162627e+05 4.42329711e+00
1.81114821e+05 4.99526534e+00
1.82067015e+05 5.23959223e+00
1.83019209e+05 5.09598499e+00
1.83971402e+05 4.60309103e+00
1.84923596e+05 3.88682869e+00
1.85875790e+05 3.10531109e+00
1.86827984e+05 2.38807827e+00


==> PlotData/Toho_Approx_slip24std10nos20.txt <==
     x         slip
1.77782142e+05 5.01272904e+00
1.78258239e+05 5.01272904e+00
1.78258239e+05 5.94401906e+00
1.78734336e+05 5.94401906e+00
1.78734336e+05 6.89873195e+00
1.79210433e+05 6.89873195e+00
1.79210433e+05 7.84993529e+00
1.79686530e+05 7.84993529e+00
1.79686530e+05 8.76120643e+00
1.80162627e+05 8.76120643e+00
1.80162627e+05 9.58836069e+00
1.80638724e+05 9.58836069e+00
1.80638724e+05 1.02831559e+01
1.81114821e+05 1.02831559e+01
1.81114821e+05 1.07988196e+01
1.81590918e+05 1.07988196e+01
1.81590918e+05 1.10966667e+01
1.82067015e+05 1.10966667e+01
1.82067015e+05 1.11525421e+01
1.82543112e+05 1.11525421e+01
1.82543112e+05 1.09615785e+01
1.83019209e+05 1.09615785e+01
1.83019209e+05 1.05399587e+01
1.83495305e+05 1.05399587e+01
1.83495305e+05 9.92305160e+00
1.83971402e+05 9.92305160e+00
1.83971402e+05 9.16023912e+00
1.84447499e+05 9.16023912e+00
1.84447499e+05 8.30764317e+00
1.84923596e+05 8.30764317e+00
1.84923596e+05 7.42046076e+00
1.85399693e+05 7.42046076e+00
1.85399693e+05 6.54655279e+00
1.85875790e+05 6.54655279e+00
1.85875790e+05 5.72238241e+00
1.86351887e+05 5.72238241e+00
1.86351887e+05 4.97161922e+00
1.86827984e+05 4.97161922e+00
1.86827984e+05 4.30602099e+00
1.87304081e+05 4.30602099e+00


==> PlotData/Toho_Approx_slip30.txt <==
     x         slip
1.78258239e+05 3.47447246e+00
1.79210433e+05 4.57461715e+00
1.80162627e+05 5.58927844e+00
1.81114821e+05 6.34242438e+00
1.82067015e+05 6.66419841e+00
1.83019209e+05 6.47039300e+00
1.83971402e+05 5.81614744e+00
1.84923596e+05 4.87736885e+00
1.85875790e+05 3.86901292e+00
1.86827984e+05 2.95926819e+00


==> PlotData/Toho_Approx_slip36.txt <==
     x         slip
1.78258239e+05 4.15010693e+00
1.79210433e+05 5.50712498e+00
1.80162627e+05 6.77172047e+00
1.81114821e+05 7.71739356e+00
1.82067015e+05 8.12105426e+00
1.83019209e+05 7.87159373e+00
1.83971402e+05 7.04361181e+00
1.84923596e+05 5.86984818e+00
1.85875790e+05 4.62734851e+00
1.86827984e+05 3.52351765e+00


==> PlotData/Toho_Approx_slip36std10nos20.txt <==
     x         slip
1.77782142e+05 7.37363053e+00
1.78258239e+05 7.37363053e+00
1.78258239e+05 8.84629172e+00
1.78734336e+05 8.84629172e+00
1.78734336e+05 1.03777672e+01
1.79210433e+05 1.03777672e+01
1.79210433e+05 1.19257500e+01
1.79686530e+05 1.19257500e+01
1.79686530e+05 1.34290119e+01
1.80162627e+05 1.34290119e+01
1.80162627e+05 1.48094575e+01
1.80638724e+05 1.48094575e+01
1.80638724e+05 1.59785216e+01
1.81114821e+05 1.59785216e+01
1.81114821e+05 1.68479847e+01
1.81590918e+05 1.68479847e+01
1.81590918e+05 1.73438069e+01
1.82067015e+05 1.73438069e+01
1.82067015e+05 1.74200730e+01
1.82543112e+05 1.74200730e+01
1.82543112e+05 1.70693069e+01
1.83019209e+05 1.70693069e+01
1.83019209e+05 1.63258650e+01
1.83495305e+05 1.63258650e+01
1.83495305e+05 1.52609393e+01
1.83971402e+05 1.52609393e+01
1.83971402e+05 1.39702913e+01
1.84447499e+05 1.39702913e+01
1.84447499e+05 1.25581026e+01
1.84923596e+05 1.25581026e+01
1.84923596e+05 1.11212963e+01
1.85399693e+05 1.11212963e+01
1.85399693e+05 9.73800033e+00
1.85875790e+05 9.73800033e+00
1.85875790e+05 8.46197872e+00
1.86351887e+05 8.46197872e+00
1.86351887e+05 7.32277323e+00
1.86827984e+05 7.32277323e+00
1.86827984e+05 6.32983643e+00
1.87304081e+05 6.32983643e+00


==> PlotData/Toho_Approx_slip40.txt <==
     x         slip
1.78258239e+05 4.59792822e+00
1.79210433e+05 6.13075411e+00
1.80162627e+05 7.56821032e+00
1.81114821e+05 8.64797715e+00
1.82067015e+05 9.10839831e+00
1.83019209e+05 8.81886962e+00
1.83971402e+05 7.86865485e+00
1.84923596e+05 6.53206354e+00
1.85875790e+05 5.13013389e+00
1.86827984e+05 3.89643505e+00


==> PlotData/Toho_Approx_slip48.txt <==
     x         slip
1.78258239e+05 5.48826443e+00
1.79210433e+05 7.38230744e+00
1.80162627e+05 9.17883174e+00
1.81114821e+05 1.05391493e+01
1.82067015e+05 1.11175238e+01
1.83019209e+05 1.07409090e+01
1.83971402e+05 9.53203753e+00
1.84923596e+05 7.85681140e+00
1.85875790e+05 6.12965883e+00
1.86827984e+05 4.63586514e+00


==> PlotData/Toho_Approx_slip48std10nos20.txt <==
     x         slip
1.77782142e+05 9.69641349e+00
1.78258239e+05 9.69641349e+00
1.78258239e+05 1.17364472e+01
1.78734336e+05 1.17364472e+01
1.78734336e+05 1.38788731e+01
1.79210433e+05 1.38788731e+01
1.79210433e+05 1.60663516e+01
1.79686530e+05 1.60663516e+01
1.79686530e+05 1.82111788e+01
1.80162627e+05 1.82111788e+01
1.80162627e+05 2.01969440e+01
1.80638724e+05 2.01969440e+01
1.80638724e+05 2.18876514e+01
1.81114821e+05 2.18876514e+01
1.81114821e+05 2.31450252e+01
1.81590918e+05 2.31450252e+01
1.81590918e+05 2.38518913e+01
1.82067015e+05 2.38518913e+01
1.82067015e+05 2.39363750e+01
1.82543112e+05 2.39363750e+01
1.82543112e+05 2.33897533e+01
1.83019209e+05 2.33897533e+01
1.83019209e+05 2.22715982e+01
1.83495305e+05 2.22715982e+01
1.83495305e+05 2.06996137e+01
1.83971402e+05 2.06996137e+01
1.83971402e+05 1.88268875e+01
1.84447499e+05 1.88268875e+01
1.84447499e+05 1.68136257e+01
1.84923596e+05 1.68136257e+01
1.84923596e+05 1.48017176e+01
1.85399693e+05 1.48017176e+01
1.85399693e+05 1.28983017e+01
1.85875790e+05 1.28983017e+01
1.85875790e+05 1.11703633e+01
1.86351887e+05 1.11703633e+01
1.86351887e+05 9.64849075e+00
1.86827984e+05 9.64849075e+00
1.86827984e+05 8.33583174e+00
1.87304081e+05 8.33583174e+00


==> PlotData/Toho_TmOpt_FORM.txt <==
     F         prob
1.12635935e-01 1.43044348e-01
1.35965881e-01 9.93924415e-02
1.59543047e-01 6.61901635e-02
1.83358958e-01 4.21777187e-02
2.07405340e-01 2.56787750e-02
2.31674157e-01 1.49167372e-02
2.56157619e-01 8.25730044e-03
2.80848199e-01 4.35079172e-03
3.05738641e-01 2.17974728e-03
3.30820239e-01 1.03738113e-03
3.56091050e-01 4.68544457e-04
3.81540993e-01 2.00678988e-04
4.07164966e-01 8.14425885e-05
4.32957013e-01 3.12960795e-05
4.58909013e-01 1.13800118e-05
4.85020755e-01 3.91298407e-06
5.11287810e-01 1.27152739e-06
5.37698579e-01 3.90302188e-07
5.64252794e-01 1.13105071e-07
5.90949877e-01 3.09264034e-08


==> PlotData/Toho_TmOpt_FORMstd10nos20.txt <==
     F         prob
2.32080938e-01 6.20844522e-02
2.81365459e-01 3.16551665e-02
3.31458042e-01 1.46394591e-02
3.82303660e-01 6.11661050e-03
4.33851984e-01 2.30092258e-03
4.86055867e-01 7.76934365e-04
5.38878393e-01 2.34843082e-04
5.92275559e-01 6.33966451e-05
6.46223327e-01 1.52505384e-05
7.00681209e-01 3.26308696e-06
7.55629610e-01 6.19868303e-07
8.11045319e-01 1.04371784e-07
8.66905341e-01 1.55533781e-08
9.23190426e-01 2.04835959e-09
9.79876898e-01 2.38107090e-10
1.03695798e+00 2.43964293e-11
1.09442849e+00 2.20035101e-12
1.15225780e+00 1.74527059e-13
1.21043775e+00 1.21569421e-14
1.26898021e+00 7.21644966e-16


==> PlotData/Toho_TmOpt_IS_Bstar.txt <==
    zz    mean_prob
1.12635935e-01 4.29728630e-01
1.35965881e-01 3.26474017e-01
1.59543047e-01 8.57659164e-02
1.83358958e-01 5.25010077e-02
2.07405340e-01 4.12546293e-02
2.31674157e-01 2.30387909e-02
2.56157619e-01 1.34710670e-02
2.80848199e-01 7.20857621e-03
3.05738641e-01 4.81750437e-03
3.30820239e-01 1.53898134e-03
3.56091050e-01 8.56642200e-04
3.81540993e-01 2.40582418e-04
4.07164966e-01 1.37259345e-04
4.32957013e-01 4.79750343e-05
4.58909013e-01 2.19199231e-05
4.85020755e-01 5.77321649e-06
5.11287810e-01 1.73115379e-06
5.37698579e-01 4.42640979e-07
5.64252794e-01 2.02810019e-07
5.90949877e-01 3.47776422e-08


==> PlotData/Toho_TmOpt_IS_Bstar_CI.txt <==
    zz    mean_prob
1.12635935e-01 1.45369493e-01
1.35965881e-01 -1.29853856e-02
1.59543047e-01 6.34514293e-02
1.83358958e-01 3.61931769e-02
2.07405340e-01 2.97030174e-02
2.31674157e-01 1.50827040e-02
2.56157619e-01 5.46790458e-03
2.80848199e-01 3.60377748e-03
3.05738641e-01 3.30384181e-03
3.30820239e-01 9.01529857e-04
3.56091050e-01 4.78925816e-04
3.81540993e-01 1.54713168e-04
4.07164966e-01 8.04374768e-05
4.32957013e-01 2.71693574e-05
4.58909013e-01 1.30632494e-05
4.85020755e-01 3.36595345e-06
5.11287810e-01 -2.64582358e-07
5.37698579e-01 2.28304313e-07
5.64252794e-01 8.96284823e-08
5.90949877e-01 1.54482661e-08


==> PlotData/Toho_TmOpt_IS_Bstar_CI2.txt <==
    zz    mean_prob
1.12635935e-01 7.14087766e-01
1.35965881e-01 6.65933419e-01
1.59543047e-01 1.08080404e-01
1.83358958e-01 6.88088385e-02
2.07405340e-01 5.28062412e-02
2.31674157e-01 3.09948777e-02
2.56157619e-01 2.14742295e-02
2.80848199e-01 1.08133749e-02
3.05738641e-01 6.33116692e-03
3.30820239e-01 2.17643283e-03
3.56091050e-01 1.23435858e-03
3.81540993e-01 3.26451668e-04
4.07164966e-01 1.94081213e-04
4.32957013e-01 6.87807113e-05
4.58909013e-01 3.07765968e-05
4.85020755e-01 8.18047953e-06
5.11287810e-01 3.72688993e-06
5.37698579e-01 6.56977646e-07
5.64252794e-01 3.15991555e-07
5.90949877e-01 5.41070183e-08


==> PlotData/Toho_TmOpt_IS_Bstar_CI2std10nos20.txt <==
    zz    mean_prob
2.32080938e-01 1.30433388e-01
2.81365459e-01 6.22999276e-02
3.31458042e-01 2.97682268e-02
3.82303660e-01 1.62800593e-02
4.33851984e-01 5.05507959e-03
4.86055867e-01 1.18945055e-03
5.38878393e-01 5.02876269e-04
5.92275559e-01 2.25705263e-04
6.46223327e-01 3.70186491e-05
7.00681209e-01 1.55830263e-05
7.55629610e-01 1.13302967e-06
8.11045319e-01 6.79381733e-07
8.66905341e-01 2.56247612e-08
9.23190426e-01 1.91697010e-08
9.79876898e-01 3.98465963e-10
1.03695798e+00 8.75567944e-11
1.09442849e+00 3.73035240e-12
1.15225780e+00 6.79020833e-13
1.21043775e+00 2.10391495e-14
1.26898021e+00 2.78777294e-15


==> PlotData/Toho_TmOpt_IS_Bstar_CIstd10nos20.txt <==
    zz    mean_prob
2.32080938e-01 7.82556648e-02
2.81365459e-01 3.19757214e-02
3.31458042e-01 1.37168733e-02
3.82303660e-01 5.19917037e-03
4.33851984e-01 2.28597042e-03
4.86055867e-01 4.21577511e-04
5.38878393e-01 2.06032447e-04
5.92275559e-01 6.99640163e-05
6.46223327e-01 1.23521855e-05
7.00681209e-01 3.24071359e-06
7.55629610e-01 4.70520709e-07
8.11045319e-01 6.13317305e-08
8.66905341e-01 1.00020925e-08
9.23190426e-01 -3.68781985e-10
9.79876898e-01 1.44070441e-10
1.03695798e+00 2.80838772e-11
1.09442849e+00 1.25264006e-12
1.15225780e+00 1.96326009e-13
1.21043775e+00 6.51153209e-15
1.26898021e+00 6.59211758e-16


==> PlotData/Toho_TmOpt_IS_Bstarstd10nos20.txt <==
    zz    mean_prob
2.32080938e-01 1.04344526e-01
2.81365459e-01 4.71378245e-02
3.31458042e-01 2.17425500e-02
3.82303660e-01 1.07396148e-02
4.33851984e-01 3.67052500e-03
4.86055867e-01 8.05514031e-04
5.38878393e-01 3.54454358e-04
5.92275559e-01 1.47834640e-04
6.46223327e-01 2.46854173e-05
7.00681209e-01 9.41186993e-06
7.55629610e-01 8.01775192e-07
8.11045319e-01 3.70356732e-07
8.66905341e-01 1.78134269e-08
9.23190426e-01 9.40045949e-09
9.79876898e-01 2.71268202e-10
1.03695798e+00 5.78203358e-11
1.09442849e+00 2.49149623e-12
1.15225780e+00 4.37673421e-13
1.21043775e+00 1.37753408e-14
1.26898021e+00 1.72349235e-15


==> PlotData/Toho_TmOpt_IS_mean.txt <==
    zz    mean_prob
1.00000000e-01 4.88551572e-01
1.10000000e-01 4.41777639e-01
1.20000000e-01 4.10852424e-01
1.30000000e-01 2.78174684e-01
1.40000000e-01 1.39831686e-01
1.50000000e-01 1.25340375e-01
1.60000000e-01 8.57659164e-02
1.70000000e-01 8.57659164e-02
1.80000000e-01 5.74012211e-02
1.90000000e-01 5.25010077e-02
2.00000000e-01 4.27500376e-02
2.10000000e-01 4.12546293e-02
2.20000000e-01 3.47935690e-02
2.30000000e-01 2.86547072e-02
2.40000000e-01 1.67086529e-02
2.50000000e-01 1.25879212e-02
2.60000000e-01 1.29252664e-02
2.70000000e-01 6.86908424e-03
2.80000000e-01 5.68188813e-03
2.90000000e-01 6.08656764e-03
3.00000000e-01 3.40385698e-03
3.10000000e-01 4.65082808e-03
3.20000000e-01 3.68537252e-03
3.30000000e-01 2.39010091e-03
3.40000000e-01 1.13984609e-03
3.50000000e-01 8.45923120e-04
3.60000000e-01 7.53888312e-04
3.70000000e-01 5.95804023e-04
3.80000000e-01 3.47099463e-04
3.90000000e-01 2.08081650e-04
4.00000000e-01 1.66662898e-04
4.10000000e-01 1.37259345e-04
4.20000000e-01 9.49713663e-05
4.30000000e-01 7.51291683e-05
4.40000000e-01 4.17977370e-05
4.50000000e-01 3.30455621e-05
4.60000000e-01 2.06089325e-05
4.70000000e-01 1.52340491e-05
4.80000000e-01 1.23024766e-05
4.90000000e-01 4.82752423e-06
5.00000000e-01 2.88641836e-06
5.10000000e-01 1.80416544e-06
5.20000000e-01 5.73138567e-07
5.30000000e-01 5.73138567e-07
5.40000000e-01 3.40773584e-07
5.50000000e-01 2.30898939e-07
5.60000000e-01 1.89252138e-07
5.70000000e-01 1.90055461e-07
5.80000000e-01 1.17620289e-07
5.90000000e-01 6.61310928e-08
6.00000000e-01 2.78198736e-08
6.10000000e-01 1.38384590e-08
6.20000000e-01 7.55661365e-09
6.30000000e-01 4.98645983e-09
6.40000000e-01 4.40450565e-09
6.50000000e-01 2.89379781e-09
6.60000000e-01 9.33214082e-10
6.70000000e-01 4.49473339e-10
6.80000000e-01 1.81635275e-10
6.90000000e-01 1.25417803e-10
7.00000000e-01 9.33038240e-11
7.10000000e-01 4.41752776e-11
7.20000000e-01 3.18882139e-11
7.30000000e-01 1.42630911e-11
7.40000000e-01 4.32747732e-12
7.50000000e-01 4.32747732e-12
7.60000000e-01 4.32747732e-12
7.70000000e-01 2.62999264e-12
7.80000000e-01 1.72199119e-12
7.90000000e-01 5.55330258e-13
8.00000000e-01 5.55330258e-13


==> PlotData/Toho_TmOpt_IS_mean_CI.txt <==
    zz mean_prob_CI
1.00000000e-01 2.03858539e-01
1.10000000e-01 1.57645253e-01
1.20000000e-01 1.26238778e-01
1.30000000e-01 5.79368998e-02
1.40000000e-01 1.06734179e-01
1.50000000e-01 9.43198266e-02
1.60000000e-01 6.34514293e-02
1.70000000e-01 6.34514293e-02
1.80000000e-01 4.02222432e-02
1.90000000e-01 3.61931769e-02
2.00000000e-01 2.84175065e-02
2.10000000e-01 2.97030174e-02
2.20000000e-01 2.43409891e-02
2.30000000e-01 1.94496264e-02
2.40000000e-01 1.03693196e-02
2.50000000e-01 7.66638440e-03
2.60000000e-01 4.96041508e-03
2.70000000e-01 4.62361951e-03
2.80000000e-01 3.74342877e-03
2.90000000e-01 2.64255143e-03
3.00000000e-01 2.08914416e-03
3.10000000e-01 3.15301180e-03
3.20000000e-01 2.36356724e-03
3.30000000e-01 1.25102558e-03
3.40000000e-01 6.09984577e-04
3.50000000e-01 5.15783951e-04
3.60000000e-01 3.96350653e-04
3.70000000e-01 3.16454217e-04
3.80000000e-01 2.21618524e-04
3.90000000e-01 1.31629287e-04
4.00000000e-01 1.02357327e-04
4.10000000e-01 8.04374768e-05
4.20000000e-01 5.94000175e-05
4.30000000e-01 4.34230915e-05
4.40000000e-01 2.43857830e-05
4.50000000e-01 1.80780219e-05
4.60000000e-01 1.20169059e-05
4.70000000e-01 8.05342321e-06
4.80000000e-01 5.51208013e-06
4.90000000e-01 2.72666140e-06
5.00000000e-01 1.53841191e-06
5.10000000e-01 9.11519101e-07
5.20000000e-01 3.20876004e-07
5.30000000e-01 3.20876004e-07
5.40000000e-01 1.72273524e-07
5.50000000e-01 1.09430703e-07
5.60000000e-01 9.67714793e-08
5.70000000e-01 7.88692197e-08
5.80000000e-01 4.15323884e-08
5.90000000e-01 3.57476495e-09
6.00000000e-01 1.06867092e-08
6.10000000e-01 3.56897761e-09
6.20000000e-01 3.43506282e-09
6.30000000e-01 1.91267319e-09
6.40000000e-01 1.52029848e-09
6.50000000e-01 1.08714190e-09
6.60000000e-01 2.97240499e-10
6.70000000e-01 1.15818026e-10
6.80000000e-01 3.39980648e-11
6.90000000e-01 2.58454194e-11
7.00000000e-01 1.52486885e-11
7.10000000e-01 4.79036145e-12
7.20000000e-01 4.56679763e-13
7.30000000e-01 -5.79964595e-12
7.40000000e-01 1.71139578e-13
7.50000000e-01 1.71139578e-13
7.60000000e-01 1.71139578e-13
7.70000000e-01 1.22881312e-13
7.80000000e-01 -5.67579492e-14
7.90000000e-01 2.94580093e-14
8.00000000e-01 2.94580093e-14


==> PlotData/Toho_TmOpt_IS_mean_CI2.txt <==
    zz mean_prob_CI
1.00000000e-01 7.73244605e-01
1.10000000e-01 7.25910024e-01
1.20000000e-01 6.95466069e-01
1.30000000e-01 4.98412469e-01
1.40000000e-01 1.72929192e-01
1.50000000e-01 1.56360924e-01
1.60000000e-01 1.08080404e-01
1.70000000e-01 1.08080404e-01
1.80000000e-01 7.45801991e-02
1.90000000e-01 6.88088385e-02
2.00000000e-01 5.70825687e-02
2.10000000e-01 5.28062412e-02
2.20000000e-01 4.52461489e-02
2.30000000e-01 3.78597881e-02
2.40000000e-01 2.30479861e-02
2.50000000e-01 1.75094580e-02
2.60000000e-01 2.08901178e-02
2.70000000e-01 9.11454898e-03
2.80000000e-01 7.62034750e-03
2.90000000e-01 9.53058385e-03
3.00000000e-01 4.71856980e-03
3.10000000e-01 6.14864436e-03
3.20000000e-01 5.00717781e-03
3.30000000e-01 3.52917625e-03
3.40000000e-01 1.66970760e-03
3.50000000e-01 1.17606229e-03
3.60000000e-01 1.11142597e-03
3.70000000e-01 8.75153829e-04
3.80000000e-01 4.72580401e-04
3.90000000e-01 2.84534013e-04
4.00000000e-01 2.30968469e-04
4.10000000e-01 1.94081213e-04
4.20000000e-01 1.30542715e-04
4.30000000e-01 1.06835245e-04
4.40000000e-01 5.92096910e-05
4.50000000e-01 4.80131023e-05
4.60000000e-01 2.92009590e-05
4.70000000e-01 2.24146750e-05
4.80000000e-01 1.90928730e-05
4.90000000e-01 6.92838705e-06
5.00000000e-01 4.23442481e-06
5.10000000e-01 2.69681177e-06
5.20000000e-01 8.25401131e-07
5.30000000e-01 8.25401131e-07
5.40000000e-01 5.09273644e-07
5.50000000e-01 3.52367174e-07
5.60000000e-01 2.81732797e-07
5.70000000e-01 3.01241702e-07
5.80000000e-01 1.93708189e-07
5.90000000e-01 1.28687421e-07
6.00000000e-01 4.49530380e-08
6.10000000e-01 2.41079403e-08
6.20000000e-01 1.16781645e-08
6.30000000e-01 8.06024648e-09
6.40000000e-01 7.28871282e-09
6.50000000e-01 4.70045373e-09
6.60000000e-01 1.56918766e-09
6.70000000e-01 7.83128652e-10
6.80000000e-01 3.29272486e-10
6.90000000e-01 2.24990188e-10
7.00000000e-01 1.71358959e-10
7.10000000e-01 8.35601937e-11
7.20000000e-01 6.33197481e-11
7.30000000e-01 3.43258281e-11
7.40000000e-01 8.48381506e-12
7.50000000e-01 8.48381506e-12
7.60000000e-01 8.48381506e-12
7.70000000e-01 5.13710397e-12
7.80000000e-01 3.50074033e-12
7.90000000e-01 1.08120251e-12
8.00000000e-01 1.08120251e-12


==> PlotData/Toho_TmOpt_IS_mean_CI2std10nos20.txt <==
    zz mean_prob_CI
1.00000000e-01 3.18055077e-01
1.10000000e-01 3.18055077e-01
1.20000000e-01 3.18055077e-01
1.30000000e-01 3.18055077e-01
1.40000000e-01 3.06046281e-01
1.50000000e-01 3.06046281e-01
1.60000000e-01 3.06046281e-01
1.70000000e-01 2.91467077e-01
1.80000000e-01 2.65518980e-01
1.90000000e-01 2.33597017e-01
2.00000000e-01 2.22877034e-01
2.10000000e-01 1.78915640e-01
2.20000000e-01 1.34886681e-01
2.30000000e-01 1.30433388e-01
2.40000000e-01 1.16105437e-01
2.50000000e-01 1.00555372e-01
2.60000000e-01 9.11220048e-02
2.70000000e-01 8.48004573e-02
2.80000000e-01 7.96019268e-02
2.90000000e-01 5.82994780e-02
3.00000000e-01 4.98338053e-02
3.10000000e-01 4.63798577e-02
3.20000000e-01 4.25249308e-02
3.30000000e-01 4.13074079e-02
3.40000000e-01 2.21239391e-02
3.50000000e-01 2.10357597e-02
3.60000000e-01 1.80567715e-02
3.70000000e-01 1.72396363e-02
3.80000000e-01 1.06508754e-02
3.90000000e-01 1.50144061e-02
4.00000000e-01 1.42475464e-02
4.10000000e-01 7.44558556e-03
4.20000000e-01 5.03442715e-03
4.30000000e-01 5.03442715e-03
4.40000000e-01 4.42188525e-03
4.50000000e-01 3.29868471e-03
4.60000000e-01 3.29868471e-03
4.70000000e-01 2.22315860e-03
4.80000000e-01 1.76643820e-03
4.90000000e-01 1.10151242e-03
5.00000000e-01 1.02198909e-03
5.10000000e-01 7.70807847e-04
5.20000000e-01 7.24613835e-04
5.30000000e-01 3.66655884e-04
5.40000000e-01 5.02876269e-04
5.50000000e-01 3.41897808e-04
5.60000000e-01 3.14083203e-04
5.70000000e-01 2.64755792e-04
5.80000000e-01 2.24414519e-04
5.90000000e-01 2.13570321e-04
6.00000000e-01 1.92102634e-04
6.10000000e-01 1.79612858e-04
6.20000000e-01 1.67292592e-04
6.30000000e-01 7.25037598e-05
6.40000000e-01 4.76718982e-05
6.50000000e-01 2.43649353e-05
6.60000000e-01 2.24472904e-05
6.70000000e-01 2.03297261e-05
6.80000000e-01 1.58647446e-05
6.90000000e-01 1.39750111e-05
7.00000000e-01 1.18742276e-05
7.10000000e-01 1.31706841e-05
7.20000000e-01 1.19346123e-05
7.30000000e-01 4.10887182e-06
7.40000000e-01 3.54941363e-06
7.50000000e-01 2.16908685e-06
7.60000000e-01 1.00702978e-06
7.70000000e-01 8.26140471e-07
7.80000000e-01 7.11817946e-07
7.90000000e-01 5.88905927e-07
8.00000000e-01 5.48992524e-07
8.10000000e-01 4.69136429e-07
8.20000000e-01 5.62545136e-07
8.30000000e-01 1.35286100e-07
8.40000000e-01 1.24860105e-07
8.50000000e-01 9.94774059e-08
8.60000000e-01 6.06655435e-08
8.70000000e-01 2.56247612e-08
8.80000000e-01 2.34536211e-08
8.90000000e-01 1.87826262e-08
9.00000000e-01 1.43091676e-08
9.10000000e-01 1.33284377e-08
9.20000000e-01 7.32435057e-09
9.30000000e-01 3.11710146e-09
9.40000000e-01 2.52990756e-09
9.50000000e-01 2.32265487e-09
9.60000000e-01 2.19804959e-09
9.70000000e-01 1.03172186e-09
9.80000000e-01 3.98465963e-10
9.90000000e-01 3.98465963e-10
1.00000000e+00 2.85082921e-10
1.01000000e+00 2.31720169e-10
1.02000000e+00 2.00259457e-10
1.03000000e+00 1.20019779e-10
1.04000000e+00 5.52504326e-11
1.05000000e+00 2.84313088e-11
1.06000000e+00 2.59497431e-11
1.07000000e+00 2.44856954e-11
1.08000000e+00 1.15381147e-11
1.09000000e+00 9.04134510e-12
1.10000000e+00 3.73035240e-12
1.11000000e+00 2.96499164e-12
1.12000000e+00 2.26105348e-12
1.13000000e+00 1.93798653e-12
1.14000000e+00 1.07567892e-12
1.15000000e+00 6.75479919e-13
1.16000000e+00 2.64976466e-13
1.17000000e+00 1.92668150e-13
1.18000000e+00 1.75399221e-13
1.19000000e+00 1.51945118e-13
1.20000000e+00 7.05780399e-14
1.21000000e+00 5.00728741e-14
1.22000000e+00 2.10391495e-14
1.23000000e+00 1.44692217e-14
1.24000000e+00 1.07502695e-14
1.25000000e+00 1.01124626e-14
1.26000000e+00 5.35560486e-15
1.27000000e+00 2.78777294e-15
1.28000000e+00 7.72849106e-16
1.29000000e+00 7.72849106e-16
1.30000000e+00 6.60148658e-16
1.31000000e+00 3.10461653e-16
1.32000000e+00 1.94902461e-16
1.33000000e+00 1.33705217e-16
1.34000000e+00 8.45587826e-17
1.35000000e+00 6.85282349e-17
1.36000000e+00 4.02468247e-17
1.37000000e+00 3.03310916e-17
1.38000000e+00 4.02623421e-18
1.39000000e+00 2.56120012e-18
1.40000000e+00 1.87016239e-18


==> PlotData/Toho_TmOpt_IS_mean_CIstd10nos20.txt <==
    zz mean_prob_CI
1.00000000e-01 2.19690630e-01
1.10000000e-01 2.19690630e-01
1.20000000e-01 2.19690630e-01
1.30000000e-01 2.19690630e-01
1.40000000e-01 2.11624516e-01
1.50000000e-01 2.11624516e-01
1.60000000e-01 2.11624516e-01
1.70000000e-01 1.99098463e-01
1.80000000e-01 1.76342208e-01
1.90000000e-01 1.52330634e-01
2.00000000e-01 1.42903790e-01
2.10000000e-01 1.09674332e-01
2.20000000e-01 8.16461826e-02
2.30000000e-01 7.82556648e-02
2.40000000e-01 6.82132483e-02
2.50000000e-01 5.67976335e-02
2.60000000e-01 4.94474178e-02
2.70000000e-01 4.46668082e-02
2.80000000e-01 4.05196174e-02
2.90000000e-01 2.88239636e-02
3.00000000e-01 2.34579833e-02
3.10000000e-01 2.07839629e-02
3.20000000e-01 1.80814016e-02
3.30000000e-01 1.70566369e-02
3.40000000e-01 1.10200649e-02
3.50000000e-01 1.03098183e-02
3.60000000e-01 8.37661210e-03
3.70000000e-01 7.80979229e-03
3.80000000e-01 5.24714667e-03
3.90000000e-01 4.23322957e-03
4.00000000e-01 3.69386539e-03
4.10000000e-01 3.45533277e-03
4.20000000e-01 2.29477849e-03
4.30000000e-01 2.29477849e-03
4.40000000e-01 2.09439313e-03
4.50000000e-01 1.41654749e-03
4.60000000e-01 1.41654749e-03
4.70000000e-01 9.87635190e-04
4.80000000e-01 8.37288889e-04
4.90000000e-01 3.72367997e-04
5.00000000e-01 3.26722714e-04
5.10000000e-01 2.54927122e-04
5.20000000e-01 2.25356799e-04
5.30000000e-01 1.40659115e-04
5.40000000e-01 2.06032447e-04
5.50000000e-01 1.66051306e-04
5.60000000e-01 1.53135684e-04
5.70000000e-01 1.22789287e-04
5.80000000e-01 9.70678817e-05
5.90000000e-01 8.96816895e-05
6.00000000e-01 4.39810398e-05
6.10000000e-01 3.59617878e-05
6.20000000e-01 2.59872070e-05
6.30000000e-01 3.31894110e-05
6.40000000e-01 2.25122560e-05
6.50000000e-01 1.10417222e-05
6.60000000e-01 1.00940999e-05
6.70000000e-01 9.19785840e-06
6.80000000e-01 6.53128478e-06
6.90000000e-01 5.38429135e-06
7.00000000e-01 3.99379863e-06
7.10000000e-01 1.23826286e-06
7.20000000e-01 3.19312527e-07
7.30000000e-01 1.87101661e-06
7.40000000e-01 1.48924225e-06
7.50000000e-01 9.80685536e-07
7.60000000e-01 4.23403061e-07
7.70000000e-01 3.43957182e-07
7.80000000e-01 2.81955291e-07
7.90000000e-01 2.06244495e-07
8.00000000e-01 1.82616719e-07
8.10000000e-01 1.27672840e-07
8.20000000e-01 -3.75366515e-08
8.30000000e-01 5.81458085e-08
8.40000000e-01 5.27942257e-08
8.50000000e-01 3.65316872e-08
8.60000000e-01 2.64049597e-08
8.70000000e-01 1.00020925e-08
8.80000000e-01 8.92860217e-09
8.90000000e-01 7.01946739e-09
9.00000000e-01 4.32414288e-09
9.10000000e-01 3.73189250e-09
9.20000000e-01 2.58070286e-09
9.30000000e-01 1.11183466e-09
9.40000000e-01 1.00566737e-09
9.50000000e-01 9.01172842e-10
9.60000000e-01 8.18972687e-10
9.70000000e-01 4.34399962e-10
9.80000000e-01 1.44070441e-10
9.90000000e-01 1.44070441e-10
1.00000000e+00 9.60918602e-11
1.01000000e+00 6.36715914e-11
1.02000000e+00 4.46241100e-11
1.03000000e+00 4.17954217e-11
1.04000000e+00 1.15795625e-11
1.05000000e+00 1.04809872e-11
1.06000000e+00 9.25896731e-12
1.07000000e+00 8.30389798e-12
1.08000000e+00 4.78550984e-12
1.09000000e+00 3.49934853e-12
1.10000000e+00 1.25264006e-12
1.11000000e+00 9.31717826e-13
1.12000000e+00 5.83398619e-13
1.13000000e+00 3.91245949e-13
1.14000000e+00 3.64300811e-13
1.15000000e+00 1.65352111e-13
1.16000000e+00 6.93869701e-14
1.17000000e+00 6.45642093e-14
1.18000000e+00 5.59942131e-14
1.19000000e+00 4.20379486e-14
1.20000000e+00 2.85877058e-14
1.21000000e+00 1.82648290e-14
1.22000000e+00 6.51153209e-15
1.23000000e+00 3.84466069e-15
1.24000000e+00 1.56460465e-15
1.25000000e+00 1.12520736e-15
1.26000000e+00 1.67768581e-15
1.27000000e+00 6.59211758e-16
1.28000000e+00 2.34693627e-16
1.29000000e+00 2.34693627e-16
1.30000000e+00 1.71855209e-16
1.31000000e+00 1.26002894e-16
1.32000000e+00 7.16629885e-17
1.33000000e+00 4.25957877e-17
1.34000000e+00 2.15601835e-17
1.35000000e+00 1.38405331e-17
1.36000000e+00 5.35564220e-18
1.37000000e+00 -1.79271797e-18
1.38000000e+00 4.88036355e-19
1.39000000e+00 4.79969467e-19
1.40000000e+00 4.03500778e-19


==> PlotData/Toho_TmOpt_IS_meanstd10nos20.txt <==
    zz    mean_prob
1.00000000e-01 2.68872854e-01
1.10000000e-01 2.68872854e-01
1.20000000e-01 2.68872854e-01
1.30000000e-01 2.68872854e-01
1.40000000e-01 2.58835398e-01
1.50000000e-01 2.58835398e-01
1.60000000e-01 2.58835398e-01
1.70000000e-01 2.45282770e-01
1.80000000e-01 2.20930594e-01
1.90000000e-01 1.92963826e-01
2.00000000e-01 1.82890412e-01
2.10000000e-01 1.44294986e-01
2.20000000e-01 1.08266432e-01
2.30000000e-01 1.04344526e-01
2.40000000e-01 9.21593425e-02
2.50000000e-01 7.86765026e-02
2.60000000e-01 7.02847113e-02
2.70000000e-01 6.47336328e-02
2.80000000e-01 6.00607721e-02
2.90000000e-01 4.35617208e-02
3.00000000e-01 3.66458943e-02
3.10000000e-01 3.35819103e-02
3.20000000e-01 3.03031662e-02
3.30000000e-01 2.91820224e-02
3.40000000e-01 1.65720020e-02
3.50000000e-01 1.56727890e-02
3.60000000e-01 1.32166918e-02
3.70000000e-01 1.25247143e-02
3.80000000e-01 7.94901102e-03
3.90000000e-01 9.62381785e-03
4.00000000e-01 8.97070590e-03
4.10000000e-01 5.45045917e-03
4.20000000e-01 3.66460282e-03
4.30000000e-01 3.66460282e-03
4.40000000e-01 3.25813919e-03
4.50000000e-01 2.35761610e-03
4.60000000e-01 2.35761610e-03
4.70000000e-01 1.60539689e-03
4.80000000e-01 1.30186354e-03
4.90000000e-01 7.36940210e-04
5.00000000e-01 6.74355904e-04
5.10000000e-01 5.12867485e-04
5.20000000e-01 4.74985317e-04
5.30000000e-01 2.53657499e-04
5.40000000e-01 3.54454358e-04
5.50000000e-01 2.53974557e-04
5.60000000e-01 2.33609444e-04
5.70000000e-01 1.93772540e-04
5.80000000e-01 1.60741200e-04
5.90000000e-01 1.51626005e-04
6.00000000e-01 1.18041837e-04
6.10000000e-01 1.07787323e-04
6.20000000e-01 9.66398994e-05
6.30000000e-01 5.28465854e-05
6.40000000e-01 3.50920771e-05
6.50000000e-01 1.77033287e-05
6.60000000e-01 1.62706952e-05
6.70000000e-01 1.47637923e-05
6.80000000e-01 1.11980147e-05
6.90000000e-01 9.67965124e-06
7.00000000e-01 7.93401309e-06
7.10000000e-01 7.20447347e-06
7.20000000e-01 6.12696243e-06
7.30000000e-01 2.98994422e-06
7.40000000e-01 2.51932794e-06
7.50000000e-01 1.57488619e-06
7.60000000e-01 7.15216423e-07
7.70000000e-01 5.85048827e-07
7.80000000e-01 4.96886619e-07
7.90000000e-01 3.97575211e-07
8.00000000e-01 3.65804622e-07
8.10000000e-01 2.98404635e-07
8.20000000e-01 2.62504242e-07
8.30000000e-01 9.67159543e-08
8.40000000e-01 8.88271655e-08
8.50000000e-01 6.80045465e-08
8.60000000e-01 4.35352516e-08
8.70000000e-01 1.78134269e-08
8.80000000e-01 1.61911116e-08
8.90000000e-01 1.29010468e-08
9.00000000e-01 9.31665524e-09
9.10000000e-01 8.53016511e-09
9.20000000e-01 4.95252672e-09
9.30000000e-01 2.11446806e-09
9.40000000e-01 1.76778746e-09
9.50000000e-01 1.61191385e-09
9.60000000e-01 1.50851114e-09
9.70000000e-01 7.33060911e-10
9.80000000e-01 2.71268202e-10
9.90000000e-01 2.71268202e-10
1.00000000e+00 1.90587391e-10
1.01000000e+00 1.47695880e-10
1.02000000e+00 1.22441783e-10
1.03000000e+00 8.09076002e-11
1.04000000e+00 3.34149976e-11
1.05000000e+00 1.94561480e-11
1.06000000e+00 1.76043552e-11
1.07000000e+00 1.63947967e-11
1.08000000e+00 8.16181226e-12
1.09000000e+00 6.27034681e-12
1.10000000e+00 2.49149623e-12
1.11000000e+00 1.94835473e-12
1.12000000e+00 1.42222605e-12
1.13000000e+00 1.16461624e-12
1.14000000e+00 7.19989863e-13
1.15000000e+00 4.20416015e-13
1.16000000e+00 1.67181718e-13
1.17000000e+00 1.28616179e-13
1.18000000e+00 1.15696717e-13
1.19000000e+00 9.69915335e-14
1.20000000e+00 4.95828728e-14
1.21000000e+00 3.41688516e-14
1.22000000e+00 1.37753408e-14
1.23000000e+00 9.15694117e-15
1.24000000e+00 6.15743709e-15
1.25000000e+00 5.61883496e-15
1.26000000e+00 3.51664534e-15
1.27000000e+00 1.72349235e-15
1.28000000e+00 5.03771366e-16
1.29000000e+00 5.03771366e-16
1.30000000e+00 4.16001934e-16
1.31000000e+00 2.18232274e-16
1.32000000e+00 1.33282725e-16
1.33000000e+00 8.81505024e-17
1.34000000e+00 5.30594831e-17
1.35000000e+00 4.11843840e-17
1.36000000e+00 2.28012334e-17
1.37000000e+00 1.42691868e-17
1.38000000e+00 2.25713528e-18
1.39000000e+00 1.52058479e-18
1.40000000e+00 1.13683158e-18


==> PlotData/Toho_TmOpt_SORM.txt <==
     F         prob
1.12635935e-01 1.98870316e-01
1.35965881e-01 1.39801002e-01
1.59543047e-01 9.40831315e-02
1.83358958e-01 6.05360025e-02
2.07405340e-01 3.71922075e-02
2.31674157e-01 2.17913499e-02
2.56157619e-01 1.21618652e-02
2.80848199e-01 6.45839562e-03
3.05738641e-01 3.25999353e-03
3.30820239e-01 1.56299132e-03
3.56091050e-01 7.10765032e-04
3.81540993e-01 3.06448846e-04
4.07164966e-01 1.25163322e-04
4.32957013e-01 4.83933296e-05
4.58909013e-01 1.77068151e-05
4.85020755e-01 6.12361929e-06
5.11287810e-01 2.00031256e-06
5.37698579e-01 6.17406593e-07
5.64252794e-01 1.79869290e-07
5.90949877e-01 4.94091507e-08


==> PlotData/Toho_TmOpt_SORMstd10nos20.txt <==
     F         prob
2.32080938e-01 9.07196183e-02
2.81365459e-01 4.70299875e-02
3.31458042e-01 2.20823388e-02
3.82303660e-01 9.35637681e-03
4.33851984e-01 3.56560375e-03
4.86055867e-01 1.21877687e-03
5.38878393e-01 3.72511981e-04
5.92275559e-01 1.01650712e-04
6.46223327e-01 2.46878566e-05
7.00681209e-01 5.33278197e-06
7.55629610e-01 1.02194262e-06
8.11045319e-01 1.73459458e-07
8.66905341e-01 2.60432027e-08
9.23190426e-01 3.45394791e-09
9.79876898e-01 4.04445016e-10
1.03695798e+00 4.17179300e-11
1.09442849e+00 3.78317572e-12
1.15225780e+00 3.01880021e-13
1.21043775e+00 2.11578052e-14
1.26898021e+00 1.26185508e-15


==> PlotData/Toho_TmOpt_fit.txt <==
     F         prob
1.12635935e-01 9.76659648e-02
1.35965881e-01 7.55565863e-02
1.59543047e-01 5.56086231e-02
1.83358958e-01 3.89025797e-02
2.07405340e-01 2.58480285e-02
2.31674157e-01 1.62987822e-02
2.56157619e-01 9.74644428e-03
2.80848199e-01 5.52335320e-03
3.05738641e-01 2.96444831e-03
3.30820239e-01 1.50595449e-03
3.56091050e-01 7.23657526e-04
3.81540993e-01 3.28766088e-04
4.07164966e-01 1.41137694e-04
4.32957013e-01 5.72253193e-05
4.58909013e-01 2.19045470e-05
4.85020755e-01 7.91149422e-06
5.11287810e-01 2.69507163e-06
5.37698579e-01 8.65637069e-07
5.64252794e-01 2.62036005e-07
5.90949877e-01 7.47236412e-08


==> PlotData/Toho_TmOpt_fitstd10nos20.txt <==
     F         prob
2.32080938e-01 8.37448140e-02
2.81365459e-01 4.86915151e-02
3.31458042e-01 2.53853134e-02
3.82303660e-01 1.18385921e-02
4.33851984e-01 4.92798009e-03
4.86055867e-01 1.82746622e-03
5.38878393e-01 6.02647495e-04
5.92275559e-01 1.76454585e-04
6.46223327e-01 4.58019705e-05
7.00681209e-01 1.05258125e-05
7.55629610e-01 2.13876369e-06
8.11045319e-01 3.83772073e-07
8.66905341e-01 6.07420815e-08
9.23190426e-01 8.47091940e-09
9.79876898e-01 1.03982373e-09
1.03695798e+00 1.12224272e-10
1.09442849e+00 1.06372078e-11
1.15225780e+00 8.84776580e-13
1.21043775e+00 6.45165012e-14
1.26898021e+00 4.11898335e-15


==> PlotData/Toho_TmOpt_mean.txt <==
    zz    mean_prob
-5.00000000e-02 1.00000000e+00
-4.00000000e-02 1.00000000e+00
-3.00000000e-02 1.00000000e+00
-2.00000000e-02 1.00000000e+00
-1.00000000e-02 1.00000000e+00
0.00000000e+00 1.00000000e+00
1.00000000e-02 9.94510638e-01
2.00000000e-02 9.62531915e-01
3.00000000e-02 9.04234043e-01
4.00000000e-02 8.29978723e-01
5.00000000e-02 7.44808511e-01
6.00000000e-02 6.58957447e-01
7.00000000e-02 5.75659574e-01
8.00000000e-02 4.99063830e-01
9.00000000e-02 4.28404255e-01
1.00000000e-01 3.65085106e-01
1.10000000e-01 3.08787234e-01
1.20000000e-01 2.58468085e-01
1.30000000e-01 2.13127660e-01
1.40000000e-01 1.75638298e-01
1.50000000e-01 1.43255319e-01
1.60000000e-01 1.15872340e-01
1.70000000e-01 9.42553191e-02
1.80000000e-01 7.50212766e-02
1.90000000e-01 5.98297872e-02
2.00000000e-01 4.87446809e-02
2.10000000e-01 3.88510638e-02
2.20000000e-01 3.05957447e-02
2.30000000e-01 2.40851064e-02
2.40000000e-01 1.88510638e-02
2.50000000e-01 1.53404255e-02
2.60000000e-01 1.18510638e-02
2.70000000e-01 9.34042553e-03
2.80000000e-01 7.12765957e-03
2.90000000e-01 5.51063830e-03
3.00000000e-01 4.06382979e-03
3.10000000e-01 3.04255319e-03
3.20000000e-01 2.40425532e-03
3.30000000e-01 1.70212766e-03
3.40000000e-01 1.19148936e-03
3.50000000e-01 8.93617021e-04
3.60000000e-01 6.59574468e-04
3.70000000e-01 4.04255319e-04
3.80000000e-01 3.40425532e-04
3.90000000e-01 1.70212766e-04
4.00000000e-01 8.51063830e-05
4.10000000e-01 6.38297872e-05
4.20000000e-01 4.25531915e-05
4.30000000e-01 2.12765957e-05
4.40000000e-01 2.12765957e-05
4.50000000e-01 2.12765957e-05


==> PlotData/Toho_TmOpt_mean_CI.txt <==
    zz mean_prob_CI
-5.00000000e-02 1.00000000e+00
-4.00000000e-02 1.00000000e+00
-3.00000000e-02 1.00000000e+00
-2.00000000e-02 1.00000000e+00
-1.00000000e-02 1.00000000e+00
0.00000000e+00 1.00000000e+00
1.00000000e-02 9.93842632e-01
2.00000000e-02 9.60814982e-01
3.00000000e-02 9.01573557e-01
4.00000000e-02 8.26582470e-01
5.00000000e-02 7.40866930e-01
6.00000000e-02 6.54671489e-01
7.00000000e-02 5.71191144e-01
8.00000000e-02 4.94543353e-01
9.00000000e-02 4.23930355e-01
1.00000000e-01 3.60732296e-01
1.10000000e-01 3.04610368e-01
1.20000000e-01 2.54510016e-01
1.30000000e-01 2.09425228e-01
1.40000000e-01 1.72198100e-01
1.50000000e-01 1.40087969e-01
1.60000000e-01 1.12978582e-01
1.70000000e-01 9.16136964e-02
1.80000000e-01 7.26396533e-02
1.90000000e-01 5.76855297e-02
2.00000000e-01 4.67978549e-02
2.10000000e-01 3.71039879e-02
2.20000000e-01 2.90387112e-02
2.30000000e-01 2.26990043e-02
2.40000000e-01 1.76215020e-02
2.50000000e-01 1.42292652e-02
2.60000000e-01 1.08726900e-02
2.70000000e-01 8.47074346e-03
2.80000000e-01 6.36709666e-03
2.90000000e-01 4.84134575e-03
3.00000000e-01 3.48865681e-03
3.10000000e-01 2.54461852e-03
3.20000000e-01 1.96148087e-03
3.30000000e-01 1.32944335e-03
3.40000000e-01 8.79599564e-04
3.50000000e-01 6.23472260e-04
3.60000000e-01 4.27459251e-04
3.70000000e-01 2.22513430e-04
3.80000000e-01 1.73642412e-04
3.90000000e-01 5.22692509e-05
4.00000000e-01 1.70417427e-06
4.10000000e-01 -8.39941269e-06
4.20000000e-01 -1.64223307e-05
4.30000000e-01 -2.04258396e-05
4.40000000e-01 -2.04258396e-05
4.50000000e-01 -2.04258396e-05


==> PlotData/Toho_TmOpt_mean_CI2.txt <==
    zz mean_prob_CI
-5.00000000e-02 1.00000000e+00
-4.00000000e-02 1.00000000e+00
-3.00000000e-02 1.00000000e+00
-2.00000000e-02 1.00000000e+00
-1.00000000e-02 1.00000000e+00
0.00000000e+00 1.00000000e+00
1.00000000e-02 9.95178645e-01
2.00000000e-02 9.64248848e-01
3.00000000e-02 9.06894529e-01
4.00000000e-02 8.33374977e-01
5.00000000e-02 7.48750091e-01
6.00000000e-02 6.63243405e-01
7.00000000e-02 5.80128005e-01
8.00000000e-02 5.03584306e-01
9.00000000e-02 4.32878156e-01
1.00000000e-01 3.69437917e-01
1.10000000e-01 3.12964100e-01
1.20000000e-01 2.62426154e-01
1.30000000e-01 2.16830091e-01
1.40000000e-01 1.79078496e-01
1.50000000e-01 1.46422669e-01
1.60000000e-01 1.18766099e-01
1.70000000e-01 9.68969419e-02
1.80000000e-01 7.74028999e-02
1.90000000e-01 6.19740447e-02
2.00000000e-01 5.06915068e-02
2.10000000e-01 4.05981397e-02
2.20000000e-01 3.21527781e-02
2.30000000e-01 2.54712085e-02
2.40000000e-01 2.00806256e-02
2.50000000e-01 1.64515859e-02
2.60000000e-01 1.28294377e-02
2.70000000e-01 1.02101076e-02
2.80000000e-01 7.88822249e-03
2.90000000e-01 6.17993085e-03
3.00000000e-01 4.63900276e-03
3.10000000e-01 3.54048786e-03
3.20000000e-01 2.84702977e-03
3.30000000e-01 2.07481197e-03
3.40000000e-01 1.50337916e-03
3.50000000e-01 1.16376178e-03
3.60000000e-01 8.91689685e-04
3.70000000e-01 5.85997208e-04
3.80000000e-01 5.07208652e-04
3.90000000e-01 2.88156281e-04
4.00000000e-01 1.68508592e-04
4.10000000e-01 1.36058987e-04
4.20000000e-01 1.01528714e-04
4.30000000e-01 6.29790311e-05
4.40000000e-01 6.29790311e-05
4.50000000e-01 6.29790311e-05


==> PlotData/Toho_TmOpt_mean_CI2std10nos20.txt <==
    zz mean_prob_CI
-5.00000000e-02 1.00000000e+00
-4.00000000e-02 1.00000000e+00
-3.00000000e-02 1.00000000e+00
-2.00000000e-02 1.00000000e+00
-1.00000000e-02 1.00000000e+00
0.00000000e+00 1.00000000e+00
1.00000000e-02 9.98314131e-01
2.00000000e-02 9.86192172e-01
3.00000000e-02 9.58986936e-01
4.00000000e-02 9.17877777e-01
5.00000000e-02 8.68250450e-01
6.00000000e-02 8.10799501e-01
7.00000000e-02 7.50292371e-01
8.00000000e-02 6.89704552e-01
9.00000000e-02 6.30127181e-01
1.00000000e-01 5.71689705e-01
1.10000000e-01 5.17247787e-01
1.20000000e-01 4.64589827e-01
1.30000000e-01 4.14650209e-01
1.40000000e-01 3.69867174e-01
1.50000000e-01 3.27842875e-01
1.60000000e-01 2.88871041e-01
1.70000000e-01 2.54600637e-01
1.80000000e-01 2.23963324e-01
1.90000000e-01 1.96501130e-01
2.00000000e-01 1.71644484e-01
2.10000000e-01 1.49436250e-01
2.20000000e-01 1.29758566e-01
2.30000000e-01 1.11959463e-01
2.40000000e-01 9.61012689e-02
2.50000000e-01 8.23780930e-02
2.60000000e-01 7.07730291e-02
2.70000000e-01 6.05615746e-02
2.80000000e-01 5.20091219e-02
2.90000000e-01 4.45209438e-02
3.00000000e-01 3.79263007e-02
3.10000000e-01 3.23080821e-02
3.20000000e-01 2.80351440e-02
3.30000000e-01 2.39291091e-02
3.40000000e-01 2.02957378e-02
3.50000000e-01 1.72383820e-02
3.60000000e-01 1.46256436e-02
3.70000000e-01 1.25515349e-02
3.80000000e-01 1.06991357e-02
3.90000000e-01 9.01733710e-03
4.00000000e-01 7.39233096e-03
4.10000000e-01 6.26025548e-03
4.20000000e-01 5.32235999e-03
4.30000000e-01 4.42267312e-03
4.40000000e-01 3.67653522e-03
4.50000000e-01 3.10634233e-03
4.60000000e-01 2.57561555e-03
4.70000000e-01 2.11634177e-03
4.80000000e-01 1.68584378e-03
4.90000000e-01 1.38188209e-03
5.00000000e-01 1.10790986e-03
5.10000000e-01 9.53034770e-04
5.20000000e-01 7.96749617e-04
5.30000000e-01 6.49936122e-04
5.40000000e-01 5.35475345e-04
5.50000000e-01 4.89199936e-04
5.60000000e-01 3.47987625e-04
5.70000000e-01 3.11921919e-04
5.80000000e-01 2.13331258e-04
5.90000000e-01 1.75002188e-04
6.00000000e-01 1.48797279e-04
6.10000000e-01 1.08008498e-04
6.20000000e-01 1.08008498e-04
6.30000000e-01 1.08008498e-04
6.40000000e-01 1.08008498e-04
6.50000000e-01 9.38257809e-05
6.60000000e-01 7.91991661e-05
6.70000000e-01 4.77182734e-05
6.80000000e-01 4.77182734e-05
6.90000000e-01 2.95998771e-05
7.00000000e-01 2.95998771e-05
7.10000000e-01 2.95998771e-05


==> PlotData/Toho_TmOpt_mean_CIstd10nos20.txt <==
    zz mean_prob_CI
-5.00000000e-02 1.00000000e+00
-4.00000000e-02 1.00000000e+00
-3.00000000e-02 1.00000000e+00
-2.00000000e-02 1.00000000e+00
-1.00000000e-02 1.00000000e+00
0.00000000e+00 1.00000000e+00
1.00000000e-02 9.97765869e-01
2.00000000e-02 9.84707828e-01
3.00000000e-02 9.56493064e-01
4.00000000e-02 9.14442223e-01
5.00000000e-02 8.64029550e-01
6.00000000e-02 8.05920499e-01
7.00000000e-02 7.44907629e-01
8.00000000e-02 6.83955448e-01
9.00000000e-02 6.24132819e-01
1.00000000e-01 5.65550295e-01
1.10000000e-01 5.11052213e-01
1.20000000e-01 4.58410173e-01
1.30000000e-01 4.08549791e-01
1.40000000e-01 3.63892826e-01
1.50000000e-01 3.22037125e-01
1.60000000e-01 2.83268959e-01
1.70000000e-01 2.49219363e-01
1.80000000e-01 2.18816676e-01
1.90000000e-01 1.91598870e-01
2.00000000e-01 1.66995516e-01
2.10000000e-01 1.45043750e-01
2.20000000e-01 1.25621434e-01
2.30000000e-01 1.08080537e-01
2.40000000e-01 9.24787311e-02
2.50000000e-01 7.90019070e-02
2.60000000e-01 6.76269709e-02
2.70000000e-01 5.76384254e-02
2.80000000e-01 4.92908781e-02
2.90000000e-01 4.19990562e-02
3.00000000e-01 3.55936993e-02
3.10000000e-01 3.01519179e-02
3.20000000e-01 2.60248560e-02
3.30000000e-01 2.20708909e-02
3.40000000e-01 1.85842622e-02
3.50000000e-01 1.56616180e-02
3.60000000e-01 1.31743564e-02
3.70000000e-01 1.12084651e-02
3.80000000e-01 9.46086432e-03
3.90000000e-01 7.88266290e-03
4.00000000e-01 6.36766904e-03
4.10000000e-01 5.31974452e-03
4.20000000e-01 4.45764001e-03
4.30000000e-01 3.63732688e-03
4.40000000e-01 2.96346478e-03
4.50000000e-01 2.45365767e-03
4.60000000e-01 1.98438445e-03
4.70000000e-01 1.58365823e-03
4.80000000e-01 1.21415622e-03
4.90000000e-01 9.58117914e-04
5.00000000e-01 7.32090142e-04
5.10000000e-01 6.06965230e-04
5.20000000e-01 4.83250383e-04
5.30000000e-01 3.70063878e-04
5.40000000e-01 2.84524655e-04
5.50000000e-01 2.50800064e-04
5.60000000e-01 1.52012375e-04
5.70000000e-01 1.28078081e-04
5.80000000e-01 6.66687422e-05
5.90000000e-01 4.49978122e-05
6.00000000e-01 3.12027208e-05
6.10000000e-01 1.19915024e-05
6.20000000e-01 1.19915024e-05
6.30000000e-01 1.19915024e-05
6.40000000e-01 1.19915024e-05
6.50000000e-01 6.17421905e-06
6.60000000e-01 8.00833851e-07
6.70000000e-01 -7.71827339e-06
6.80000000e-01 -7.71827339e-06
6.90000000e-01 -9.59987708e-06
7.00000000e-01 -9.59987708e-06
7.10000000e-01 -9.59987708e-06


==> PlotData/Toho_TmOpt_meanstd10nos20.txt <==
    zz    mean_prob
-5.00000000e-02 1.00000000e+00
-4.00000000e-02 1.00000000e+00
-3.00000000e-02 1.00000000e+00
-2.00000000e-02 1.00000000e+00
-1.00000000e-02 1.00000000e+00
0.00000000e+00 1.00000000e+00
1.00000000e-02 9.98040000e-01
2.00000000e-02 9.85450000e-01
3.00000000e-02 9.57740000e-01
4.00000000e-02 9.16160000e-01
5.00000000e-02 8.66140000e-01
6.00000000e-02 8.08360000e-01
7.00000000e-02 7.47600000e-01
8.00000000e-02 6.86830000e-01
9.00000000e-02 6.27130000e-01
1.00000000e-01 5.68620000e-01
1.10000000e-01 5.14150000e-01
1.20000000e-01 4.61500000e-01
1.30000000e-01 4.11600000e-01
1.40000000e-01 3.66880000e-01
1.50000000e-01 3.24940000e-01
1.60000000e-01 2.86070000e-01
1.70000000e-01 2.51910000e-01
1.80000000e-01 2.21390000e-01
1.90000000e-01 1.94050000e-01
2.00000000e-01 1.69320000e-01
2.10000000e-01 1.47240000e-01
2.20000000e-01 1.27690000e-01
2.30000000e-01 1.10020000e-01
2.40000000e-01 9.42900000e-02
2.50000000e-01 8.06900000e-02
2.60000000e-01 6.92000000e-02
2.70000000e-01 5.91000000e-02
2.80000000e-01 5.06500000e-02
2.90000000e-01 4.32600000e-02
3.00000000e-01 3.67600000e-02
3.10000000e-01 3.12300000e-02
3.20000000e-01 2.70300000e-02
3.30000000e-01 2.30000000e-02
3.40000000e-01 1.94400000e-02
3.50000000e-01 1.64500000e-02
3.60000000e-01 1.39000000e-02
3.70000000e-01 1.18800000e-02
3.80000000e-01 1.00800000e-02
3.90000000e-01 8.45000000e-03
4.00000000e-01 6.88000000e-03
4.10000000e-01 5.79000000e-03
4.20000000e-01 4.89000000e-03
4.30000000e-01 4.03000000e-03
4.40000000e-01 3.32000000e-03
4.50000000e-01 2.78000000e-03
4.60000000e-01 2.28000000e-03
4.70000000e-01 1.85000000e-03
4.80000000e-01 1.45000000e-03
4.90000000e-01 1.17000000e-03
5.00000000e-01 9.20000000e-04
5.10000000e-01 7.80000000e-04
5.20000000e-01 6.40000000e-04
5.30000000e-01 5.10000000e-04
5.40000000e-01 4.10000000e-04
5.50000000e-01 3.70000000e-04
5.60000000e-01 2.50000000e-04
5.70000000e-01 2.20000000e-04
5.80000000e-01 1.40000000e-04
5.90000000e-01 1.10000000e-04
6.00000000e-01 9.00000000e-05
6.10000000e-01 6.00000000e-05
6.20000000e-01 6.00000000e-05
6.30000000e-01 6.00000000e-05
6.40000000e-01 6.00000000e-05
6.50000000e-01 5.00000000e-05
6.60000000e-01 4.00000000e-05
6.70000000e-01 2.00000000e-05
6.80000000e-01 2.00000000e-05
6.90000000e-01 1.00000000e-05
7.00000000e-01 1.00000000e-05
7.10000000e-01 1.00000000e-05


==> PlotData/Toho_TmOpt_optsol10.txt <==
     x            B
1.65000000e+05 5.03087632e-02
1.65100000e+05 5.09323695e-02
1.65200000e+05 5.15678190e-02
1.65300000e+05 5.22155961e-02
1.65400000e+05 5.28760143e-02
1.65500000e+05 5.35493972e-02
1.65600000e+05 5.42360780e-02
1.65700000e+05 5.49364004e-02
1.65800000e+05 5.56507188e-02
1.65900000e+05 5.63793987e-02
1.66000000e+05 5.71228172e-02
1.66100000e+05 5.78813630e-02
1.66200000e+05 5.86554375e-02
1.66300000e+05 5.94454544e-02
1.66400000e+05 6.02518411e-02
1.66500000e+05 6.10750383e-02
1.66600000e+05 6.19155012e-02
1.66700000e+05 6.27736993e-02
1.66800000e+05 6.36501178e-02
1.66900000e+05 6.45452574e-02
1.67000000e+05 6.54596350e-02
1.67100000e+05 6.63937847e-02
1.67200000e+05 6.73482581e-02
1.67300000e+05 6.83236249e-02
1.67400000e+05 6.93204735e-02
1.67500000e+05 7.03394121e-02
1.67600000e+05 7.13810689e-02
1.67700000e+05 7.24460932e-02
1.67800000e+05 7.35351558e-02
1.67900000e+05 7.46489501e-02
1.68000000e+05 7.57881928e-02
1.68100000e+05 7.69536246e-02
1.68200000e+05 7.81460113e-02
1.68300000e+05 7.93661443e-02
1.68400000e+05 8.06148420e-02
1.68500000e+05 8.18929504e-02
1.68600000e+05 8.32013441e-02
1.68700000e+05 8.45409273e-02
1.68800000e+05 8.59126351e-02
1.68900000e+05 8.73174341e-02
1.69000000e+05 8.87563235e-02
1.69100000e+05 9.02303365e-02
1.69200000e+05 9.17405414e-02
1.69300000e+05 9.32880422e-02
1.69400000e+05 9.48739804e-02
1.69500000e+05 9.64995357e-02
1.69600000e+05 9.81659272e-02
1.69700000e+05 9.98744151e-02
1.69800000e+05 1.01626301e-01
1.69900000e+05 1.03422929e-01
1.70000000e+05 1.05265690e-01
1.70100000e+05 1.07156016e-01
1.70200000e+05 1.09095388e-01
1.70300000e+05 1.11085336e-01
1.70400000e+05 1.13127434e-01
1.70500000e+05 1.15223309e-01
1.70600000e+05 1.17374637e-01
1.70700000e+05 1.19583146e-01
1.70800000e+05 1.21850615e-01
1.70900000e+05 1.24178874e-01
1.71000000e+05 1.26569807e-01
1.71100000e+05 1.29025352e-01
1.71200000e+05 1.31547498e-01
1.71300000e+05 1.34138286e-01
1.71400000e+05 1.36799811e-01
1.71500000e+05 1.39534217e-01
1.71600000e+05 1.42343697e-01
1.71700000e+05 1.45230496e-01
1.71800000e+05 1.48196899e-01
1.71900000e+05 1.51245238e-01
1.72000000e+05 1.54377881e-01
1.72100000e+05 1.57597235e-01
1.72200000e+05 1.60905733e-01
1.72300000e+05 1.64305833e-01
1.72400000e+05 1.67800012e-01
1.72500000e+05 1.71390754e-01
1.72600000e+05 1.75080543e-01
1.72700000e+05 1.78871851e-01
1.72800000e+05 1.82767126e-01
1.72900000e+05 1.86768778e-01
1.73000000e+05 1.90879163e-01
1.73100000e+05 1.95100563e-01
1.73200000e+05 1.99435167e-01
1.73300000e+05 2.03885048e-01
1.73400000e+05 2.08452135e-01
1.73500000e+05 2.13138185e-01
1.73600000e+05 2.17944750e-01
1.73700000e+05 2.22873143e-01
1.73800000e+05 2.27924395e-01
1.73900000e+05 2.33099215e-01
1.74000000e+05 2.38397938e-01
1.74100000e+05 2.43820474e-01
1.74200000e+05 2.49366255e-01
1.74300000e+05 2.55034166e-01
1.74400000e+05 2.60822483e-01
1.74500000e+05 2.66728801e-01
1.74600000e+05 2.72749956e-01
1.74700000e+05 2.78881949e-01
1.74800000e+05 2.85119854e-01
1.74900000e+05 2.91457739e-01
1.75000000e+05 2.97888566e-01
1.75100000e+05 3.04404106e-01
1.75200000e+05 3.10994839e-01
1.75300000e+05 3.17649868e-01
1.75400000e+05 3.24356822e-01
1.75500000e+05 3.31101777e-01
1.75600000e+05 3.37869174e-01
1.75700000e+05 3.44641750e-01
1.75800000e+05 3.51400485e-01
1.75900000e+05 3.58124562e-01
1.76000000e+05 3.64791344e-01
1.76100000e+05 3.71376379e-01
1.76200000e+05 3.77853428e-01
1.76300000e+05 3.84194526e-01
1.76400000e+05 3.90370073e-01
1.76500000e+05 3.96348964e-01
1.76600000e+05 4.02098752e-01
1.76700000e+05 4.07585859e-01
1.76800000e+05 4.12775812e-01
1.76900000e+05 4.17633533e-01
1.77000000e+05 4.22123651e-01
1.77100000e+05 4.26210849e-01
1.77200000e+05 4.29860244e-01
1.77300000e+05 4.33037767e-01
1.77400000e+05 4.35710575e-01
1.77500000e+05 4.37847442e-01
1.77600000e+05 4.39419154e-01
1.77700000e+05 4.40398875e-01
1.77800000e+05 4.40762482e-01
1.77900000e+05 4.40488865e-01
1.78000000e+05 4.39560163e-01
1.78100000e+05 4.37961957e-01
1.78200000e+05 4.35683393e-01
1.78300000e+05 4.32717235e-01
1.78400000e+05 4.29059866e-01
1.78500000e+05 4.24711208e-01
1.78600000e+05 4.19674600e-01
1.78700000e+05 4.13956609e-01
1.78800000e+05 4.07566805e-01
1.78900000e+05 4.00517494e-01
1.79000000e+05 3.92823435e-01
1.79100000e+05 3.84501529e-01
1.79200000e+05 3.75570510e-01
1.79300000e+05 3.66050638e-01
1.79400000e+05 3.55963402e-01
1.79500000e+05 3.45331241e-01
1.79600000e+05 3.34177288e-01
1.79700000e+05 3.22525142e-01
1.79800000e+05 3.10398669e-01
1.79900000e+05 2.97821832e-01
1.80000000e+05 2.84818554e-01
1.80100000e+05 2.71412607e-01
1.80200000e+05 2.57627534e-01
1.80300000e+05 2.43486590e-01
1.80400000e+05 2.29012707e-01
1.80500000e+05 2.14228479e-01
1.80600000e+05 1.99156165e-01
1.80700000e+05 1.83817698e-01
1.80800000e+05 1.68234708e-01
1.80900000e+05 1.52428552e-01
1.81000000e+05 1.36420348e-01
1.81100000e+05 1.20231004e-01
1.81200000e+05 1.03881257e-01
1.81300000e+05 8.73917048e-02
1.81400000e+05 7.07828304e-02
1.81500000e+05 5.40750308e-02
1.81600000e+05 3.72886338e-02
1.81700000e+05 2.04439111e-02
1.81800000e+05 3.56108409e-03
1.81900000e+05 -1.33396763e-02
1.82000000e+05 -3.02382578e-02
1.82100000e+05 -4.71146218e-02
1.82200000e+05 -6.39488246e-02
1.82300000e+05 -8.07210452e-02
1.82400000e+05 -9.74116196e-02
1.82500000e+05 -1.14001079e-01
1.82600000e+05 -1.30470195e-01
1.82700000e+05 -1.46800026e-01
1.82800000e+05 -1.62971970e-01
1.82900000e+05 -1.78967822e-01
1.83000000e+05 -1.94769829e-01
1.83100000e+05 -2.10360751e-01
1.83200000e+05 -2.25723925e-01
1.83300000e+05 -2.40843322e-01
1.83400000e+05 -2.55703609e-01
1.83500000e+05 -2.70290203e-01
1.83600000e+05 -2.84589323e-01
1.83700000e+05 -2.98588033e-01
1.83800000e+05 -3.12274279e-01
1.83900000e+05 -3.25636919e-01
1.84000000e+05 -3.38665739e-01
1.84100000e+05 -3.51351457e-01
1.84200000e+05 -3.63685715e-01
1.84300000e+05 -3.75661049e-01
1.84400000e+05 -3.87270837e-01
1.84500000e+05 -3.98509214e-01
1.84600000e+05 -4.09370956e-01
1.84700000e+05 -4.19851322e-01
1.84800000e+05 -4.29945851e-01
1.84900000e+05 -4.39650111e-01
1.85000000e+05 -4.48959397e-01
1.85100000e+05 -4.57868370e-01
1.85200000e+05 -4.66370634e-01
1.85300000e+05 -4.74458254e-01
1.85400000e+05 -4.82121190e-01
1.85500000e+05 -4.89346671e-01
1.85600000e+05 -4.96118489e-01
1.85700000e+05 -5.02416253e-01
1.85800000e+05 -5.08214606e-01
1.85900000e+05 -5.13482462e-01
1.86000000e+05 -5.18182319e-01
1.86100000e+05 -5.22269716e-01
1.86200000e+05 -5.25692920e-01
1.86300000e+05 -5.28392947e-01
1.86400000e+05 -5.30304003e-01
1.86500000e+05 -5.31354464e-01
1.86600000e+05 -5.31468480e-01
1.86700000e+05 -5.30568271e-01
1.86800000e+05 -5.28577159e-01
1.86900000e+05 -5.25423266e-01
1.87000000e+05 -5.21043792e-01
1.87100000e+05 -5.15389592e-01
1.87200000e+05 -5.08429766e-01
1.87300000e+05 -5.00155801e-01
1.87400000e+05 -4.90584852e-01
1.87500000e+05 -4.79761720e-01
1.87600000e+05 -4.67759227e-01
1.87700000e+05 -4.54676830e-01
1.87800000e+05 -4.40637530e-01
1.87900000e+05 -4.25783320e-01
1.88000000e+05 -4.10269587e-01
1.88100000e+05 -3.94258984e-01
1.88200000e+05 -3.77915285e-01
1.88300000e+05 -3.61397725e-01
1.88400000e+05 -3.44856164e-01
1.88500000e+05 -3.28427326e-01
1.88600000e+05 -3.12232197e-01
1.88700000e+05 -2.96374549e-01
1.88800000e+05 -2.80940475e-01
1.88900000e+05 -2.65998753e-01
1.89000000e+05 -2.51601842e-01
1.89100000e+05 -2.37787316e-01
1.89200000e+05 -2.24579548e-01
1.89300000e+05 -2.11991512e-01
1.89400000e+05 -2.00026576e-01
1.89500000e+05 -1.88680215e-01
1.89600000e+05 -1.77941579e-01
1.89700000e+05 -1.67794899e-01
1.89800000e+05 -1.58220706e-01
1.89900000e+05 -1.49196879e-01
1.90000000e+05 -1.40699514e-01
1.90100000e+05 -1.32703640e-01
1.90200000e+05 -1.25183800e-01
1.90300000e+05 -1.18114507e-01
1.90400000e+05 -1.11470597e-01
1.90500000e+05 -1.05227500e-01
1.90600000e+05 -9.93614364e-02
1.90700000e+05 -9.38495529e-02
1.90800000e+05 -8.86700174e-02
1.90900000e+05 -8.38020715e-02
1.91000000e+05 -7.92260558e-02
1.91100000e+05 -7.49234127e-02
1.91200000e+05 -7.08766718e-02
1.91300000e+05 -6.70694225e-02
1.91400000e+05 -6.34862782e-02
1.91500000e+05 -6.01128336e-02
1.91600000e+05 -5.69356187e-02
1.91700000e+05 -5.39420501e-02
1.91800000e+05 -5.11203815e-02
1.91900000e+05 -4.84596543e-02
1.92000000e+05 -4.59496494e-02
1.92100000e+05 -4.35808399e-02
1.92200000e+05 -4.13443457e-02
1.92300000e+05 -3.92318909e-02
1.92400000e+05 -3.72357618e-02
1.92500000e+05 -3.53487688e-02
1.92600000e+05 -3.35642097e-02
1.92700000e+05 -3.18758354e-02
1.92800000e+05 -3.02778180e-02
1.92900000e+05 -2.87647207e-02
1.93000000e+05 -2.73314702e-02
1.93100000e+05 -2.59733305e-02
1.93200000e+05 -2.46858791e-02
1.93300000e+05 -2.34649846e-02
1.93400000e+05 -2.23067857e-02
1.93500000e+05 -2.12076725e-02
1.93600000e+05 -2.01642680e-02
1.93700000e+05 -1.91734124e-02
1.93800000e+05 -1.82321473e-02
1.93900000e+05 -1.73377018e-02
1.94000000e+05 -1.64874791e-02
1.94100000e+05 -1.56790451e-02
1.94200000e+05 -1.49101163e-02
1.94300000e+05 -1.41785502e-02
1.94400000e+05 -1.34823351e-02
1.94500000e+05 -1.28195817e-02
1.94600000e+05 -1.21885144e-02
1.94700000e+05 -1.15874639e-02
1.94800000e+05 -1.10148602e-02
1.94900000e+05 -1.04692259e-02
1.95000000e+05 -9.94916988e-03


==> PlotData/Toho_TmOpt_optsol12.txt <==
     x            B
1.65000000e+05 6.05669129e-02
1.65100000e+05 6.13175994e-02
1.65200000e+05 6.20825416e-02
1.65300000e+05 6.28623218e-02
1.65400000e+05 6.36573175e-02
1.65500000e+05 6.44679179e-02
1.65600000e+05 6.52945241e-02
1.65700000e+05 6.61375499e-02
1.65800000e+05 6.69974218e-02
1.65900000e+05 6.78745796e-02
1.66000000e+05 6.87694770e-02
1.66100000e+05 6.96825821e-02
1.66200000e+05 7.06143777e-02
1.66300000e+05 7.15653620e-02
1.66400000e+05 7.25360491e-02
1.66500000e+05 7.35269695e-02
1.66600000e+05 7.45386710e-02
1.66700000e+05 7.55717189e-02
1.66800000e+05 7.66266967e-02
1.66900000e+05 7.77042072e-02
1.67000000e+05 7.88048726e-02
1.67100000e+05 7.99293356e-02
1.67200000e+05 8.10782600e-02
1.67300000e+05 8.22523314e-02
1.67400000e+05 8.34522581e-02
1.67500000e+05 8.46787720e-02
1.67600000e+05 8.59326291e-02
1.67700000e+05 8.72146108e-02
1.67800000e+05 8.85255245e-02
1.67900000e+05 8.98662047e-02
1.68000000e+05 9.12375139e-02
1.68100000e+05 9.26403436e-02
1.68200000e+05 9.40756153e-02
1.68300000e+05 9.55442816e-02
1.68400000e+05 9.70473275e-02
1.68500000e+05 9.85857711e-02
1.68600000e+05 1.00160665e-01
1.68700000e+05 1.01773098e-01
1.68800000e+05 1.03424194e-01
1.68900000e+05 1.05115118e-01
1.69000000e+05 1.06847071e-01
1.69100000e+05 1.08621299e-01
1.69200000e+05 1.10439085e-01
1.69300000e+05 1.12301759e-01
1.69400000e+05 1.14210695e-01
1.69500000e+05 1.16167313e-01
1.69600000e+05 1.18173080e-01
1.69700000e+05 1.20229512e-01
1.69800000e+05 1.22338177e-01
1.69900000e+05 1.24500694e-01
1.70000000e+05 1.26718733e-01
1.70100000e+05 1.28994021e-01
1.70200000e+05 1.31328341e-01
1.70300000e+05 1.33723531e-01
1.70400000e+05 1.36181490e-01
1.70500000e+05 1.38704175e-01
1.70600000e+05 1.41293604e-01
1.70700000e+05 1.43951855e-01
1.70800000e+05 1.46681071e-01
1.70900000e+05 1.49483457e-01
1.71000000e+05 1.52361280e-01
1.71100000e+05 1.55316872e-01
1.71200000e+05 1.58352629e-01
1.71300000e+05 1.61471008e-01
1.71400000e+05 1.64674532e-01
1.71500000e+05 1.67965783e-01
1.71600000e+05 1.71347403e-01
1.71700000e+05 1.74822093e-01
1.71800000e+05 1.78392608e-01
1.71900000e+05 1.82061755e-01
1.72000000e+05 1.85832388e-01
1.72100000e+05 1.89707405e-01
1.72200000e+05 1.93689739e-01
1.72300000e+05 1.97782352e-01
1.72400000e+05 2.01988229e-01
1.72500000e+05 2.06310363e-01
1.72600000e+05 2.10751750e-01
1.72700000e+05 2.15315369e-01
1.72800000e+05 2.20004176e-01
1.72900000e+05 2.24821076e-01
1.73000000e+05 2.29768912e-01
1.73100000e+05 2.34850442e-01
1.73200000e+05 2.40068308e-01
1.73300000e+05 2.45425016e-01
1.73400000e+05 2.50922899e-01
1.73500000e+05 2.56564086e-01
1.73600000e+05 2.62350459e-01
1.73700000e+05 2.68283615e-01
1.73800000e+05 2.74364812e-01
1.73900000e+05 2.80594924e-01
1.74000000e+05 2.86974374e-01
1.74100000e+05 2.93503082e-01
1.74200000e+05 3.00180385e-01
1.74300000e+05 3.07004973e-01
1.74400000e+05 3.13974802e-01
1.74500000e+05 3.21087013e-01
1.74600000e+05 3.28337834e-01
1.74700000e+05 3.35722493e-01
1.74800000e+05 3.43235107e-01
1.74900000e+05 3.50868582e-01
1.75000000e+05 3.58614502e-01
1.75100000e+05 3.66463016e-01
1.75200000e+05 3.74402727e-01
1.75300000e+05 3.82420583e-01
1.75400000e+05 3.90501762e-01
1.75500000e+05 3.98629576e-01
1.75600000e+05 4.06785375e-01
1.75700000e+05 4.14948460e-01
1.75800000e+05 4.23096021e-01
1.75900000e+05 4.31203085e-01
1.76000000e+05 4.39242493e-01
1.76100000e+05 4.47184900e-01
1.76200000e+05 4.54998812e-01
1.76300000e+05 4.62650655e-01
1.76400000e+05 4.70104883e-01
1.76500000e+05 4.77324135e-01
1.76600000e+05 4.84269430e-01
1.76700000e+05 4.90900410e-01
1.76800000e+05 4.97175637e-01
1.76900000e+05 5.03052926e-01
1.77000000e+05 5.08489723e-01
1.77100000e+05 5.13443526e-01
1.77200000e+05 5.17872326e-01
1.77300000e+05 5.21735076e-01
1.77400000e+05 5.24992173e-01
1.77500000e+05 5.27605936e-01
1.77600000e+05 5.29541072e-01
1.77700000e+05 5.30765119e-01
1.77800000e+05 5.31248849e-01
1.77900000e+05 5.30966624e-01
1.78000000e+05 5.29896684e-01
1.78100000e+05 5.28021380e-01
1.78200000e+05 5.25327319e-01
1.78300000e+05 5.21805437e-01
1.78400000e+05 5.17450996e-01
1.78500000e+05 5.12263497e-01
1.78600000e+05 5.06246530e-01
1.78700000e+05 4.99407559e-01
1.78800000e+05 4.91757646e-01
1.78900000e+05 4.83311149e-01
1.79000000e+05 4.74085368e-01
1.79100000e+05 4.64100191e-01
1.79200000e+05 4.53377720e-01
1.79300000e+05 4.41941908e-01
1.79400000e+05 4.29818208e-01
1.79500000e+05 4.17033238e-01
1.79600000e+05 4.03614480e-01
1.79700000e+05 3.89590009e-01
1.79800000e+05 3.74988256e-01
1.79900000e+05 3.59837806e-01
1.80000000e+05 3.44167238e-01
1.80100000e+05 3.28004992e-01
1.80200000e+05 3.11379277e-01
1.80300000e+05 2.94318000e-01
1.80400000e+05 2.76848727e-01
1.80500000e+05 2.58998667e-01
1.80600000e+05 2.40794669e-01
1.80700000e+05 2.22263241e-01
1.80800000e+05 2.03430574e-01
1.80900000e+05 1.84322577e-01
1.81000000e+05 1.64964914e-01
1.81100000e+05 1.45383046e-01
1.81200000e+05 1.25602270e-01
1.81300000e+05 1.05647756e-01
1.81400000e+05 8.55445779e-02
1.81500000e+05 6.53177430e-02
1.81600000e+05 4.49922114e-02
1.81700000e+05 2.45929087e-02
1.81800000e+05 4.14473123e-03
1.81900000e+05 -1.63274583e-02
1.82000000e+05 -3.67988431e-02
1.82100000e+05 -5.72446730e-02
1.82200000e+05 -7.76402945e-02
1.82300000e+05 -9.79611870e-02
1.82400000e+05 -1.18183008e-01
1.82500000e+05 -1.38281642e-01
1.82600000e+05 -1.58233261e-01
1.82700000e+05 -1.78014381e-01
1.82800000e+05 -1.97601933e-01
1.82900000e+05 -2.16973332e-01
1.83000000e+05 -2.36106550e-01
1.83100000e+05 -2.54980196e-01
1.83200000e+05 -2.73573587e-01
1.83300000e+05 -2.91866834e-01
1.83400000e+05 -3.09840909e-01
1.83500000e+05 -3.27477719e-01
1.83600000e+05 -3.44760171e-01
1.83700000e+05 -3.61672228e-01
1.83800000e+05 -3.78198956e-01
1.83900000e+05 -3.94326560e-01
1.84000000e+05 -4.10042409e-01
1.84100000e+05 -4.25335044e-01
1.84200000e+05 -4.40194169e-01
1.84300000e+05 -4.54610617e-01
1.84400000e+05 -4.68576288e-01
1.84500000e+05 -4.82084053e-01
1.84600000e+05 -4.95127610e-01
1.84700000e+05 -5.07701302e-01
1.84800000e+05 -5.19799867e-01
1.84900000e+05 -5.31418144e-01
1.85000000e+05 -5.42550703e-01
1.85100000e+05 -5.53191421e-01
1.85200000e+05 -5.63332968e-01
1.85300000e+05 -5.72966231e-01
1.85400000e+05 -5.82079637e-01
1.85500000e+05 -5.90658399e-01
1.85600000e+05 -5.98683677e-01
1.85700000e+05 -6.06131672e-01
1.85800000e+05 -6.12972693e-01
1.85900000e+05 -6.19170241e-01
1.86000000e+05 -6.24680184e-01
1.86100000e+05 -6.29450099e-01
1.86200000e+05 -6.33418902e-01
1.86300000e+05 -6.36516859e-01
1.86400000e+05 -6.38666115e-01
1.86500000e+05 -6.39781859e-01
1.86600000e+05 -6.39774236e-01
1.86700000e+05 -6.38551086e-01
1.86800000e+05 -6.36021556e-01
1.86900000e+05 -6.32100522e-01
1.87000000e+05 -6.26713682e-01
1.87100000e+05 -6.19803035e-01
1.87200000e+05 -6.11332342e-01
1.87300000e+05 -6.01292086e-01
1.87400000e+05 -5.89703379e-01
1.87500000e+05 -5.76620324e-01
1.87600000e+05 -5.62130463e-01
1.87700000e+05 -5.46353117e-01
1.87800000e+05 -5.29435691e-01
1.87900000e+05 -5.11548229e-01
1.88000000e+05 -4.92876732e-01
1.88100000e+05 -4.73615825e-01
1.88200000e+05 -4.53961427e-01
1.88300000e+05 -4.34103971e-01
1.88400000e+05 -4.14222642e-01
1.88500000e+05 -3.94480879e-01
1.88600000e+05 -3.75023270e-01
1.88700000e+05 -3.55973793e-01
1.88800000e+05 -3.37435266e-01
1.88900000e+05 -3.19489783e-01
1.89000000e+05 -3.02199917e-01
1.89100000e+05 -2.85610427e-01
1.89200000e+05 -2.69750285e-01
1.89300000e+05 -2.54634831e-01
1.89400000e+05 -2.40267918e-01
1.89500000e+05 -2.26643959e-01
1.89600000e+05 -2.13749811e-01
1.89700000e+05 -2.01566451e-01
1.89800000e+05 -1.90070438e-01
1.89900000e+05 -1.79235167e-01
1.90000000e+05 -1.69031904e-01
1.90100000e+05 -1.59430650e-01
1.90200000e+05 -1.50400828e-01
1.90300000e+05 -1.41911833e-01
1.90400000e+05 -1.33933456e-01
1.90500000e+05 -1.26436200e-01
1.90600000e+05 -1.19391523e-01
1.90700000e+05 -1.12771995e-01
1.90800000e+05 -1.06551416e-01
1.90900000e+05 -1.00704871e-01
1.91000000e+05 -9.52087686e-02
1.91100000e+05 -9.00408385e-02
1.91200000e+05 -8.51801152e-02
1.91300000e+05 -8.06069053e-02
1.91400000e+05 -7.63027442e-02
1.91500000e+05 -7.22503449e-02
1.91600000e+05 -6.84335424e-02
1.91700000e+05 -6.48372354e-02
1.91800000e+05 -6.14473273e-02
1.91900000e+05 -5.82506663e-02
1.92000000e+05 -5.52349880e-02
1.92100000e+05 -5.23888581e-02
1.92200000e+05 -4.97016189e-02
1.92300000e+05 -4.71633369e-02
1.92400000e+05 -4.47647538e-02
1.92500000e+05 -4.24972398e-02
1.92600000e+05 -4.03527497e-02
1.92700000e+05 -3.83237823e-02
1.92800000e+05 -3.64033416e-02
1.92900000e+05 -3.45849009e-02
1.93000000e+05 -3.28623697e-02
1.93100000e+05 -3.12300622e-02
1.93200000e+05 -2.96826690e-02
1.93300000e+05 -2.82152296e-02
1.93400000e+05 -2.68231082e-02
1.93500000e+05 -2.55019700e-02
1.93600000e+05 -2.42477605e-02
1.93700000e+05 -2.30566853e-02
1.93800000e+05 -2.19251919e-02
1.93900000e+05 -2.08499528e-02
1.94000000e+05 -1.98278498e-02
1.94100000e+05 -1.88559593e-02
1.94200000e+05 -1.79315392e-02
1.94300000e+05 -1.70520162e-02
1.94400000e+05 -1.62149741e-02
1.94500000e+05 -1.54181438e-02
1.94600000e+05 -1.46593925e-02
1.94700000e+05 -1.39367153e-02
1.94800000e+05 -1.32482260e-02
1.94900000e+05 -1.25921501e-02
1.95000000e+05 -1.19668165e-02


==> PlotData/Toho_TmOpt_optsol12std10nos20.txt <==
     x            B
1.65000000e+05 1.23132134e-01
1.65100000e+05 1.24655936e-01
1.65200000e+05 1.26209085e-01
1.65300000e+05 1.27792323e-01
1.65400000e+05 1.29406416e-01
1.65500000e+05 1.31052152e-01
1.65600000e+05 1.32730343e-01
1.65700000e+05 1.34441827e-01
1.65800000e+05 1.36187469e-01
1.65900000e+05 1.37968158e-01
1.66000000e+05 1.39784816e-01
1.66100000e+05 1.41638388e-01
1.66200000e+05 1.43529853e-01
1.66300000e+05 1.45460221e-01
1.66400000e+05 1.47430533e-01
1.66500000e+05 1.49441862e-01
1.66600000e+05 1.51495319e-01
1.66700000e+05 1.53592048e-01
1.66800000e+05 1.55733232e-01
1.66900000e+05 1.57920091e-01
1.67000000e+05 1.60153885e-01
1.67100000e+05 1.62435916e-01
1.67200000e+05 1.64767529e-01
1.67300000e+05 1.67150111e-01
1.67400000e+05 1.69585098e-01
1.67500000e+05 1.72073972e-01
1.67600000e+05 1.74618265e-01
1.67700000e+05 1.77219558e-01
1.67800000e+05 1.79879487e-01
1.67900000e+05 1.82599742e-01
1.68000000e+05 1.85382071e-01
1.68100000e+05 1.88228279e-01
1.68200000e+05 1.91140234e-01
1.68300000e+05 1.94119863e-01
1.68400000e+05 1.97169164e-01
1.68500000e+05 2.00290198e-01
1.68600000e+05 2.03485099e-01
1.68700000e+05 2.06756070e-01
1.68800000e+05 2.10105393e-01
1.68900000e+05 2.13535424e-01
1.69000000e+05 2.17048600e-01
1.69100000e+05 2.20647443e-01
1.69200000e+05 2.24334557e-01
1.69300000e+05 2.28112636e-01
1.69400000e+05 2.31984464e-01
1.69500000e+05 2.35952922e-01
1.69600000e+05 2.40020983e-01
1.69700000e+05 2.44191724e-01
1.69800000e+05 2.48468322e-01
1.69900000e+05 2.52854060e-01
1.70000000e+05 2.57352330e-01
1.70100000e+05 2.61966635e-01
1.70200000e+05 2.66700592e-01
1.70300000e+05 2.71557935e-01
1.70400000e+05 2.76542518e-01
1.70500000e+05 2.81658314e-01
1.70600000e+05 2.86909423e-01
1.70700000e+05 2.92300072e-01
1.70800000e+05 2.97834612e-01
1.70900000e+05 3.03517527e-01
1.71000000e+05 3.09353431e-01
1.71100000e+05 3.15347069e-01
1.71200000e+05 3.21503318e-01
1.71300000e+05 3.27827184e-01
1.71400000e+05 3.34323807e-01
1.71500000e+05 3.40998453e-01
1.71600000e+05 3.47856514e-01
1.71700000e+05 3.54903503e-01
1.71800000e+05 3.62145051e-01
1.71900000e+05 3.69586899e-01
1.72000000e+05 3.77234891e-01
1.72100000e+05 3.85094964e-01
1.72200000e+05 3.93173137e-01
1.72300000e+05 4.01475497e-01
1.72400000e+05 4.10008183e-01
1.72500000e+05 4.18777368e-01
1.72600000e+05 4.27789236e-01
1.72700000e+05 4.37049957e-01
1.72800000e+05 4.46565659e-01
1.72900000e+05 4.56342393e-01
1.73000000e+05 4.66386100e-01
1.73100000e+05 4.76702560e-01
1.73200000e+05 4.87297351e-01
1.73300000e+05 4.98175791e-01
1.73400000e+05 5.09342878e-01
1.73500000e+05 5.20803219e-01
1.73600000e+05 5.32560958e-01
1.73700000e+05 5.44619688e-01
1.73800000e+05 5.56982357e-01
1.73900000e+05 5.69651167e-01
1.74000000e+05 5.82627458e-01
1.74100000e+05 5.95911584e-01
1.74200000e+05 6.09502777e-01
1.74300000e+05 6.23399000e-01
1.74400000e+05 6.37596791e-01
1.74500000e+05 6.52091085e-01
1.74600000e+05 6.66875039e-01
1.74700000e+05 6.81939834e-01
1.74800000e+05 6.97274472e-01
1.74900000e+05 7.12865565e-01
1.75000000e+05 7.28697108e-01
1.75100000e+05 7.44750261e-01
1.75200000e+05 7.61003111e-01
1.75300000e+05 7.77430450e-01
1.75400000e+05 7.94003548e-01
1.75500000e+05 8.10689934e-01
1.75600000e+05 8.27453204e-01
1.75700000e+05 8.44252834e-01
1.75800000e+05 8.61044033e-01
1.75900000e+05 8.77777625e-01
1.76000000e+05 8.94399981e-01
1.76100000e+05 9.10852996e-01
1.76200000e+05 9.27074133e-01
1.76300000e+05 9.42996534e-01
1.76400000e+05 9.58549207e-01
1.76500000e+05 9.73657304e-01
1.76600000e+05 9.88242476e-01
1.76700000e+05 1.00222333e+00
1.76800000e+05 1.01551600e+00
1.76900000e+05 1.02803473e+00
1.77000000e+05 1.03969268e+00
1.77100000e+05 1.05040268e+00
1.77200000e+05 1.06007810e+00
1.77300000e+05 1.06863381e+00
1.77400000e+05 1.07598709e+00
1.77500000e+05 1.08205863e+00
1.77600000e+05 1.08677342e+00
1.77700000e+05 1.09006173e+00
1.77800000e+05 1.09185985e+00
1.77900000e+05 1.09211092e+00
1.78000000e+05 1.09076552e+00
1.78100000e+05 1.08778219e+00
1.78200000e+05 1.08312777e+00
1.78300000e+05 1.07677761e+00
1.78400000e+05 1.06871566e+00
1.78500000e+05 1.05893431e+00
1.78600000e+05 1.04743420e+00
1.78700000e+05 1.03422382e+00
1.78800000e+05 1.01931907e+00
1.78900000e+05 1.00274264e+00
1.79000000e+05 9.84523400e-01
1.79100000e+05 9.64695741e-01
1.79200000e+05 9.43298847e-01
1.79300000e+05 9.20376015e-01
1.79400000e+05 8.95973981e-01
1.79500000e+05 8.70142281e-01
1.79600000e+05 8.42932669e-01
1.79700000e+05 8.14398591e-01
1.79800000e+05 7.84594729e-01
1.79900000e+05 7.53576612e-01
1.80000000e+05 7.21400303e-01
1.80100000e+05 6.88122145e-01
1.80200000e+05 6.53798576e-01
1.80300000e+05 6.18486004e-01
1.80400000e+05 5.82240728e-01
1.80500000e+05 5.45118902e-01
1.80600000e+05 5.07176539e-01
1.80700000e+05 4.68469539e-01
1.80800000e+05 4.29053737e-01
1.80900000e+05 3.88984970e-01
1.81000000e+05 3.48319139e-01
1.81100000e+05 3.07112284e-01
1.81200000e+05 2.65420650e-01
1.81300000e+05 2.23300745e-01
1.81400000e+05 1.80809382e-01
1.81500000e+05 1.38003719e-01
1.81600000e+05 9.49412636e-02
1.81700000e+05 5.16798786e-02
1.81800000e+05 8.27775325e-03
1.81900000e+05 -3.52066374e-02
1.82000000e+05 -7.87145964e-02
1.82100000e+05 -1.22187287e-01
1.82200000e+05 -1.65565838e-01
1.82300000e+05 -2.08791457e-01
1.82400000e+05 -2.51805579e-01
1.82500000e+05 -2.94550011e-01
1.82600000e+05 -3.36967105e-01
1.82700000e+05 -3.78999935e-01
1.82800000e+05 -4.20592491e-01
1.82900000e+05 -4.61689875e-01
1.83000000e+05 -5.02238509e-01
1.83100000e+05 -5.42186339e-01
1.83200000e+05 -5.81483047e-01
1.83300000e+05 -6.20080256e-01
1.83400000e+05 -6.57931730e-01
1.83500000e+05 -6.94993566e-01
1.83600000e+05 -7.31224373e-01
1.83700000e+05 -7.66585433e-01
1.83800000e+05 -8.01040841e-01
1.83900000e+05 -8.34557618e-01
1.84000000e+05 -8.67105792e-01
1.84100000e+05 -8.98658438e-01
1.84200000e+05 -9.29191678e-01
1.84300000e+05 -9.58684616e-01
1.84400000e+05 -9.87119225e-01
1.84500000e+05 -1.01448014e+00
1.84600000e+05 -1.04075440e+00
1.84700000e+05 -1.06593105e+00
1.84800000e+05 -1.09000067e+00
1.84900000e+05 -1.11295476e+00
1.85000000e+05 -1.13478499e+00
1.85100000e+05 -1.15548232e+00
1.85200000e+05 -1.17503595e+00
1.85300000e+05 -1.19343204e+00
1.85400000e+05 -1.21065238e+00
1.85500000e+05 -1.22667279e+00
1.85600000e+05 -1.24146142e+00
1.85700000e+05 -1.25497696e+00
1.85800000e+05 -1.26716677e+00
1.85900000e+05 -1.27796512e+00
1.86000000e+05 -1.28729154e+00
1.86100000e+05 -1.29504957e+00
1.86200000e+05 -1.30112604e+00
1.86300000e+05 -1.30539114e+00
1.86400000e+05 -1.30769955e+00
1.86500000e+05 -1.30789290e+00
1.86600000e+05 -1.30580374e+00
1.86700000e+05 -1.30126128e+00
1.86800000e+05 -1.29409875e+00
1.86900000e+05 -1.28416244e+00
1.87000000e+05 -1.27132175e+00
1.87100000e+05 -1.25547999e+00
1.87200000e+05 -1.23658469e+00
1.87300000e+05 -1.21463680e+00
1.87400000e+05 -1.18969753e+00
1.87500000e+05 -1.16189208e+00
1.87600000e+05 -1.13140954e+00
1.87700000e+05 -1.09849877e+00
1.87800000e+05 -1.06346060e+00
1.87900000e+05 -1.02663670e+00
1.88000000e+05 -9.88396409e-01
1.88100000e+05 -9.49122579e-01
1.88200000e+05 -9.09197538e-01
1.88300000e+05 -8.68990362e-01
1.88400000e+05 -8.28846157e-01
1.88500000e+05 -7.89077847e-01
1.88600000e+05 -7.49960632e-01
1.88700000e+05 -7.11729015e-01
1.88800000e+05 -6.74576092e-01
1.88900000e+05 -6.38654691e-01
1.89000000e+05 -6.04079912e-01
1.89100000e+05 -5.70932588e-01
1.89200000e+05 -5.39263311e-01
1.89300000e+05 -5.09096648e-01
1.89400000e+05 -4.80435329e-01
1.89500000e+05 -4.53264210e-01
1.89600000e+05 -4.27553901e-01
1.89700000e+05 -4.03263988e-01
1.89800000e+05 -3.80345842e-01
1.89900000e+05 -3.58745001e-01
1.90000000e+05 -3.38403164e-01
1.90100000e+05 -3.19259813e-01
1.90200000e+05 -3.01253537e-01
1.90300000e+05 -2.84323055e-01
1.90400000e+05 -2.68408027e-01
1.90500000e+05 -2.53449645e-01
1.90600000e+05 -2.39391079e-01
1.90700000e+05 -2.26177783e-01
1.90800000e+05 -2.13757690e-01
1.90900000e+05 -2.02081327e-01
1.91000000e+05 -1.91101866e-01
1.91100000e+05 -1.80775121e-01
1.91200000e+05 -1.71059503e-01
1.91300000e+05 -1.61915952e-01
1.91400000e+05 -1.53307850e-01
1.91500000e+05 -1.45200912e-01
1.91600000e+05 -1.37563081e-01
1.91700000e+05 -1.30364403e-01
1.91800000e+05 -1.23576916e-01
1.91900000e+05 -1.17174527e-01
1.92000000e+05 -1.11132901e-01
1.92100000e+05 -1.05429343e-01
1.92200000e+05 -1.00042697e-01
1.92300000e+05 -9.49532388e-02
1.92400000e+05 -9.01425798e-02
1.92500000e+05 -8.55935761e-02
1.92600000e+05 -8.12902409e-02
1.92700000e+05 -7.72176637e-02
1.92800000e+05 -7.33619343e-02
1.92900000e+05 -6.97100723e-02
1.93000000e+05 -6.62499608e-02
1.93100000e+05 -6.29702850e-02
1.93200000e+05 -5.98604756e-02
1.93300000e+05 -5.69106553e-02
1.93400000e+05 -5.41115901e-02
1.93500000e+05 -5.14546436e-02
1.93600000e+05 -4.89317349e-02
1.93700000e+05 -4.65352993e-02
1.93800000e+05 -4.42582525e-02
1.93900000e+05 -4.20939567e-02
1.94000000e+05 -4.00361897e-02
1.94100000e+05 -3.80791165e-02
1.94200000e+05 -3.62172620e-02
1.94300000e+05 -3.44454870e-02
1.94400000e+05 -3.27589650e-02
1.94500000e+05 -3.11531613e-02
1.94600000e+05 -2.96238132e-02
1.94700000e+05 -2.81669118e-02
1.94800000e+05 -2.67786855e-02
1.94900000e+05 -2.54555838e-02
1.95000000e+05 -2.41942634e-02


==> PlotData/Toho_TmOpt_optsol20.txt <==
     x            B
1.65000000e+05 1.02154144e-01
1.65100000e+05 1.03419813e-01
1.65200000e+05 1.04709510e-01
1.65300000e+05 1.06024215e-01
1.65400000e+05 1.07364562e-01
1.65500000e+05 1.08731207e-01
1.65600000e+05 1.10124826e-01
1.65700000e+05 1.11546116e-01
1.65800000e+05 1.12995796e-01
1.65900000e+05 1.14474607e-01
1.66000000e+05 1.15983312e-01
1.66100000e+05 1.17522700e-01
1.66200000e+05 1.19093585e-01
1.66300000e+05 1.20696807e-01
1.66400000e+05 1.22333230e-01
1.66500000e+05 1.24003749e-01
1.66600000e+05 1.25709286e-01
1.66700000e+05 1.27450794e-01
1.66800000e+05 1.29229256e-01
1.66900000e+05 1.31045687e-01
1.67000000e+05 1.32901135e-01
1.67100000e+05 1.34796683e-01
1.67200000e+05 1.36733449e-01
1.67300000e+05 1.38712589e-01
1.67400000e+05 1.40735294e-01
1.67500000e+05 1.42802799e-01
1.67600000e+05 1.44916377e-01
1.67700000e+05 1.47077343e-01
1.67800000e+05 1.49287059e-01
1.67900000e+05 1.51546929e-01
1.68000000e+05 1.53858408e-01
1.68100000e+05 1.56222996e-01
1.68200000e+05 1.58642246e-01
1.68300000e+05 1.61117763e-01
1.68400000e+05 1.63651206e-01
1.68500000e+05 1.66244291e-01
1.68600000e+05 1.68898790e-01
1.68700000e+05 1.71616538e-01
1.68800000e+05 1.74399429e-01
1.68900000e+05 1.77249425e-01
1.69000000e+05 1.80168551e-01
1.69100000e+05 1.83158903e-01
1.69200000e+05 1.86222646e-01
1.69300000e+05 1.89362020e-01
1.69400000e+05 1.92579340e-01
1.69500000e+05 1.95876998e-01
1.69600000e+05 1.99257467e-01
1.69700000e+05 2.02723303e-01
1.69800000e+05 2.06277146e-01
1.69900000e+05 2.09921724e-01
1.70000000e+05 2.13659855e-01
1.70100000e+05 2.17494449e-01
1.70200000e+05 2.21428510e-01
1.70300000e+05 2.25465138e-01
1.70400000e+05 2.29607533e-01
1.70500000e+05 2.33858995e-01
1.70600000e+05 2.38222926e-01
1.70700000e+05 2.42702832e-01
1.70800000e+05 2.47302327e-01
1.70900000e+05 2.52025127e-01
1.71000000e+05 2.56875060e-01
1.71100000e+05 2.61856058e-01
1.71200000e+05 2.66972165e-01
1.71300000e+05 2.72227529e-01
1.71400000e+05 2.77626405e-01
1.71500000e+05 2.83173155e-01
1.71600000e+05 2.88872239e-01
1.71700000e+05 2.94728219e-01
1.71800000e+05 3.00745750e-01
1.71900000e+05 3.06929575e-01
1.72000000e+05 3.13284520e-01
1.72100000e+05 3.19815485e-01
1.72200000e+05 3.26527430e-01
1.72300000e+05 3.33425372e-01
1.72400000e+05 3.40514363e-01
1.72500000e+05 3.47799475e-01
1.72600000e+05 3.55285788e-01
1.72700000e+05 3.62978358e-01
1.72800000e+05 3.70882201e-01
1.72900000e+05 3.79002259e-01
1.73000000e+05 3.87343373e-01
1.73100000e+05 3.95910240e-01
1.73200000e+05 4.04707376e-01
1.73300000e+05 4.13739070e-01
1.73400000e+05 4.23009328e-01
1.73500000e+05 4.32521820e-01
1.73600000e+05 4.42279812e-01
1.73700000e+05 4.52286092e-01
1.73800000e+05 4.62542898e-01
1.73900000e+05 4.73051821e-01
1.74000000e+05 4.83813716e-01
1.74100000e+05 4.94828596e-01
1.74200000e+05 5.06095512e-01
1.74300000e+05 5.17612438e-01
1.74400000e+05 5.29376129e-01
1.74500000e+05 5.41381983e-01
1.74600000e+05 5.53623887e-01
1.74700000e+05 5.66094055e-01
1.74800000e+05 5.78782855e-01
1.74900000e+05 5.91678638e-01
1.75000000e+05 6.04767548e-01
1.75100000e+05 6.18033341e-01
1.75200000e+05 6.31457191e-01
1.75300000e+05 6.45017503e-01
1.75400000e+05 6.58689734e-01
1.75500000e+05 6.72446216e-01
1.75600000e+05 6.86255995e-01
1.75700000e+05 7.00084692e-01
1.75800000e+05 7.13894385e-01
1.75900000e+05 7.27643524e-01
1.76000000e+05 7.41286884e-01
1.76100000e+05 7.54775564e-01
1.76200000e+05 7.68057037e-01
1.76300000e+05 7.81075262e-01
1.76400000e+05 7.93770856e-01
1.76500000e+05 8.06081345e-01
1.76600000e+05 8.17941483e-01
1.76700000e+05 8.29283652e-01
1.76800000e+05 8.40038339e-01
1.76900000e+05 8.50134685e-01
1.77000000e+05 8.59501115e-01
1.77100000e+05 8.68066013e-01
1.77200000e+05 8.75758463e-01
1.77300000e+05 8.82509020e-01
1.77400000e+05 8.88250502e-01
1.77500000e+05 8.92918785e-01
1.77600000e+05 8.96453576e-01
1.77700000e+05 8.98799147e-01
1.77800000e+05 8.99905012e-01
1.77900000e+05 8.99726516e-01
1.78000000e+05 8.98225333e-01
1.78100000e+05 8.95369849e-01
1.78200000e+05 8.91135423e-01
1.78300000e+05 8.85504523e-01
1.78400000e+05 8.78466732e-01
1.78500000e+05 8.70018629e-01
1.78600000e+05 8.60163556e-01
1.78700000e+05 8.48911279e-01
1.78800000e+05 8.36277567e-01
1.78900000e+05 8.22283692e-01
1.79000000e+05 8.06955884e-01
1.79100000e+05 7.90324756e-01
1.79200000e+05 7.72424713e-01
1.79300000e+05 7.53293369e-01
1.79400000e+05 7.32970980e-01
1.79500000e+05 7.11499922e-01
1.79600000e+05 6.88924200e-01
1.79700000e+05 6.65289019e-01
1.79800000e+05 6.40640406e-01
1.79900000e+05 6.15024894e-01
1.80000000e+05 5.88489261e-01
1.80100000e+05 5.61080328e-01
1.80200000e+05 5.32844809e-01
1.80300000e+05 5.03829207e-01
1.80400000e+05 4.74079753e-01
1.80500000e+05 4.43642379e-01
1.80600000e+05 4.12562724e-01
1.80700000e+05 3.80886160e-01
1.80800000e+05 3.48657830e-01
1.80900000e+05 3.15922709e-01
1.81000000e+05 2.82725659e-01
1.81100000e+05 2.49111489e-01
1.81200000e+05 2.15125016e-01
1.81300000e+05 1.80811115e-01
1.81400000e+05 1.46214762e-01
1.81500000e+05 1.11381067e-01
1.81600000e+05 7.63552926e-02
1.81700000e+05 4.11828605e-02
1.81800000e+05 5.90934159e-03
1.81900000e+05 -2.94195700e-02
1.82000000e+05 -6.47580979e-02
1.82100000e+05 -1.00060441e-01
1.82200000e+05 -1.35280843e-01
1.82300000e+05 -1.70373684e-01
1.82400000e+05 -2.05293574e-01
1.82500000e+05 -2.39995464e-01
1.82600000e+05 -2.74434771e-01
1.82700000e+05 -3.08567506e-01
1.82800000e+05 -3.42350409e-01
1.82900000e+05 -3.75741102e-01
1.83000000e+05 -4.08698233e-01
1.83100000e+05 -4.41181637e-01
1.83200000e+05 -4.73152487e-01
1.83300000e+05 -5.04573457e-01
1.83400000e+05 -5.35408864e-01
1.83500000e+05 -5.65624818e-01
1.83600000e+05 -5.95189348e-01
1.83700000e+05 -6.24072523e-01
1.83800000e+05 -6.52246545e-01
1.83900000e+05 -6.79685836e-01
1.84000000e+05 -7.06367088e-01
1.84100000e+05 -7.32269295e-01
1.84200000e+05 -7.57373751e-01
1.84300000e+05 -7.81664008e-01
1.84400000e+05 -8.05125780e-01
1.84500000e+05 -8.27746790e-01
1.84600000e+05 -8.49516540e-01
1.84700000e+05 -8.70426005e-01
1.84800000e+05 -8.90467227e-01
1.84900000e+05 -9.09632814e-01
1.85000000e+05 -9.27915334e-01
1.85100000e+05 -9.45306595e-01
1.85200000e+05 -9.61796800e-01
1.85300000e+05 -9.77373578e-01
1.85400000e+05 -9.92020857e-01
1.85500000e+05 -1.00571761e+00
1.85600000e+05 -1.01843646e+00
1.85700000e+05 -1.03014216e+00
1.85800000e+05 -1.04079003e+00
1.85900000e+05 -1.05032445e+00
1.86000000e+05 -1.05867746e+00
1.86100000e+05 -1.06576764e+00
1.86200000e+05 -1.07149947e+00
1.86300000e+05 -1.07576335e+00
1.86400000e+05 -1.07843642e+00
1.86500000e+05 -1.07938443e+00
1.86600000e+05 -1.07846486e+00
1.86700000e+05 -1.07553136e+00
1.86800000e+05 -1.07043969e+00
1.86900000e+05 -1.06305488e+00
1.87000000e+05 -1.05325957e+00
1.87100000e+05 -1.04096297e+00
1.87200000e+05 -1.02610978e+00
1.87300000e+05 -1.00868830e+00
1.87400000e+05 -9.88736793e-01
1.87500000e+05 -9.66347388e-01
1.87600000e+05 -9.41666766e-01
1.87700000e+05 -9.14893438e-01
1.87800000e+05 -8.86271672e-01
1.87900000e+05 -8.56082564e-01
1.88000000e+05 -8.24633059e-01
1.88100000e+05 -7.92243930e-01
1.88200000e+05 -7.59237748e-01
1.88300000e+05 -7.25927777e-01
1.88400000e+05 -6.92608525e-01
1.88500000e+05 -6.59548387e-01
1.88600000e+05 -6.26984571e-01
1.88700000e+05 -5.95120242e-01
1.88800000e+05 -5.64123640e-01
1.88900000e+05 -5.34128838e-01
1.89000000e+05 -5.05237728e-01
1.89100000e+05 -4.77522871e-01
1.89200000e+05 -4.51030832e-01
1.89300000e+05 -4.25785748e-01
1.89400000e+05 -4.01792867e-01
1.89500000e+05 -3.79041930e-01
1.89600000e+05 -3.57510270e-01
1.89700000e+05 -3.37165581e-01
1.89800000e+05 -3.17968328e-01
1.89900000e+05 -2.99873805e-01
1.90000000e+05 -2.82833850e-01
1.90100000e+05 -2.66798260e-01
1.90200000e+05 -2.51715925e-01
1.90300000e+05 -2.37535730e-01
1.90400000e+05 -2.24207253e-01
1.90500000e+05 -2.11681287e-01
1.90600000e+05 -1.99910228e-01
1.90700000e+05 -1.88848349e-01
1.90800000e+05 -1.78451971e-01
1.90900000e+05 -1.68679573e-01
1.91000000e+05 -1.59491839e-01
1.91100000e+05 -1.50851656e-01
1.91200000e+05 -1.42724091e-01
1.91300000e+05 -1.35076327e-01
1.91400000e+05 -1.27877597e-01
1.91500000e+05 -1.21099093e-01
1.91600000e+05 -1.14713877e-01
1.91700000e+05 -1.08696783e-01
1.91800000e+05 -1.03024317e-01
1.91900000e+05 -9.76745564e-02
1.92000000e+05 -9.26270585e-02
1.92100000e+05 -8.78627617e-02
1.92200000e+05 -8.33638969e-02
1.92300000e+05 -7.91139011e-02
1.92400000e+05 -7.50973354e-02
1.92500000e+05 -7.12998073e-02
1.92600000e+05 -6.77078982e-02
1.92700000e+05 -6.43090949e-02
1.92800000e+05 -6.10917257e-02
1.92900000e+05 -5.80449009e-02
1.93000000e+05 -5.51584568e-02
1.93100000e+05 -5.24229047e-02
1.93200000e+05 -4.98293819e-02
1.93300000e+05 -4.73696082e-02
1.93400000e+05 -4.50358434e-02
1.93500000e+05 -4.28208500e-02
1.93600000e+05 -4.07178569e-02
1.93700000e+05 -3.87205269e-02
1.93800000e+05 -3.68229259e-02
1.93900000e+05 -3.50194953e-02
1.94000000e+05 -3.33050251e-02
1.94100000e+05 -3.16746302e-02
1.94200000e+05 -3.01237279e-02
1.94300000e+05 -2.86480173e-02
1.94400000e+05 -2.72434598e-02
1.94500000e+05 -2.59062615e-02
1.94600000e+05 -2.46328568e-02
1.94700000e+05 -2.34198928e-02
1.94800000e+05 -2.22642156e-02
1.94900000e+05 -2.11628568e-02
1.95000000e+05 -2.01130213e-02


==> PlotData/Toho_TmOpt_optsol24.txt <==
     x            B
1.65000000e+05 1.23244089e-01
1.65100000e+05 1.24770809e-01
1.65200000e+05 1.26326511e-01
1.65300000e+05 1.27912372e-01
1.65400000e+05 1.29529159e-01
1.65500000e+05 1.31177662e-01
1.65600000e+05 1.32858696e-01
1.65700000e+05 1.34573101e-01
1.65800000e+05 1.36321744e-01
1.65900000e+05 1.38105519e-01
1.66000000e+05 1.39925346e-01
1.66100000e+05 1.41782177e-01
1.66200000e+05 1.43676993e-01
1.66300000e+05 1.45610805e-01
1.66400000e+05 1.47584658e-01
1.66500000e+05 1.49599630e-01
1.66600000e+05 1.51656832e-01
1.66700000e+05 1.53757414e-01
1.66800000e+05 1.55902560e-01
1.66900000e+05 1.58093495e-01
1.67000000e+05 1.60331483e-01
1.67100000e+05 1.62617829e-01
1.67200000e+05 1.64953881e-01
1.67300000e+05 1.67341033e-01
1.67400000e+05 1.69780722e-01
1.67500000e+05 1.72274436e-01
1.67600000e+05 1.74823710e-01
1.67700000e+05 1.77430132e-01
1.67800000e+05 1.80095340e-01
1.67900000e+05 1.82821031e-01
1.68000000e+05 1.85608956e-01
1.68100000e+05 1.88460926e-01
1.68200000e+05 1.91378814e-01
1.68300000e+05 1.94364554e-01
1.68400000e+05 1.97420146e-01
1.68500000e+05 2.00547660e-01
1.68600000e+05 2.03749233e-01
1.68700000e+05 2.07027078e-01
1.68800000e+05 2.10383478e-01
1.68900000e+05 2.13820798e-01
1.69000000e+05 2.17341483e-01
1.69100000e+05 2.20948057e-01
1.69200000e+05 2.24643133e-01
1.69300000e+05 2.28429412e-01
1.69400000e+05 2.32309685e-01
1.69500000e+05 2.36286837e-01
1.69600000e+05 2.40363851e-01
1.69700000e+05 2.44543808e-01
1.69800000e+05 2.48829893e-01
1.69900000e+05 2.53225397e-01
1.70000000e+05 2.57733717e-01
1.70100000e+05 2.62358363e-01
1.70200000e+05 2.67102958e-01
1.70300000e+05 2.71971243e-01
1.70400000e+05 2.76967076e-01
1.70500000e+05 2.82094439e-01
1.70600000e+05 2.87357435e-01
1.70700000e+05 2.92760295e-01
1.70800000e+05 2.98307376e-01
1.70900000e+05 3.04003164e-01
1.71000000e+05 3.09852277e-01
1.71100000e+05 3.15859460e-01
1.71200000e+05 3.22029591e-01
1.71300000e+05 3.28367677e-01
1.71400000e+05 3.34878854e-01
1.71500000e+05 3.41568385e-01
1.71600000e+05 3.48441657e-01
1.71700000e+05 3.55504174e-01
1.71800000e+05 3.62761559e-01
1.71900000e+05 3.70219538e-01
1.72000000e+05 3.77883941e-01
1.72100000e+05 3.85760684e-01
1.72200000e+05 3.93855763e-01
1.72300000e+05 4.02175238e-01
1.72400000e+05 4.10725216e-01
1.72500000e+05 4.19511830e-01
1.72600000e+05 4.28541221e-01
1.72700000e+05 4.37819508e-01
1.72800000e+05 4.47352762e-01
1.72900000e+05 4.57146966e-01
1.73000000e+05 4.67207985e-01
1.73100000e+05 4.77541513e-01
1.73200000e+05 4.88153032e-01
1.73300000e+05 4.99047749e-01
1.73400000e+05 5.10230538e-01
1.73500000e+05 5.21705871e-01
1.73600000e+05 5.33477735e-01
1.73700000e+05 5.45549554e-01
1.73800000e+05 5.57924083e-01
1.73900000e+05 5.70603315e-01
1.74000000e+05 5.83588355e-01
1.74100000e+05 5.96879302e-01
1.74200000e+05 6.10475105e-01
1.74300000e+05 6.24373419e-01
1.74400000e+05 6.38570444e-01
1.74500000e+05 6.53060751e-01
1.74600000e+05 6.67837099e-01
1.74700000e+05 6.82890241e-01
1.74800000e+05 6.98208719e-01
1.74900000e+05 7.13778652e-01
1.75000000e+05 7.29583514e-01
1.75100000e+05 7.45603909e-01
1.75200000e+05 7.61817344e-01
1.75300000e+05 7.78198001e-01
1.75400000e+05 7.94716519e-01
1.75500000e+05 8.11339783e-01
1.75600000e+05 8.28030728e-01
1.75700000e+05 8.44748169e-01
1.75800000e+05 8.61446661e-01
1.75900000e+05 8.78076390e-01
1.76000000e+05 8.94583118e-01
1.76100000e+05 9.10908173e-01
1.76200000e+05 9.26988514e-01
1.76300000e+05 9.42756852e-01
1.76400000e+05 9.58141859e-01
1.76500000e+05 9.73068461e-01
1.76600000e+05 9.87458220e-01
1.76700000e+05 1.00122980e+00
1.76800000e+05 1.01429956e+00
1.76900000e+05 1.02658215e+00
1.77000000e+05 1.03799134e+00
1.77100000e+05 1.04844077e+00
1.77200000e+05 1.05784483e+00
1.77300000e+05 1.06611963e+00
1.77400000e+05 1.07318390e+00
1.77500000e+05 1.07895996e+00
1.77600000e+05 1.08337463e+00
1.77700000e+05 1.08636014e+00
1.77800000e+05 1.08785491e+00
1.77900000e+05 1.08780430e+00
1.78000000e+05 1.08616114e+00
1.78100000e+05 1.08288627e+00
1.78200000e+05 1.07794882e+00
1.78300000e+05 1.07132638e+00
1.78400000e+05 1.06300504e+00
1.78500000e+05 1.05297922e+00
1.78600000e+05 1.04125144e+00
1.78700000e+05 1.02783192e+00
1.78800000e+05 1.01273805e+00
1.78900000e+05 9.95993864e-01
1.79000000e+05 9.77629348e-01
1.79100000e+05 9.57679799e-01
1.79200000e+05 9.36185116e-01
1.79300000e+05 9.13189114e-01
1.79400000e+05 8.88738866e-01
1.79500000e+05 8.62884080e-01
1.79600000e+05 8.35676529e-01
1.79700000e+05 8.07169545e-01
1.79800000e+05 7.77417576e-01
1.79900000e+05 7.46475817e-01
1.80000000e+05 7.14399903e-01
1.80100000e+05 6.81245678e-01
1.80200000e+05 6.47069015e-01
1.80300000e+05 6.11925702e-01
1.80400000e+05 5.75871369e-01
1.80500000e+05 5.38961461e-01
1.80600000e+05 5.01251246e-01
1.80700000e+05 4.62795842e-01
1.80800000e+05 4.23650274e-01
1.80900000e+05 3.83869533e-01
1.81000000e+05 3.43508648e-01
1.81100000e+05 3.02622750e-01
1.81200000e+05 2.61267142e-01
1.81300000e+05 2.19497356e-01
1.81400000e+05 1.77369194e-01
1.81500000e+05 1.34938761e-01
1.81600000e+05 9.22624830e-02
1.81700000e+05 4.93970994e-02
1.81800000e+05 6.39964430e-03
1.81900000e+05 -3.66725972e-02
1.82000000e+05 -7.97621500e-02
1.82100000e+05 -1.22811431e-01
1.82200000e+05 -1.65762849e-01
1.82300000e+05 -2.08558922e-01
1.82400000e+05 -2.51142413e-01
1.82500000e+05 -2.93456476e-01
1.82600000e+05 -3.35444819e-01
1.82700000e+05 -3.77051877e-01
1.82800000e+05 -4.18222992e-01
1.82900000e+05 -4.58904606e-01
1.83000000e+05 -4.99044462e-01
1.83100000e+05 -5.38591801e-01
1.83200000e+05 -5.77497571e-01
1.83300000e+05 -6.15714628e-01
1.83400000e+05 -6.53197931e-01
1.83500000e+05 -6.89904731e-01
1.83600000e+05 -7.25794738e-01
1.83700000e+05 -7.60830278e-01
1.83800000e+05 -7.94976416e-01
1.83900000e+05 -8.28201072e-01
1.84000000e+05 -8.60475087e-01
1.84100000e+05 -8.91772277e-01
1.84200000e+05 -9.22069429e-01
1.84300000e+05 -9.51346262e-01
1.84400000e+05 -9.79585314e-01
1.84500000e+05 -1.00677176e+00
1.84600000e+05 -1.03289316e+00
1.84700000e+05 -1.05793904e+00
1.84800000e+05 -1.08190046e+00
1.84900000e+05 -1.10476940e+00
1.85000000e+05 -1.12653798e+00
1.85100000e+05 -1.14719768e+00
1.85200000e+05 -1.16673824e+00
1.85300000e+05 -1.18514654e+00
1.85400000e+05 -1.20240525e+00
1.85500000e+05 -1.21849129e+00
1.85600000e+05 -1.23337419e+00
1.85700000e+05 -1.24701422e+00
1.85800000e+05 -1.25936058e+00
1.85900000e+05 -1.27034950e+00
1.86000000e+05 -1.27990260e+00
1.86100000e+05 -1.28792555e+00
1.86200000e+05 -1.29430727e+00
1.86300000e+05 -1.29891992e+00
1.86400000e+05 -1.30161988e+00
1.86500000e+05 -1.30224997e+00
1.86600000e+05 -1.30064310e+00
1.86700000e+05 -1.29662764e+00
1.86800000e+05 -1.29003435e+00
1.86900000e+05 -1.28070500e+00
1.87000000e+05 -1.26850221e+00
1.87100000e+05 -1.25332017e+00
1.87200000e+05 -1.23509519e+00
1.87300000e+05 -1.21381539e+00
1.87400000e+05 -1.18952827e+00
1.87500000e+05 -1.16234534e+00
1.87600000e+05 -1.13244290e+00
1.87700000e+05 -1.10005887e+00
1.87800000e+05 -1.06548548e+00
1.87900000e+05 -1.02905867e+00
1.88000000e+05 -9.91145003e-01
1.88100000e+05 -9.52127338e-01
1.88200000e+05 -9.12390509e-01
1.88300000e+05 -8.72308103e-01
1.88400000e+05 -8.32231200e-01
1.88500000e+05 -7.92479629e-01
1.88600000e+05 -7.53335929e-01
1.88700000e+05 -7.15041964e-01
1.88800000e+05 -6.77797887e-01
1.88900000e+05 -6.41763056e-01
1.89000000e+05 -6.07058420e-01
1.89100000e+05 -5.73769924e-01
1.89200000e+05 -5.41952504e-01
1.89300000e+05 -5.11634339e-01
1.89400000e+05 -4.82821089e-01
1.89500000e+05 -4.55499931e-01
1.89600000e+05 -4.29643255e-01
1.89700000e+05 -4.05211974e-01
1.89800000e+05 -3.82158401e-01
1.89900000e+05 -3.60428700e-01
1.90000000e+05 -3.39964940e-01
1.90100000e+05 -3.20706775e-01
1.90200000e+05 -3.02592804e-01
1.90300000e+05 -2.85561643e-01
1.90400000e+05 -2.69552755e-01
1.90500000e+05 -2.54507075e-01
1.90600000e+05 -2.40367475e-01
1.90700000e+05 -2.27079080e-01
1.90800000e+05 -2.14589483e-01
1.90900000e+05 -2.02848866e-01
1.91000000e+05 -1.91810060e-01
1.91100000e+05 -1.81428541e-01
1.91200000e+05 -1.71662398e-01
1.91300000e+05 -1.62472264e-01
1.91400000e+05 -1.53821225e-01
1.91500000e+05 -1.45674722e-01
1.91600000e+05 -1.38000437e-01
1.91700000e+05 -1.30768175e-01
1.91800000e+05 -1.23949748e-01
1.91900000e+05 -1.17518854e-01
1.92000000e+05 -1.11450963e-01
1.92100000e+05 -1.05723202e-01
1.92200000e+05 -1.00314249e-01
1.92300000e+05 -9.52042272e-02
1.92400000e+05 -9.03746083e-02
1.92500000e+05 -8.58081190e-02
1.92600000e+05 -8.14886538e-02
1.92700000e+05 -7.74011933e-02
1.92800000e+05 -7.35317273e-02
1.92900000e+05 -6.98671835e-02
1.93000000e+05 -6.63953605e-02
1.93100000e+05 -6.31048665e-02
1.93200000e+05 -5.99850610e-02
1.93300000e+05 -5.70260016e-02
1.93400000e+05 -5.42183947e-02
1.93500000e+05 -5.15535489e-02
1.93600000e+05 -4.90233330e-02
1.93700000e+05 -4.66201361e-02
1.93800000e+05 -4.43368314e-02
1.93900000e+05 -4.21667422e-02
1.94000000e+05 -4.01036105e-02
1.94100000e+05 -3.81415682e-02
1.94200000e+05 -3.62751101e-02
1.94300000e+05 -3.44990692e-02
1.94400000e+05 -3.28085933e-02
1.94500000e+05 -3.11991242e-02
1.94600000e+05 -2.96663775e-02
1.94700000e+05 -2.82063243e-02
1.94800000e+05 -2.68151745e-02
1.94900000e+05 -2.54893609e-02
1.95000000e+05 -2.42255242e-02


==> PlotData/Toho_TmOpt_optsol24std10nos20.txt <==
     x            B
1.65000000e+05 2.52601533e-01
1.65100000e+05 2.55724633e-01
1.65200000e+05 2.58907820e-01
1.65300000e+05 2.62152612e-01
1.65400000e+05 2.65460573e-01
1.65500000e+05 2.68833315e-01
1.65600000e+05 2.72272501e-01
1.65700000e+05 2.75779845e-01
1.65800000e+05 2.79357114e-01
1.65900000e+05 2.83006130e-01
1.66000000e+05 2.86728773e-01
1.66100000e+05 2.90526981e-01
1.66200000e+05 2.94402756e-01
1.66300000e+05 2.98358159e-01
1.66400000e+05 3.02395323e-01
1.66500000e+05 3.06516443e-01
1.66600000e+05 3.10723788e-01
1.66700000e+05 3.15019701e-01
1.66800000e+05 3.19406598e-01
1.66900000e+05 3.23886976e-01
1.67000000e+05 3.28463412e-01
1.67100000e+05 3.33138568e-01
1.67200000e+05 3.37915194e-01
1.67300000e+05 3.42796130e-01
1.67400000e+05 3.47784308e-01
1.67500000e+05 3.52882762e-01
1.67600000e+05 3.58094621e-01
1.67700000e+05 3.63423124e-01
1.67800000e+05 3.68871614e-01
1.67900000e+05 3.74443548e-01
1.68000000e+05 3.80142500e-01
1.68100000e+05 3.85972162e-01
1.68200000e+05 3.91936353e-01
1.68300000e+05 3.98039019e-01
1.68400000e+05 4.04284241e-01
1.68500000e+05 4.10676239e-01
1.68600000e+05 4.17219374e-01
1.68700000e+05 4.23918157e-01
1.68800000e+05 4.30777252e-01
1.68900000e+05 4.37801482e-01
1.69000000e+05 4.44995833e-01
1.69100000e+05 4.52365461e-01
1.69200000e+05 4.59915697e-01
1.69300000e+05 4.67652053e-01
1.69400000e+05 4.75580229e-01
1.69500000e+05 4.83706115e-01
1.69600000e+05 4.92035803e-01
1.69700000e+05 5.00575586e-01
1.69800000e+05 5.09331970e-01
1.69900000e+05 5.18311678e-01
1.70000000e+05 5.27521655e-01
1.70100000e+05 5.36969075e-01
1.70200000e+05 5.46661347e-01
1.70300000e+05 5.56606120e-01
1.70400000e+05 5.66811289e-01
1.70500000e+05 5.77285001e-01
1.70600000e+05 5.88035658e-01
1.70700000e+05 5.99071924e-01
1.70800000e+05 6.10402727e-01
1.70900000e+05 6.22037263e-01
1.71000000e+05 6.33985001e-01
1.71100000e+05 6.46255679e-01
1.71200000e+05 6.58859312e-01
1.71300000e+05 6.71806187e-01
1.71400000e+05 6.85106863e-01
1.71500000e+05 6.98772169e-01
1.71600000e+05 7.12813197e-01
1.71700000e+05 7.27241294e-01
1.71800000e+05 7.42068058e-01
1.71900000e+05 7.57305322e-01
1.72000000e+05 7.72965138e-01
1.72100000e+05 7.89059764e-01
1.72200000e+05 8.05601635e-01
1.72300000e+05 8.22603344e-01
1.72400000e+05 8.40077604e-01
1.72500000e+05 8.58037218e-01
1.72600000e+05 8.76495029e-01
1.72700000e+05 8.95463878e-01
1.72800000e+05 9.14956542e-01
1.72900000e+05 9.34985671e-01
1.73000000e+05 9.55563713e-01
1.73100000e+05 9.76702831e-01
1.73200000e+05 9.98414804e-01
1.73300000e+05 1.02071092e+00
1.73400000e+05 1.04360187e+00
1.73500000e+05 1.06709757e+00
1.73600000e+05 1.09120706e+00
1.73700000e+05 1.11593832e+00
1.73800000e+05 1.14129805e+00
1.73900000e+05 1.16729152e+00
1.74000000e+05 1.19392229e+00
1.74100000e+05 1.22119200e+00
1.74200000e+05 1.24910008e+00
1.74300000e+05 1.27764346e+00
1.74400000e+05 1.30681626e+00
1.74500000e+05 1.33660944e+00
1.74600000e+05 1.36701042e+00
1.74700000e+05 1.39800271e+00
1.74800000e+05 1.42956550e+00
1.74900000e+05 1.46167323e+00
1.75000000e+05 1.49429511e+00
1.75100000e+05 1.52739473e+00
1.75200000e+05 1.56092950e+00
1.75300000e+05 1.59485028e+00
1.75400000e+05 1.62910085e+00
1.75500000e+05 1.66361747e+00
1.75600000e+05 1.69832852e+00
1.75700000e+05 1.73315406e+00
1.75800000e+05 1.76800551e+00
1.75900000e+05 1.80278545e+00
1.76000000e+05 1.83738736e+00
1.76100000e+05 1.87169562e+00
1.76200000e+05 1.90558551e+00
1.76300000e+05 1.93892341e+00
1.76400000e+05 1.97156712e+00
1.76500000e+05 2.00336638e+00
1.76600000e+05 2.03416349e+00
1.76700000e+05 2.06379419e+00
1.76800000e+05 2.09208873e+00
1.76900000e+05 2.11887301e+00
1.77000000e+05 2.14397006e+00
1.77100000e+05 2.16720153e+00
1.77200000e+05 2.18838941e+00
1.77300000e+05 2.20735778e+00
1.77400000e+05 2.22393472e+00
1.77500000e+05 2.23795413e+00
1.77600000e+05 2.24925765e+00
1.77700000e+05 2.25769638e+00
1.77800000e+05 2.26313262e+00
1.77900000e+05 2.26544132e+00
1.78000000e+05 2.26451138e+00
1.78100000e+05 2.26024674e+00
1.78200000e+05 2.25256712e+00
1.78300000e+05 2.24140854e+00
1.78400000e+05 2.22672352e+00
1.78500000e+05 2.20848098e+00
1.78600000e+05 2.18666591e+00
1.78700000e+05 2.16127875e+00
1.78800000e+05 2.13233461e+00
1.78900000e+05 2.09986224e+00
1.79000000e+05 2.06390299e+00
1.79100000e+05 2.02450954e+00
1.79200000e+05 1.98174473e+00
1.79300000e+05 1.93568029e+00
1.79400000e+05 1.88639567e+00
1.79500000e+05 1.83397690e+00
1.79600000e+05 1.77851559e+00
1.79700000e+05 1.72010797e+00
1.79800000e+05 1.65885415e+00
1.79900000e+05 1.59485740e+00
1.80000000e+05 1.52822365e+00
1.80100000e+05 1.45906111e+00
1.80200000e+05 1.38747990e+00
1.80300000e+05 1.31359192e+00
1.80400000e+05 1.23751074e+00
1.80500000e+05 1.15935154e+00
1.80600000e+05 1.07923119e+00
1.80700000e+05 9.97268303e-01
1.80800000e+05 9.13583328e-01
1.80900000e+05 8.28298687e-01
1.81000000e+05 7.41538884e-01
1.81100000e+05 6.53430620e-01
1.81200000e+05 5.64102872e-01
1.81300000e+05 4.73686958e-01
1.81400000e+05 3.82316555e-01
1.81500000e+05 2.90127678e-01
1.81600000e+05 1.97258614e-01
1.81700000e+05 1.03849803e-01
1.81800000e+05 1.00436709e-02
1.81900000e+05 -8.40155919e-02
1.82000000e+05 -1.78182304e-01
1.82100000e+05 -2.72309616e-01
1.82200000e+05 -3.66249882e-01
1.82300000e+05 -4.59855080e-01
1.82400000e+05 -5.52977270e-01
1.82500000e+05 -6.45469094e-01
1.82600000e+05 -7.37184311e-01
1.82700000e+05 -8.27978356e-01
1.82800000e+05 -9.17708925e-01
1.82900000e+05 -1.00623658e+00
1.83000000e+05 -1.09342536e+00
1.83100000e+05 -1.17914339e+00
1.83200000e+05 -1.26326351e+00
1.83300000e+05 -1.34566385e+00
1.83400000e+05 -1.42622844e+00
1.83500000e+05 -1.50484773e+00
1.83600000e+05 -1.58141915e+00
1.83700000e+05 -1.65584752e+00
1.83800000e+05 -1.72804551e+00
1.83900000e+05 -1.79793393e+00
1.84000000e+05 -1.86544205e+00
1.84100000e+05 -1.93050770e+00
1.84200000e+05 -1.99307735e+00
1.84300000e+05 -2.05310604e+00
1.84400000e+05 -2.11055713e+00
1.84500000e+05 -2.16540196e+00
1.84600000e+05 -2.21761924e+00
1.84700000e+05 -2.26719429e+00
1.84800000e+05 -2.31411802e+00
1.84900000e+05 -2.35838567e+00
1.85000000e+05 -2.39999523e+00
1.85100000e+05 -2.43894557e+00
1.85200000e+05 -2.47523427e+00
1.85300000e+05 -2.50885505e+00
1.85400000e+05 -2.53979490e+00
1.85500000e+05 -2.56803085e+00
1.85600000e+05 -2.59352649e+00
1.85700000e+05 -2.61622825e+00
1.85800000e+05 -2.63606160e+00
1.85900000e+05 -2.65292739e+00
1.86000000e+05 -2.66669848e+00
1.86100000e+05 -2.67721707e+00
1.86200000e+05 -2.68429308e+00
1.86300000e+05 -2.68770411e+00
1.86400000e+05 -2.68719739e+00
1.86500000e+05 -2.68249436e+00
1.86600000e+05 -2.67329816e+00
1.86700000e+05 -2.65930455e+00
1.86800000e+05 -2.64021605e+00
1.86900000e+05 -2.61575914e+00
1.87000000e+05 -2.58570380e+00
1.87100000e+05 -2.54988404e+00
1.87200000e+05 -2.50821796e+00
1.87300000e+05 -2.46072532e+00
1.87400000e+05 -2.40754080e+00
1.87500000e+05 -2.34892107e+00
1.87600000e+05 -2.28524464e+00
1.87700000e+05 -2.21700392e+00
1.87800000e+05 -2.14478994e+00
1.87900000e+05 -2.06927107e+00
1.88000000e+05 -1.99116748e+00
1.88100000e+05 -1.91122377e+00
1.88200000e+05 -1.83018204e+00
1.88300000e+05 -1.74875728e+00
1.88400000e+05 -1.66761679e+00
1.88500000e+05 -1.58736444e+00
1.88600000e+05 -1.50853010e+00
1.88700000e+05 -1.43156404e+00
1.88800000e+05 -1.35683569e+00
1.88900000e+05 -1.28463602e+00
1.89000000e+05 -1.21518252e+00
1.89100000e+05 -1.14862612e+00
1.89200000e+05 -1.08505900e+00
1.89300000e+05 -1.02452289e+00
1.89400000e+05 -9.67017205e-01
1.89500000e+05 -9.12506854e-01
1.89600000e+05 -8.60929242e-01
1.89700000e+05 -8.12200591e-01
1.89800000e+05 -7.66221387e-01
1.89900000e+05 -7.22881023e-01
1.90000000e+05 -6.82061665e-01
1.90100000e+05 -6.43641422e-01
1.90200000e+05 -6.07496885e-01
1.90300000e+05 -5.73505137e-01
1.90400000e+05 -5.41545296e-01
1.90500000e+05 -5.11499674e-01
1.90600000e+05 -4.83254628e-01
1.90700000e+05 -4.56701136e-01
1.90800000e+05 -4.31735181e-01
1.90900000e+05 -4.08257958e-01
1.91000000e+05 -3.86175964e-01
1.91100000e+05 -3.65400978e-01
1.91200000e+05 -3.45849973e-01
1.91300000e+05 -3.27444974e-01
1.91400000e+05 -3.10112874e-01
1.91500000e+05 -2.93785223e-01
1.91600000e+05 -2.78398007e-01
1.91700000e+05 -2.63891411e-01
1.91800000e+05 -2.50209583e-01
1.91900000e+05 -2.37300398e-01
1.92000000e+05 -2.25115230e-01
1.92100000e+05 -2.13608726e-01
1.92200000e+05 -2.02738594e-01
1.92300000e+05 -1.92465398e-01
1.92400000e+05 -1.82752363e-01
1.92500000e+05 -1.73565194e-01
1.92600000e+05 -1.64871902e-01
1.92700000e+05 -1.56642646e-01
1.92800000e+05 -1.48849577e-01
1.92900000e+05 -1.41466701e-01
1.93000000e+05 -1.34469748e-01
1.93100000e+05 -1.27836048e-01
1.93200000e+05 -1.21544416e-01
1.93300000e+05 -1.15575053e-01
1.93400000e+05 -1.09909440e-01
1.93500000e+05 -1.04530255e-01
1.93600000e+05 -9.94212833e-02
1.93700000e+05 -9.45673430e-02
1.93800000e+05 -8.99542119e-02
1.93900000e+05 -8.55685606e-02
1.94000000e+05 -8.13978909e-02
1.94100000e+05 -7.74304785e-02
1.94200000e+05 -7.36553202e-02
1.94300000e+05 -7.00620843e-02
1.94400000e+05 -6.66410655e-02
1.94500000e+05 -6.33831426e-02
1.94600000e+05 -6.02797392e-02
1.94700000e+05 -5.73227878e-02
1.94800000e+05 -5.45046959e-02
1.94900000e+05 -5.18183147e-02
1.95000000e+05 -4.92569105e-02


==> PlotData/Toho_TmOpt_optsol30.txt <==
     x            B
1.65000000e+05 1.55179386e-01
1.65100000e+05 1.57101201e-01
1.65200000e+05 1.59059491e-01
1.65300000e+05 1.61055734e-01
1.65400000e+05 1.63090894e-01
1.65500000e+05 1.65165966e-01
1.65600000e+05 1.67281974e-01
1.65700000e+05 1.69439977e-01
1.65800000e+05 1.71641064e-01
1.65900000e+05 1.73886359e-01
1.66000000e+05 1.76177022e-01
1.66100000e+05 1.78514249e-01
1.66200000e+05 1.80899273e-01
1.66300000e+05 1.83333369e-01
1.66400000e+05 1.85817848e-01
1.66500000e+05 1.88354068e-01
1.66600000e+05 1.90943428e-01
1.66700000e+05 1.93587373e-01
1.66800000e+05 1.96287393e-01
1.66900000e+05 1.99045029e-01
1.67000000e+05 2.01861871e-01
1.67100000e+05 2.04739561e-01
1.67200000e+05 2.07679796e-01
1.67300000e+05 2.10684327e-01
1.67400000e+05 2.13754964e-01
1.67500000e+05 2.16893577e-01
1.67600000e+05 2.20102099e-01
1.67700000e+05 2.23382525e-01
1.67800000e+05 2.26736920e-01
1.67900000e+05 2.30167416e-01
1.68000000e+05 2.33676216e-01
1.68100000e+05 2.37265599e-01
1.68200000e+05 2.40937921e-01
1.68300000e+05 2.44695614e-01
1.68400000e+05 2.48541197e-01
1.68500000e+05 2.52477271e-01
1.68600000e+05 2.56506527e-01
1.68700000e+05 2.60631747e-01
1.68800000e+05 2.64855806e-01
1.68900000e+05 2.69181677e-01
1.69000000e+05 2.73612437e-01
1.69100000e+05 2.78151262e-01
1.69200000e+05 2.82801440e-01
1.69300000e+05 2.87566368e-01
1.69400000e+05 2.92449559e-01
1.69500000e+05 2.97454643e-01
1.69600000e+05 3.02585372e-01
1.69700000e+05 3.07845626e-01
1.69800000e+05 3.13239411e-01
1.69900000e+05 3.18770867e-01
1.70000000e+05 3.24444271e-01
1.70100000e+05 3.30264040e-01
1.70200000e+05 3.36234735e-01
1.70300000e+05 3.42361062e-01
1.70400000e+05 3.48647878e-01
1.70500000e+05 3.55100195e-01
1.70600000e+05 3.61723179e-01
1.70700000e+05 3.68522155e-01
1.70800000e+05 3.75502609e-01
1.70900000e+05 3.82670190e-01
1.71000000e+05 3.90030711e-01
1.71100000e+05 3.97590148e-01
1.71200000e+05 4.05354646e-01
1.71300000e+05 4.13330510e-01
1.71400000e+05 4.21524210e-01
1.71500000e+05 4.29942376e-01
1.71600000e+05 4.38591796e-01
1.71700000e+05 4.47479409e-01
1.71800000e+05 4.56612297e-01
1.71900000e+05 4.65997684e-01
1.72000000e+05 4.75642917e-01
1.72100000e+05 4.85555460e-01
1.72200000e+05 4.95742878e-01
1.72300000e+05 5.06212816e-01
1.72400000e+05 5.16972983e-01
1.72500000e+05 5.28031127e-01
1.72600000e+05 5.39395005e-01
1.72700000e+05 5.51072352e-01
1.72800000e+05 5.63070844e-01
1.72900000e+05 5.75398056e-01
1.73000000e+05 5.88061415e-01
1.73100000e+05 6.01068142e-01
1.73200000e+05 6.14425194e-01
1.73300000e+05 6.28139191e-01
1.73400000e+05 6.42216343e-01
1.73500000e+05 6.56662357e-01
1.73600000e+05 6.71482347e-01
1.73700000e+05 6.86680718e-01
1.73800000e+05 7.02261057e-01
1.73900000e+05 7.18225991e-01
1.74000000e+05 7.34577052e-01
1.74100000e+05 7.51314514e-01
1.74200000e+05 7.68437225e-01
1.74300000e+05 7.85942417e-01
1.74400000e+05 8.03825510e-01
1.74500000e+05 8.22079890e-01
1.74600000e+05 8.40696689e-01
1.74700000e+05 8.59664532e-01
1.74800000e+05 8.78969285e-01
1.74900000e+05 8.98593790e-01
1.75000000e+05 9.18517582e-01
1.75100000e+05 9.38716614e-01
1.75200000e+05 9.59162963e-01
1.75300000e+05 9.79824553e-01
1.75400000e+05 1.00066487e+00
1.75500000e+05 1.02164271e+00
1.75600000e+05 1.04271191e+00
1.75700000e+05 1.06382116e+00
1.75800000e+05 1.08491380e+00
1.75900000e+05 1.10592768e+00
1.76000000e+05 1.12679511e+00
1.76100000e+05 1.14744282e+00
1.76200000e+05 1.16779203e+00
1.76300000e+05 1.18775863e+00
1.76400000e+05 1.20725339e+00
1.76500000e+05 1.22618235e+00
1.76600000e+05 1.24444725e+00
1.76700000e+05 1.26194616e+00
1.76800000e+05 1.27857415e+00
1.76900000e+05 1.29422410e+00
1.77000000e+05 1.30878762e+00
1.77100000e+05 1.32215608e+00
1.77200000e+05 1.33422166e+00
1.77300000e+05 1.34487852e+00
1.77400000e+05 1.35402398e+00
1.77500000e+05 1.36155968e+00
1.77600000e+05 1.36739273e+00
1.77700000e+05 1.37143685e+00
1.77800000e+05 1.37361334e+00
1.77900000e+05 1.37385199e+00
1.78000000e+05 1.37209180e+00
1.78100000e+05 1.36828162e+00
1.78200000e+05 1.36238055e+00
1.78300000e+05 1.35435812e+00
1.78400000e+05 1.34419438e+00
1.78500000e+05 1.33187973e+00
1.78600000e+05 1.31741460e+00
1.78700000e+05 1.30080903e+00
1.78800000e+05 1.28208198e+00
1.78900000e+05 1.26126074e+00
1.79000000e+05 1.23838008e+00
1.79100000e+05 1.21348147e+00
1.79200000e+05 1.18661220e+00
1.79300000e+05 1.15782460e+00
1.79400000e+05 1.12717521e+00
1.79500000e+05 1.09472402e+00
1.79600000e+05 1.06053380e+00
1.79700000e+05 1.02466947e+00
1.79800000e+05 9.87197594e-01
1.79900000e+05 9.48185900e-01
1.80000000e+05 9.07702942e-01
1.80100000e+05 8.65817809e-01
1.80200000e+05 8.22599919e-01
1.80300000e+05 7.78118882e-01
1.80400000e+05 7.32444417e-01
1.80500000e+05 6.85646329e-01
1.80600000e+05 6.37794513e-01
1.80700000e+05 5.88959004e-01
1.80800000e+05 5.39210032e-01
1.80900000e+05 4.88618106e-01
1.81000000e+05 4.37254091e-01
1.81100000e+05 3.85189293e-01
1.81200000e+05 3.32495526e-01
1.81300000e+05 2.79245181e-01
1.81400000e+05 2.25511265e-01
1.81500000e+05 1.71367428e-01
1.81600000e+05 1.16887968e-01
1.81700000e+05 6.21478081e-02
1.81800000e+05 7.22245001e-03
1.81900000e+05 -4.78120988e-02
1.82000000e+05 -1.02879425e-01
1.82100000e+05 -1.57902836e-01
1.82200000e+05 -2.12805509e-01
1.82300000e+05 -2.67510670e-01
1.82400000e+05 -3.21941783e-01
1.82500000e+05 -3.76022770e-01
1.82600000e+05 -4.29678240e-01
1.82700000e+05 -4.82833732e-01
1.82800000e+05 -5.35415983e-01
1.82900000e+05 -5.87353187e-01
1.83000000e+05 -6.38575283e-01
1.83100000e+05 -6.89014234e-01
1.83200000e+05 -7.38604313e-01
1.83300000e+05 -7.87282388e-01
1.83400000e+05 -8.34988193e-01
1.83500000e+05 -8.81664588e-01
1.83600000e+05 -9.27257799e-01
1.83700000e+05 -9.71717629e-01
1.83800000e+05 -1.01499764e+00
1.83900000e+05 -1.05705532e+00
1.84000000e+05 -1.09785216e+00
1.84100000e+05 -1.13735377e+00
1.84200000e+05 -1.17552984e+00
1.84300000e+05 -1.21235417e+00
1.84400000e+05 -1.24780445e+00
1.84500000e+05 -1.28186212e+00
1.84600000e+05 -1.31451198e+00
1.84700000e+05 -1.34574175e+00
1.84800000e+05 -1.37554144e+00
1.84900000e+05 -1.40390263e+00
1.85000000e+05 -1.43081751e+00
1.85100000e+05 -1.45627781e+00
1.85200000e+05 -1.48027351e+00
1.85300000e+05 -1.50279137e+00
1.85400000e+05 -1.52381327e+00
1.85500000e+05 -1.54331427e+00
1.85600000e+05 -1.56126053e+00
1.85700000e+05 -1.57760699e+00
1.85800000e+05 -1.59229508e+00
1.85900000e+05 -1.60525037e+00
1.86000000e+05 -1.61638042e+00
1.86100000e+05 -1.62557318e+00
1.86200000e+05 -1.63269591e+00
1.86300000e+05 -1.63759515e+00
1.86400000e+05 -1.64009788e+00
1.86500000e+05 -1.64001426e+00
1.86600000e+05 -1.63714217e+00
1.86700000e+05 -1.63127369e+00
1.86800000e+05 -1.62220379e+00
1.86900000e+05 -1.60974088e+00
1.87000000e+05 -1.59371904e+00
1.87100000e+05 -1.57401117e+00
1.87200000e+05 -1.55054211e+00
1.87300000e+05 -1.52330057e+00
1.87400000e+05 -1.49234850e+00
1.87500000e+05 -1.45782682e+00
1.87600000e+05 -1.41995638e+00
1.87700000e+05 -1.37903401e+00
1.87800000e+05 -1.33542350e+00
1.87900000e+05 -1.28954245e+00
1.88000000e+05 -1.24184609e+00
1.88100000e+05 -1.19280953e+00
1.88200000e+05 -1.14291006e+00
1.88300000e+05 -1.09261075e+00
1.88400000e+05 -1.04234657e+00
1.88500000e+05 -9.92513549e-01
1.88600000e+05 -9.43461345e-01
1.88700000e+05 -8.95489050e-01
1.88800000e+05 -8.48843952e-01
1.88900000e+05 -8.03722691e-01
1.89000000e+05 -7.60274236e-01
1.89100000e+05 -7.18604126e-01
1.89200000e+05 -6.78779440e-01
1.89300000e+05 -6.40834084e-01
1.89400000e+05 -6.04774054e-01
1.89500000e+05 -5.70582445e-01
1.89600000e+05 -5.38224048e-01
1.89700000e+05 -5.07649456e-01
1.89800000e+05 -4.78798631e-01
1.89900000e+05 -4.51603951e-01
1.90000000e+05 -4.25992754e-01
1.90100000e+05 -4.01889426e-01
1.90200000e+05 -3.79217084e-01
1.90300000e+05 -3.57898904e-01
1.90400000e+05 -3.37859151e-01
1.90500000e+05 -3.19023958e-01
1.90600000e+05 -3.01321889e-01
1.90700000e+05 -2.84684341e-01
1.90800000e+05 -2.69045801e-01
1.90900000e+05 -2.54344003e-01
1.91000000e+05 -2.40519989e-01
1.91100000e+05 -2.27518116e-01
1.91200000e+05 -2.15286003e-01
1.91300000e+05 -2.03774449e-01
1.91400000e+05 -1.92937320e-01
1.91500000e+05 -1.82731426e-01
1.91600000e+05 -1.73116371e-01
1.91700000e+05 -1.64054417e-01
1.91800000e+05 -1.55510331e-01
1.91900000e+05 -1.47451234e-01
1.92000000e+05 -1.39846463e-01
1.92100000e+05 -1.32667424e-01
1.92200000e+05 -1.25887459e-01
1.92300000e+05 -1.19481716e-01
1.92400000e+05 -1.13427029e-01
1.92500000e+05 -1.07701797e-01
1.92600000e+05 -1.02285880e-01
1.92700000e+05 -9.71604941e-02
1.92800000e+05 -9.23081163e-02
1.92900000e+05 -8.77123952e-02
1.93000000e+05 -8.33580682e-02
1.93100000e+05 -7.92308838e-02
1.93200000e+05 -7.53175295e-02
1.93300000e+05 -7.16055656e-02
1.93400000e+05 -6.80833625e-02
1.93500000e+05 -6.47400442e-02
1.93600000e+05 -6.15654343e-02
1.93700000e+05 -5.85500071e-02
1.93800000e+05 -5.56848422e-02
1.93900000e+05 -5.29615816e-02
1.94000000e+05 -5.03723911e-02
1.94100000e+05 -4.79099240e-02
1.94200000e+05 -4.55672874e-02
1.94300000e+05 -4.33380112e-02
1.94400000e+05 -4.12160195e-02
1.94500000e+05 -3.91956035e-02
1.94600000e+05 -3.72713974e-02
1.94700000e+05 -3.54383549e-02
1.94800000e+05 -3.36917283e-02
1.94900000e+05 -3.20270489e-02
1.95000000e+05 -3.04401084e-02


==> PlotData/Toho_TmOpt_optsol36.txt <==
     x            B
1.65000000e+05 1.87506486e-01
1.65100000e+05 1.89828382e-01
1.65200000e+05 1.92194344e-01
1.65300000e+05 1.94606152e-01
1.65400000e+05 1.97064969e-01
1.65500000e+05 1.99571999e-01
1.65600000e+05 2.02128478e-01
1.65700000e+05 2.04735684e-01
1.65800000e+05 2.07394933e-01
1.65900000e+05 2.10107583e-01
1.66000000e+05 2.12875035e-01
1.66100000e+05 2.15698732e-01
1.66200000e+05 2.18580165e-01
1.66300000e+05 2.21520871e-01
1.66400000e+05 2.24522438e-01
1.66500000e+05 2.27586502e-01
1.66600000e+05 2.30714754e-01
1.66700000e+05 2.33908938e-01
1.66800000e+05 2.37170857e-01
1.66900000e+05 2.40502369e-01
1.67000000e+05 2.43905394e-01
1.67100000e+05 2.47381918e-01
1.67200000e+05 2.50933987e-01
1.67300000e+05 2.54563718e-01
1.67400000e+05 2.58273297e-01
1.67500000e+05 2.62064982e-01
1.67600000e+05 2.65941106e-01
1.67700000e+05 2.69904082e-01
1.67800000e+05 2.73956401e-01
1.67900000e+05 2.78100639e-01
1.68000000e+05 2.82339456e-01
1.68100000e+05 2.86675606e-01
1.68200000e+05 2.91111932e-01
1.68300000e+05 2.95651374e-01
1.68400000e+05 3.00296973e-01
1.68500000e+05 3.05051871e-01
1.68600000e+05 3.09919317e-01
1.68700000e+05 3.14902672e-01
1.68800000e+05 3.20005409e-01
1.68900000e+05 3.25231119e-01
1.69000000e+05 3.30583517e-01
1.69100000e+05 3.36066440e-01
1.69200000e+05 3.41683861e-01
1.69300000e+05 3.47439881e-01
1.69400000e+05 3.53338744e-01
1.69500000e+05 3.59384836e-01
1.69600000e+05 3.65582689e-01
1.69700000e+05 3.71936989e-01
1.69800000e+05 3.78452576e-01
1.69900000e+05 3.85134452e-01
1.70000000e+05 3.91987784e-01
1.70100000e+05 3.99017908e-01
1.70200000e+05 4.06230334e-01
1.70300000e+05 4.13630748e-01
1.70400000e+05 4.21225021e-01
1.70500000e+05 4.29019206e-01
1.70600000e+05 4.37019547e-01
1.70700000e+05 4.45232479e-01
1.70800000e+05 4.53664632e-01
1.70900000e+05 4.62322833e-01
1.71000000e+05 4.71214109e-01
1.71100000e+05 4.80345684e-01
1.71200000e+05 4.89724985e-01
1.71300000e+05 4.99359635e-01
1.71400000e+05 5.09257459e-01
1.71500000e+05 5.19426472e-01
1.71600000e+05 5.29874883e-01
1.71700000e+05 5.40611086e-01
1.71800000e+05 5.51643649e-01
1.71900000e+05 5.62981310e-01
1.72000000e+05 5.74632961e-01
1.72100000e+05 5.86607637e-01
1.72200000e+05 5.98914494e-01
1.72300000e+05 6.11562791e-01
1.72400000e+05 6.24561866e-01
1.72500000e+05 6.37921105e-01
1.72600000e+05 6.51649911e-01
1.72700000e+05 6.65757662e-01
1.72800000e+05 6.80253671e-01
1.72900000e+05 6.95147134e-01
1.73000000e+05 7.10447070e-01
1.73100000e+05 7.26162258e-01
1.73200000e+05 7.42301162e-01
1.73300000e+05 7.58871850e-01
1.73400000e+05 7.75881895e-01
1.73500000e+05 7.93338279e-01
1.73600000e+05 8.11247270e-01
1.73700000e+05 8.29614295e-01
1.73800000e+05 8.48443797e-01
1.73900000e+05 8.67739080e-01
1.74000000e+05 8.87502131e-01
1.74100000e+05 9.07733434e-01
1.74200000e+05 9.28431766e-01
1.74300000e+05 9.49593967e-01
1.74400000e+05 9.71214705e-01
1.74500000e+05 9.93286214e-01
1.74600000e+05 1.01579802e+00
1.74700000e+05 1.03873664e+00
1.74800000e+05 1.06208529e+00
1.74900000e+05 1.08582355e+00
1.75000000e+05 1.10992703e+00
1.75100000e+05 1.13436703e+00
1.75200000e+05 1.15911021e+00
1.75300000e+05 1.18411822e+00
1.75400000e+05 1.20934739e+00
1.75500000e+05 1.23474839e+00
1.75600000e+05 1.26026595e+00
1.75700000e+05 1.28583857e+00
1.75800000e+05 1.31139833e+00
1.75900000e+05 1.33687069e+00
1.76000000e+05 1.36217441e+00
1.76100000e+05 1.38722152e+00
1.76200000e+05 1.41191742e+00
1.76300000e+05 1.43616100e+00
1.76400000e+05 1.45984499e+00
1.76500000e+05 1.48285635e+00
1.76600000e+05 1.50507683e+00
1.76700000e+05 1.52638364e+00
1.76800000e+05 1.54665033e+00
1.76900000e+05 1.56574768e+00
1.77000000e+05 1.58354487e+00
1.77100000e+05 1.59991063e+00
1.77200000e+05 1.61471453e+00
1.77300000e+05 1.62782840e+00
1.77400000e+05 1.63912767e+00
1.77500000e+05 1.64849282e+00
1.77600000e+05 1.65581076e+00
1.77700000e+05 1.66097613e+00
1.77800000e+05 1.66389250e+00
1.77900000e+05 1.66447351e+00
1.78000000e+05 1.66264370e+00
1.78100000e+05 1.65833928e+00
1.78200000e+05 1.65150859e+00
1.78300000e+05 1.64211244e+00
1.78400000e+05 1.63012414e+00
1.78500000e+05 1.61552933e+00
1.78600000e+05 1.59832567e+00
1.78700000e+05 1.57852226e+00
1.78800000e+05 1.55613900e+00
1.78900000e+05 1.53120572e+00
1.79000000e+05 1.50376133e+00
1.79100000e+05 1.47385284e+00
1.79200000e+05 1.44153438e+00
1.79300000e+05 1.40686626e+00
1.79400000e+05 1.36991398e+00
1.79500000e+05 1.33074741e+00
1.79600000e+05 1.28943995e+00
1.79700000e+05 1.24606782e+00
1.79800000e+05 1.20070948e+00
1.79900000e+05 1.15344507e+00
1.80000000e+05 1.10435600e+00
1.80100000e+05 1.05352465e+00
1.80200000e+05 1.00103412e+00
1.80300000e+05 9.46968054e-01
1.80400000e+05 8.91410595e-01
1.80500000e+05 8.34446326e-01
1.80600000e+05 7.76160295e-01
1.80700000e+05 7.16638072e-01
1.80800000e+05 6.55965819e-01
1.80900000e+05 5.94230384e-01
1.81000000e+05 5.31519393e-01
1.81100000e+05 4.67921336e-01
1.81200000e+05 4.03525652e-01
1.81300000e+05 3.38422786e-01
1.81400000e+05 2.72704231e-01
1.81500000e+05 2.06462540e-01
1.81600000e+05 1.39791315e-01
1.81700000e+05 7.27851577e-02
1.81800000e+05 5.53959079e-03
1.81900000e+05 -6.18490529e-02
1.82000000e+05 -1.29283779e-01
1.82100000e+05 -1.96667112e-01
1.82200000e+05 -2.63901307e-01
1.82300000e+05 -3.30888590e-01
1.82400000e+05 -3.97531428e-01
1.82500000e+05 -4.63732821e-01
1.82600000e+05 -5.29396612e-01
1.82700000e+05 -5.94427822e-01
1.82800000e+05 -6.58732994e-01
1.82900000e+05 -7.22220558e-01
1.83000000e+05 -7.84801195e-01
1.83100000e+05 -8.46388217e-01
1.83200000e+05 -9.06897945e-01
1.83300000e+05 -9.66250081e-01
1.83400000e+05 -1.02436807e+00
1.83500000e+05 -1.08117943e+00
1.83600000e+05 -1.13661610e+00
1.83700000e+05 -1.19061466e+00
1.83800000e+05 -1.24311664e+00
1.83900000e+05 -1.29406868e+00
1.84000000e+05 -1.34342270e+00
1.84100000e+05 -1.39113597e+00
1.84200000e+05 -1.43717118e+00
1.84300000e+05 -1.48149637e+00
1.84400000e+05 -1.52408477e+00
1.84500000e+05 -1.56491457e+00
1.84600000e+05 -1.60396849e+00
1.84700000e+05 -1.64123321e+00
1.84800000e+05 -1.67669867e+00
1.84900000e+05 -1.71035709e+00
1.85000000e+05 -1.74220192e+00
1.85100000e+05 -1.77222646e+00
1.85200000e+05 -1.80042237e+00
1.85300000e+05 -1.82677785e+00
1.85400000e+05 -1.85127559e+00
1.85500000e+05 -1.87389055e+00
1.85600000e+05 -1.89458733e+00
1.85700000e+05 -1.91331750e+00
1.85800000e+05 -1.93001669e+00
1.85900000e+05 -1.94460187e+00
1.86000000e+05 -1.95696873e+00
1.86100000e+05 -1.96698967e+00
1.86200000e+05 -1.97451256e+00
1.86300000e+05 -1.97936061e+00
1.86400000e+05 -1.98133373e+00
1.86500000e+05 -1.98021177e+00
1.86600000e+05 -1.97575982e+00
1.86700000e+05 -1.96773596e+00
1.86800000e+05 -1.95590148e+00
1.86900000e+05 -1.94003346e+00
1.87000000e+05 -1.91993920e+00
1.87100000e+05 -1.89547185e+00
1.87200000e+05 -1.86654600e+00
1.87300000e+05 -1.83315180e+00
1.87400000e+05 -1.79536615e+00
1.87500000e+05 -1.75335938e+00
1.87600000e+05 -1.70739654e+00
1.87700000e+05 -1.65783257e+00
1.87800000e+05 -1.60510169e+00
1.87900000e+05 -1.54970173e+00
1.88000000e+05 -1.49217490e+00
1.88100000e+05 -1.43308675e+00
1.88200000e+05 -1.37300511e+00
1.88300000e+05 -1.31248064e+00
1.88400000e+05 -1.25203033e+00
1.88500000e+05 -1.19212468e+00
1.88600000e+05 -1.13317884e+00
1.88700000e+05 -1.07554770e+00
1.88800000e+05 -1.01952441e+00
1.88900000e+05 -9.65341820e-01
1.89000000e+05 -9.13175996e-01
1.89100000e+05 -8.63151326e-01
1.89200000e+05 -8.15346430e-01
1.89300000e+05 -7.69800465e-01
1.89400000e+05 -7.26519402e-01
1.89500000e+05 -6.85481990e-01
1.89600000e+05 -6.46645237e-01
1.89700000e+05 -6.09949293e-01
1.89800000e+05 -5.75321705e-01
1.89900000e+05 -5.42681039e-01
1.90000000e+05 -5.11939909e-01
1.90100000e+05 -4.83007465e-01
1.90200000e+05 -4.55791389e-01
1.90300000e+05 -4.30199482e-01
1.90400000e+05 -4.06140883e-01
1.90500000e+05 -3.83526993e-01
1.90600000e+05 -3.62272151e-01
1.90700000e+05 -3.42294101e-01
1.90800000e+05 -3.23514306e-01
1.90900000e+05 -3.05858122e-01
1.91000000e+05 -2.89254879e-01
1.91100000e+05 -2.73637879e-01
1.91200000e+05 -2.58944339e-01
1.91300000e+05 -2.45115284e-01
1.91400000e+05 -2.32095418e-01
1.91500000e+05 -2.19832970e-01
1.91600000e+05 -2.08279519e-01
1.91700000e+05 -1.97389828e-01
1.91800000e+05 -1.87121657e-01
1.91900000e+05 -1.77435594e-01
1.92000000e+05 -1.68294874e-01
1.92100000e+05 -1.59665214e-01
1.92200000e+05 -1.51514651e-01
1.92300000e+05 -1.43813385e-01
1.92400000e+05 -1.36533633e-01
1.92500000e+05 -1.29649492e-01
1.92600000e+05 -1.23136807e-01
1.92700000e+05 -1.16973046e-01
1.92800000e+05 -1.11137190e-01
1.92900000e+05 -1.05609625e-01
1.93000000e+05 -1.00372039e-01
1.93100000e+05 -9.54073339e-02
1.93200000e+05 -9.06995356e-02
1.93300000e+05 -8.62337169e-02
1.93400000e+05 -8.19959216e-02
1.93500000e+05 -7.79730966e-02
1.93600000e+05 -7.41530277e-02
1.93700000e+05 -7.05242809e-02
1.93800000e+05 -6.70761475e-02
1.93900000e+05 -6.37985938e-02
1.94000000e+05 -6.06822138e-02
1.94100000e+05 -5.77181863e-02
1.94200000e+05 -5.48982343e-02
1.94300000e+05 -5.22145881e-02
1.94400000e+05 -4.96599503e-02
1.94500000e+05 -4.72274647e-02
1.94600000e+05 -4.49106858e-02
1.94700000e+05 -4.27035521e-02
1.94800000e+05 -4.06003600e-02
1.94900000e+05 -3.85957406e-02
1.95000000e+05 -3.66846379e-02


==> PlotData/Toho_TmOpt_optsol36std10nos20.txt <==
     x            B
1.65000000e+05 3.86150201e-01
1.65100000e+05 3.90923016e-01
1.65200000e+05 3.95787613e-01
1.65300000e+05 4.00746311e-01
1.65400000e+05 4.05801498e-01
1.65500000e+05 4.10955635e-01
1.65600000e+05 4.16211261e-01
1.65700000e+05 4.21570992e-01
1.65800000e+05 4.27037526e-01
1.65900000e+05 4.32613645e-01
1.66000000e+05 4.38302219e-01
1.66100000e+05 4.44106208e-01
1.66200000e+05 4.50028665e-01
1.66300000e+05 4.56072742e-01
1.66400000e+05 4.62241689e-01
1.66500000e+05 4.68538862e-01
1.66600000e+05 4.74967724e-01
1.66700000e+05 4.81531850e-01
1.66800000e+05 4.88234930e-01
1.66900000e+05 4.95080776e-01
1.67000000e+05 5.02073322e-01
1.67100000e+05 5.09216632e-01
1.67200000e+05 5.16514904e-01
1.67300000e+05 5.23972473e-01
1.67400000e+05 5.31593818e-01
1.67500000e+05 5.39383567e-01
1.67600000e+05 5.47346502e-01
1.67700000e+05 5.55487563e-01
1.67800000e+05 5.63811856e-01
1.67900000e+05 5.72324660e-01
1.68000000e+05 5.81031429e-01
1.68100000e+05 5.89937803e-01
1.68200000e+05 5.99049610e-01
1.68300000e+05 6.08372877e-01
1.68400000e+05 6.17913834e-01
1.68500000e+05 6.27678924e-01
1.68600000e+05 6.37674807e-01
1.68700000e+05 6.47908371e-01
1.68800000e+05 6.58386739e-01
1.68900000e+05 6.69117273e-01
1.69000000e+05 6.80107590e-01
1.69100000e+05 6.91365563e-01
1.69200000e+05 7.02899335e-01
1.69300000e+05 7.14717325e-01
1.69400000e+05 7.26828237e-01
1.69500000e+05 7.39241071e-01
1.69600000e+05 7.51965130e-01
1.69700000e+05 7.65010030e-01
1.69800000e+05 7.78385711e-01
1.69900000e+05 7.92102444e-01
1.70000000e+05 8.06170843e-01
1.70100000e+05 8.20601870e-01
1.70200000e+05 8.35406850e-01
1.70300000e+05 8.50597474e-01
1.70400000e+05 8.66185812e-01
1.70500000e+05 8.82184320e-01
1.70600000e+05 8.98605847e-01
1.70700000e+05 9.15463642e-01
1.70800000e+05 9.32771362e-01
1.70900000e+05 9.50543077e-01
1.71000000e+05 9.68793274e-01
1.71100000e+05 9.87536862e-01
1.71200000e+05 1.00678917e+00
1.71300000e+05 1.02656595e+00
1.71400000e+05 1.04688338e+00
1.71500000e+05 1.06775805e+00
1.71600000e+05 1.08920696e+00
1.71700000e+05 1.11124750e+00
1.71800000e+05 1.13389748e+00
1.71900000e+05 1.15717505e+00
1.72000000e+05 1.18109870e+00
1.72100000e+05 1.20568729e+00
1.72200000e+05 1.23095991e+00
1.72300000e+05 1.25693594e+00
1.72400000e+05 1.28363496e+00
1.72500000e+05 1.31107668e+00
1.72600000e+05 1.33928092e+00
1.72700000e+05 1.36826751e+00
1.72800000e+05 1.39805619e+00
1.72900000e+05 1.42866657e+00
1.73000000e+05 1.46011795e+00
1.73100000e+05 1.49242924e+00
1.73200000e+05 1.52561881e+00
1.73300000e+05 1.55970430e+00
1.73400000e+05 1.59470248e+00
1.73500000e+05 1.63062904e+00
1.73600000e+05 1.66749833e+00
1.73700000e+05 1.70532313e+00
1.73800000e+05 1.74411440e+00
1.73900000e+05 1.78388090e+00
1.74000000e+05 1.82462893e+00
1.74100000e+05 1.86636190e+00
1.74200000e+05 1.90907994e+00
1.74300000e+05 1.95277946e+00
1.74400000e+05 1.99745267e+00
1.74500000e+05 2.04308708e+00
1.74600000e+05 2.08966491e+00
1.74700000e+05 2.13716254e+00
1.74800000e+05 2.18554985e+00
1.74900000e+05 2.23478962e+00
1.75000000e+05 2.28483681e+00
1.75100000e+05 2.33563788e+00
1.75200000e+05 2.38713006e+00
1.75300000e+05 2.43924068e+00
1.75400000e+05 2.49188640e+00
1.75500000e+05 2.54497260e+00
1.75600000e+05 2.59839266e+00
1.75700000e+05 2.65202741e+00
1.75800000e+05 2.70574463e+00
1.75900000e+05 2.75939859e+00
1.76000000e+05 2.81282978e+00
1.76100000e+05 2.86586476e+00
1.76200000e+05 2.91831617e+00
1.76300000e+05 2.96998299e+00
1.76400000e+05 3.02065094e+00
1.76500000e+05 3.07009320e+00
1.76600000e+05 3.11807135e+00
1.76700000e+05 3.16433656e+00
1.76800000e+05 3.20863113e+00
1.76900000e+05 3.25069022e+00
1.77000000e+05 3.29024393e+00
1.77100000e+05 3.32701948e+00
1.77200000e+05 3.36074377e+00
1.77300000e+05 3.39114594e+00
1.77400000e+05 3.41796018e+00
1.77500000e+05 3.44092843e+00
1.77600000e+05 3.45980323e+00
1.77700000e+05 3.47435033e+00
1.77800000e+05 3.48435121e+00
1.77900000e+05 3.48960536e+00
1.78000000e+05 3.48993229e+00
1.78100000e+05 3.48517309e+00
1.78200000e+05 3.47519175e+00
1.78300000e+05 3.45987593e+00
1.78400000e+05 3.43913744e+00
1.78500000e+05 3.41291218e+00
1.78600000e+05 3.38115978e+00
1.78700000e+05 3.34386284e+00
1.78800000e+05 3.30102587e+00
1.78900000e+05 3.25267403e+00
1.79000000e+05 3.19885157e+00
1.79100000e+05 3.13962028e+00
1.79200000e+05 3.07505779e+00
1.79300000e+05 3.00525591e+00
1.79400000e+05 2.93031901e+00
1.79500000e+05 2.85036250e+00
1.79600000e+05 2.76551147e+00
1.79700000e+05 2.67589944e+00
1.79800000e+05 2.58166734e+00
1.79900000e+05 2.48296263e+00
1.80000000e+05 2.37993861e+00
1.80100000e+05 2.27275398e+00
1.80200000e+05 2.16157240e+00
1.80300000e+05 2.04656238e+00
1.80400000e+05 1.92789713e+00
1.80500000e+05 1.80575463e+00
1.80600000e+05 1.68031767e+00
1.80700000e+05 1.55177404e+00
1.80800000e+05 1.42031665e+00
1.80900000e+05 1.28614375e+00
1.81000000e+05 1.14945902e+00
1.81100000e+05 1.01047176e+00
1.81200000e+05 8.69396901e-01
1.81300000e+05 7.26455064e-01
1.81400000e+05 5.81872458e-01
1.81500000e+05 4.35880753e-01
1.81600000e+05 2.88716837e-01
1.81700000e+05 1.40622493e-01
1.81800000e+05 -8.15603089e-03
1.81900000e+05 -1.57368535e-01
1.82000000e+05 -3.06761481e-01
1.82100000e+05 -4.56078702e-01
1.82200000e+05 -6.05062185e-01
1.82300000e+05 -7.53452947e-01
1.82400000e+05 -9.00991981e-01
1.82500000e+05 -1.04742127e+00
1.82600000e+05 -1.19248483e+00
1.82700000e+05 -1.33592988e+00
1.82800000e+05 -1.47750793e+00
1.82900000e+05 -1.61697597e+00
1.83000000e+05 -1.75409769e+00
1.83100000e+05 -1.88864460e+00
1.83200000e+05 -2.02039724e+00
1.83300000e+05 -2.14914628e+00
1.83400000e+05 -2.27469365e+00
1.83500000e+05 -2.39685351e+00
1.83600000e+05 -2.51545324e+00
1.83700000e+05 -2.63033425e+00
1.83800000e+05 -2.74135278e+00
1.83900000e+05 -2.84838044e+00
1.84000000e+05 -2.95130473e+00
1.84100000e+05 -3.05002927e+00
1.84200000e+05 -3.14447394e+00
1.84300000e+05 -3.23457473e+00
1.84400000e+05 -3.32028335e+00
1.84500000e+05 -3.40156664e+00
1.84600000e+05 -3.47840556e+00
1.84700000e+05 -3.55079395e+00
1.84800000e+05 -3.61873688e+00
1.84900000e+05 -3.68224852e+00
1.85000000e+05 -3.74134973e+00
1.85100000e+05 -3.79606501e+00
1.85200000e+05 -3.84641904e+00
1.85300000e+05 -3.89243269e+00
1.85400000e+05 -3.93411850e+00
1.85500000e+05 -3.97147563e+00
1.85600000e+05 -4.00448451e+00
1.85700000e+05 -4.03310103e+00
1.85800000e+05 -4.05725074e+00
1.85900000e+05 -4.07682308e+00
1.86000000e+05 -4.09166627e+00
1.86100000e+05 -4.10158301e+00
1.86200000e+05 -4.10632794e+00
1.86300000e+05 -4.10560727e+00
1.86400000e+05 -4.09908143e+00
1.86500000e+05 -4.08637158e+00
1.86600000e+05 -4.06707042e+00
1.86700000e+05 -4.04075801e+00
1.86800000e+05 -4.00702240e+00
1.86900000e+05 -3.96548477e+00
1.87000000e+05 -3.91582795e+00
1.87100000e+05 -3.85782652e+00
1.87200000e+05 -3.79137618e+00
1.87300000e+05 -3.71651955e+00
1.87400000e+05 -3.63346562e+00
1.87500000e+05 -3.54260021e+00
1.87600000e+05 -3.44448581e+00
1.87700000e+05 -3.33985004e+00
1.87800000e+05 -3.22956338e+00
1.87900000e+05 -3.11460807e+00
1.88000000e+05 -2.99604084e+00
1.88100000e+05 -2.87495291e+00
1.88200000e+05 -2.75243061e+00
1.88300000e+05 -2.62951953e+00
1.88400000e+05 -2.50719447e+00
1.88500000e+05 -2.38633646e+00
1.88600000e+05 -2.26771747e+00
1.88700000e+05 -2.15199226e+00
1.88800000e+05 -2.03969674e+00
1.88900000e+05 -1.93125153e+00
1.89000000e+05 -1.82696941e+00
1.89100000e+05 -1.72706545e+00
1.89200000e+05 -1.63166864e+00
1.89300000e+05 -1.54083402e+00
1.89400000e+05 -1.45455478e+00
1.89500000e+05 -1.37277360e+00
1.89600000e+05 -1.29539305e+00
1.89700000e+05 -1.22228482e+00
1.89800000e+05 -1.15329779e+00
1.89900000e+05 -1.08826477e+00
1.90000000e+05 -1.02700822e+00
1.90100000e+05 -9.69344873e-01
1.90200000e+05 -9.15089494e-01
1.90300000e+05 -8.64057778e-01
1.90400000e+05 -8.16068634e-01
1.90500000e+05 -7.70945873e-01
1.90600000e+05 -7.28519435e-01
1.90700000e+05 -6.88626243e-01
1.90800000e+05 -6.51110742e-01
1.90900000e+05 -6.15825204e-01
1.91000000e+05 -5.82629841e-01
1.91100000e+05 -5.51392774e-01
1.91200000e+05 -5.21989892e-01
1.91300000e+05 -4.94304632e-01
1.91400000e+05 -4.68227707e-01
1.91500000e+05 -4.43656786e-01
1.91600000e+05 -4.20496158e-01
1.91700000e+05 -3.98656382e-01
1.91800000e+05 -3.78053935e-01
1.91900000e+05 -3.58610854e-01
1.92000000e+05 -3.40254401e-01
1.92100000e+05 -3.22916722e-01
1.92200000e+05 -3.06534532e-01
1.92300000e+05 -2.91048810e-01
1.92400000e+05 -2.76404508e-01
1.92500000e+05 -2.62550279e-01
1.92600000e+05 -2.49438223e-01
1.92700000e+05 -2.37023642e-01
1.92800000e+05 -2.25264820e-01
1.92900000e+05 -2.14122808e-01
1.93000000e+05 -2.03561232e-01
1.93100000e+05 -1.93546111e-01
1.93200000e+05 -1.84045685e-01
1.93300000e+05 -1.75030260e-01
1.93400000e+05 -1.66472063e-01
1.93500000e+05 -1.58345105e-01
1.93600000e+05 -1.50625058e-01
1.93700000e+05 -1.43289134e-01
1.93800000e+05 -1.36315985e-01
1.93900000e+05 -1.29685597e-01
1.94000000e+05 -1.23379201e-01
1.94100000e+05 -1.17379186e-01
1.94200000e+05 -1.11669021e-01
1.94300000e+05 -1.06233181e-01
1.94400000e+05 -1.01057079e-01
1.94500000e+05 -9.61270036e-02
1.94600000e+05 -9.14300593e-02
1.94700000e+05 -8.69541135e-02
1.94800000e+05 -8.26877458e-02
1.94900000e+05 -7.86202012e-02
1.95000000e+05 -7.47413472e-02


==> PlotData/Toho_TmOpt_optsol40.txt <==
     x            B
1.65000000e+05 2.09145143e-01
1.65100000e+05 2.11734417e-01
1.65200000e+05 2.14372824e-01
1.65300000e+05 2.17062344e-01
1.65400000e+05 2.19804276e-01
1.65500000e+05 2.22599959e-01
1.65600000e+05 2.25450774e-01
1.65700000e+05 2.28358144e-01
1.65800000e+05 2.31323536e-01
1.65900000e+05 2.34348464e-01
1.66000000e+05 2.37434488e-01
1.66100000e+05 2.40583219e-01
1.66200000e+05 2.43796317e-01
1.66300000e+05 2.47075498e-01
1.66400000e+05 2.50422528e-01
1.66500000e+05 2.53839235e-01
1.66600000e+05 2.57327500e-01
1.66700000e+05 2.60889270e-01
1.66800000e+05 2.64526553e-01
1.66900000e+05 2.68241420e-01
1.67000000e+05 2.72036013e-01
1.67100000e+05 2.75912543e-01
1.67200000e+05 2.79873292e-01
1.67300000e+05 2.83920620e-01
1.67400000e+05 2.88056964e-01
1.67500000e+05 2.92284839e-01
1.67600000e+05 2.96606849e-01
1.67700000e+05 3.01025679e-01
1.67800000e+05 3.05544109e-01
1.67900000e+05 3.10165008e-01
1.68000000e+05 3.14891344e-01
1.68100000e+05 3.19726184e-01
1.68200000e+05 3.24672698e-01
1.68300000e+05 3.29734165e-01
1.68400000e+05 3.34913971e-01
1.68500000e+05 3.40215621e-01
1.68600000e+05 3.45642737e-01
1.68700000e+05 3.51199063e-01
1.68800000e+05 3.56888471e-01
1.68900000e+05 3.62714966e-01
1.69000000e+05 3.68682687e-01
1.69100000e+05 3.74795914e-01
1.69200000e+05 3.81059071e-01
1.69300000e+05 3.87476735e-01
1.69400000e+05 3.94053633e-01
1.69500000e+05 4.00794656e-01
1.69600000e+05 4.07704857e-01
1.69700000e+05 4.14789459e-01
1.69800000e+05 4.22053858e-01
1.69900000e+05 4.29503631e-01
1.70000000e+05 4.37144537e-01
1.70100000e+05 4.44982527e-01
1.70200000e+05 4.53023743e-01
1.70300000e+05 4.61274526e-01
1.70400000e+05 4.69741421e-01
1.70500000e+05 4.78431178e-01
1.70600000e+05 4.87350758e-01
1.70700000e+05 4.96507339e-01
1.70800000e+05 5.05908314e-01
1.70900000e+05 5.15561296e-01
1.71000000e+05 5.25474121e-01
1.71100000e+05 5.35654847e-01
1.71200000e+05 5.46111759e-01
1.71300000e+05 5.56853359e-01
1.71400000e+05 5.67888376e-01
1.71500000e+05 5.79225754e-01
1.71600000e+05 5.90874650e-01
1.71700000e+05 6.02844431e-01
1.71800000e+05 6.15144658e-01
1.71900000e+05 6.27785084e-01
1.72000000e+05 6.40775635e-01
1.72100000e+05 6.54126396e-01
1.72200000e+05 6.67847592e-01
1.72300000e+05 6.81949563e-01
1.72400000e+05 6.96442739e-01
1.72500000e+05 7.11337608e-01
1.72600000e+05 7.26644676e-01
1.72700000e+05 7.42374430e-01
1.72800000e+05 7.58537283e-01
1.72900000e+05 7.75143523e-01
1.73000000e+05 7.92203246e-01
1.73100000e+05 8.09726284e-01
1.73200000e+05 8.27722124e-01
1.73300000e+05 8.46199816e-01
1.73400000e+05 8.65167867e-01
1.73500000e+05 8.84634129e-01
1.73600000e+05 9.04605667e-01
1.73700000e+05 9.25088617e-01
1.73800000e+05 9.46088029e-01
1.73900000e+05 9.67607690e-01
1.74000000e+05 9.89649932e-01
1.74100000e+05 1.01221542e+00
1.74200000e+05 1.03530294e+00
1.74300000e+05 1.05890911e+00
1.74400000e+05 1.08302816e+00
1.74500000e+05 1.10765163e+00
1.74600000e+05 1.13276803e+00
1.74700000e+05 1.15836257e+00
1.74800000e+05 1.18441676e+00
1.74900000e+05 1.21090809e+00
1.75000000e+05 1.23780967e+00
1.75100000e+05 1.26508980e+00
1.75200000e+05 1.29271163e+00
1.75300000e+05 1.32063277e+00
1.75400000e+05 1.34880489e+00
1.75500000e+05 1.37717340e+00
1.75600000e+05 1.40567708e+00
1.75700000e+05 1.43424782e+00
1.75800000e+05 1.46281034e+00
1.75900000e+05 1.49128200e+00
1.76000000e+05 1.51957272e+00
1.76100000e+05 1.54758491e+00
1.76200000e+05 1.57521358e+00
1.76300000e+05 1.60234650e+00
1.76400000e+05 1.62886455e+00
1.76500000e+05 1.65464213e+00
1.76600000e+05 1.67954783e+00
1.76700000e+05 1.70344515e+00
1.76800000e+05 1.72619341e+00
1.76900000e+05 1.74764881e+00
1.77000000e+05 1.76766566e+00
1.77100000e+05 1.78609768e+00
1.77200000e+05 1.80279943e+00
1.77300000e+05 1.81762785e+00
1.77400000e+05 1.83044377e+00
1.77500000e+05 1.84111349e+00
1.77600000e+05 1.84951031e+00
1.77700000e+05 1.85551600e+00
1.77800000e+05 1.85902210e+00
1.77900000e+05 1.85993119e+00
1.78000000e+05 1.85815783e+00
1.78100000e+05 1.85362941e+00
1.78200000e+05 1.84628667e+00
1.78300000e+05 1.83608410e+00
1.78400000e+05 1.82298994e+00
1.78500000e+05 1.80698608e+00
1.78600000e+05 1.78806769e+00
1.78700000e+05 1.76624258e+00
1.78800000e+05 1.74153054e+00
1.78900000e+05 1.71396237e+00
1.79000000e+05 1.68357901e+00
1.79100000e+05 1.65043039e+00
1.79200000e+05 1.61457444e+00
1.79300000e+05 1.57607601e+00
1.79400000e+05 1.53500586e+00
1.79500000e+05 1.49143970e+00
1.79600000e+05 1.44545731e+00
1.79700000e+05 1.39714181e+00
1.79800000e+05 1.34657892e+00
1.79900000e+05 1.29385648e+00
1.80000000e+05 1.23906393e+00
1.80100000e+05 1.18229202e+00
1.80200000e+05 1.12363251e+00
1.80300000e+05 1.06317807e+00
1.80400000e+05 1.00102211e+00
1.80500000e+05 9.37258830e-01
1.80600000e+05 8.71983188e-01
1.80700000e+05 8.05290998e-01
1.80800000e+05 7.37278996e-01
1.80900000e+05 6.68044945e-01
1.81000000e+05 5.97687734e-01
1.81100000e+05 5.26307477e-01
1.81200000e+05 4.54005591e-01
1.81300000e+05 3.80884856e-01
1.81400000e+05 3.07049455e-01
1.81500000e+05 2.32604975e-01
1.81600000e+05 1.57658380e-01
1.81700000e+05 8.23179440e-02
1.81800000e+05 6.69314899e-03
1.81900000e+05 -6.91054591e-02
1.82000000e+05 -1.44966453e-01
1.82100000e+05 -2.20777743e-01
1.82200000e+05 -2.96426838e-01
1.82300000e+05 -3.71801133e-01
1.82400000e+05 -4.46788234e-01
1.82500000e+05 -5.21276307e-01
1.82600000e+05 -5.95154447e-01
1.82700000e+05 -6.68313081e-01
1.82800000e+05 -7.40644371e-01
1.82900000e+05 -8.12042645e-01
1.83000000e+05 -8.82404838e-01
1.83100000e+05 -9.51630930e-01
1.83200000e+05 -1.01962440e+00
1.83300000e+05 -1.08629264e+00
1.83400000e+05 -1.15154744e+00
1.83500000e+05 -1.21530530e+00
1.83600000e+05 -1.27748789e+00
1.83700000e+05 -1.33802231e+00
1.83800000e+05 -1.39684143e+00
1.83900000e+05 -1.45388407e+00
1.84000000e+05 -1.50909527e+00
1.84100000e+05 -1.56242629e+00
1.84200000e+05 -1.61383477e+00
1.84300000e+05 -1.66328459e+00
1.84400000e+05 -1.71074578e+00
1.84500000e+05 -1.75619419e+00
1.84600000e+05 -1.79961102e+00
1.84700000e+05 -1.84098225e+00
1.84800000e+05 -1.88029777e+00
1.84900000e+05 -1.91755036e+00
1.85000000e+05 -1.95273444e+00
1.85100000e+05 -1.98584458e+00
1.85200000e+05 -2.01687381e+00
1.85300000e+05 -2.04581158e+00
1.85400000e+05 -2.07264152e+00
1.85500000e+05 -2.09733887e+00
1.85600000e+05 -2.11986764e+00
1.85700000e+05 -2.14017754e+00
1.85800000e+05 -2.15820083e+00
1.85900000e+05 -2.17384920e+00
1.86000000e+05 -2.18701087e+00
1.86100000e+05 -2.19754836e+00
1.86200000e+05 -2.20529706e+00
1.86300000e+05 -2.21006504e+00
1.86400000e+05 -2.21163460e+00
1.86500000e+05 -2.20976575e+00
1.86600000e+05 -2.20420210e+00
1.86700000e+05 -2.19467942e+00
1.86800000e+05 -2.18093687e+00
1.86900000e+05 -2.16273092e+00
1.87000000e+05 -2.13985132e+00
1.87100000e+05 -2.11213837e+00
1.87200000e+05 -2.07950009e+00
1.87300000e+05 -2.04192790e+00
1.87400000e+05 -1.99950895e+00
1.87500000e+05 -1.95243351e+00
1.87600000e+05 -1.90099642e+00
1.87700000e+05 -1.84559174e+00
1.87800000e+05 -1.78670100e+00
1.87900000e+05 -1.72487587e+00
1.88000000e+05 -1.66071693e+00
1.88100000e+05 -1.59485037e+00
1.88200000e+05 -1.52790470e+00
1.88300000e+05 -1.46048929e+00
1.88400000e+05 -1.39317608e+00
1.88500000e+05 -1.32648543e+00
1.88600000e+05 -1.26087634e+00
1.88700000e+05 -1.19674105e+00
1.88800000e+05 -1.13440339e+00
1.88900000e+05 -1.07412039e+00
1.89000000e+05 -1.01608622e+00
1.89100000e+05 -9.60437844e-01
1.89200000e+05 -9.07261527e-01
1.89300000e+05 -8.56599883e-01
1.89400000e+05 -8.08458793e-01
1.89500000e+05 -7.62814028e-01
1.89600000e+05 -7.19617311e-01
1.89700000e+05 -6.78801732e-01
1.89800000e+05 -6.40286453e-01
1.89900000e+05 -6.03980726e-01
1.90000000e+05 -5.69787242e-01
1.90100000e+05 -5.37604885e-01
1.90200000e+05 -5.07330945e-01
1.90300000e+05 -4.78862868e-01
1.90400000e+05 -4.52099612e-01
1.90500000e+05 -4.26942663e-01
1.90600000e+05 -4.03296784e-01
1.90700000e+05 -3.81070535e-01
1.90800000e+05 -3.60176613e-01
1.90900000e+05 -3.40532046e-01
1.91000000e+05 -3.22058283e-01
1.91100000e+05 -3.04681189e-01
1.91200000e+05 -2.88330982e-01
1.91300000e+05 -2.72942112e-01
1.91400000e+05 -2.58453118e-01
1.91500000e+05 -2.44806456e-01
1.91600000e+05 -2.31948306e-01
1.91700000e+05 -2.19828384e-01
1.91800000e+05 -2.08399739e-01
1.91900000e+05 -1.97618561e-01
1.92000000e+05 -1.87443980e-01
1.92100000e+05 -1.77837886e-01
1.92200000e+05 -1.68764745e-01
1.92300000e+05 -1.60191429e-01
1.92400000e+05 -1.52087049e-01
1.92500000e+05 -1.44422807e-01
1.92600000e+05 -1.37171843e-01
1.92700000e+05 -1.30309108e-01
1.92800000e+05 -1.23811229e-01
1.92900000e+05 -1.17656394e-01
1.93000000e+05 -1.11824241e-01
1.93100000e+05 -1.06295755e-01
1.93200000e+05 -1.01053173e-01
1.93300000e+05 -9.60798913e-02
1.93400000e+05 -9.13603892e-02
1.93500000e+05 -8.68801481e-02
1.93600000e+05 -8.26255824e-02
1.93700000e+05 -7.85839734e-02
1.93800000e+05 -7.47434094e-02
1.93900000e+05 -7.10927282e-02
1.94000000e+05 -6.76214664e-02
1.94100000e+05 -6.43198100e-02
1.94200000e+05 -6.11785505e-02
1.94300000e+05 -5.81890432e-02
1.94400000e+05 -5.53431690e-02
1.94500000e+05 -5.26332988e-02
1.94600000e+05 -5.00522608e-02
1.94700000e+05 -4.75933097e-02
1.94800000e+05 -4.52500986e-02
1.94900000e+05 -4.30166528e-02
1.95000000e+05 -4.08873453e-02


==> PlotData/Toho_TmOpt_optsol48.txt <==
     x            B
1.65000000e+05 2.53069393e-01
1.65100000e+05 2.56202697e-01
1.65200000e+05 2.59395462e-01
1.65300000e+05 2.62650077e-01
1.65400000e+05 2.65968114e-01
1.65500000e+05 2.69351191e-01
1.65600000e+05 2.72800981e-01
1.65700000e+05 2.76319205e-01
1.65800000e+05 2.79907637e-01
1.65900000e+05 2.83568111e-01
1.66000000e+05 2.87302513e-01
1.66100000e+05 2.91112793e-01
1.66200000e+05 2.95000960e-01
1.66300000e+05 2.98969088e-01
1.66400000e+05 3.03019317e-01
1.66500000e+05 3.07153855e-01
1.66600000e+05 3.11374982e-01
1.66700000e+05 3.15685051e-01
1.66800000e+05 3.20086492e-01
1.66900000e+05 3.24581812e-01
1.67000000e+05 3.29173601e-01
1.67100000e+05 3.33864536e-01
1.67200000e+05 3.38657377e-01
1.67300000e+05 3.43554981e-01
1.67400000e+05 3.48560293e-01
1.67500000e+05 3.53676361e-01
1.67600000e+05 3.58906332e-01
1.67700000e+05 3.64253458e-01
1.67800000e+05 3.69721099e-01
1.67900000e+05 3.75312730e-01
1.68000000e+05 3.81031941e-01
1.68100000e+05 3.86882442e-01
1.68200000e+05 3.92868071e-01
1.68300000e+05 3.98992792e-01
1.68400000e+05 4.05260707e-01
1.68500000e+05 4.11676055e-01
1.68600000e+05 4.18243217e-01
1.68700000e+05 4.24966726e-01
1.68800000e+05 4.31851268e-01
1.68900000e+05 4.38901687e-01
1.69000000e+05 4.46122993e-01
1.69100000e+05 4.53520365e-01
1.69200000e+05 4.61099158e-01
1.69300000e+05 4.68864909e-01
1.69400000e+05 4.76823342e-01
1.69500000e+05 4.84980373e-01
1.69600000e+05 4.93342118e-01
1.69700000e+05 5.01914899e-01
1.69800000e+05 5.10705247e-01
1.69900000e+05 5.19719911e-01
1.70000000e+05 5.28965864e-01
1.70100000e+05 5.38450307e-01
1.70200000e+05 5.48180676e-01
1.70300000e+05 5.58164647e-01
1.70400000e+05 5.68410142e-01
1.70500000e+05 5.78925333e-01
1.70600000e+05 5.89718650e-01
1.70700000e+05 6.00798780e-01
1.70800000e+05 6.12174677e-01
1.70900000e+05 6.23855559e-01
1.71000000e+05 6.35850916e-01
1.71100000e+05 6.48170507e-01
1.71200000e+05 6.60824363e-01
1.71300000e+05 6.73822788e-01
1.71400000e+05 6.87176351e-01
1.71500000e+05 7.00895890e-01
1.71600000e+05 7.14992501e-01
1.71700000e+05 7.29477533e-01
1.71800000e+05 7.44362575e-01
1.71900000e+05 7.59659450e-01
1.72000000e+05 7.75380191e-01
1.72100000e+05 7.91537028e-01
1.72200000e+05 8.08142361e-01
1.72300000e+05 8.25208735e-01
1.72400000e+05 8.42748807e-01
1.72500000e+05 8.60775306e-01
1.72600000e+05 8.79300992e-01
1.72700000e+05 8.98338601e-01
1.72800000e+05 9.17900791e-01
1.72900000e+05 9.38000070e-01
1.73000000e+05 9.58648723e-01
1.73100000e+05 9.79858722e-01
1.73200000e+05 1.00164163e+00
1.73300000e+05 1.02400849e+00
1.73400000e+05 1.04696969e+00
1.73500000e+05 1.07053486e+00
1.73600000e+05 1.09471266e+00
1.73700000e+05 1.11951066e+00
1.73800000e+05 1.14493511e+00
1.73900000e+05 1.17099077e+00
1.74000000e+05 1.19768063e+00
1.74100000e+05 1.22500572e+00
1.74200000e+05 1.25296476e+00
1.74300000e+05 1.28155392e+00
1.74400000e+05 1.31076647e+00
1.74500000e+05 1.34059246e+00
1.74600000e+05 1.37101829e+00
1.74700000e+05 1.40202640e+00
1.74800000e+05 1.43359479e+00
1.74900000e+05 1.46569662e+00
1.75000000e+05 1.49829974e+00
1.75100000e+05 1.53136627e+00
1.75200000e+05 1.56485210e+00
1.75300000e+05 1.59870642e+00
1.75400000e+05 1.63287133e+00
1.75500000e+05 1.66728130e+00
1.75600000e+05 1.70186288e+00
1.75700000e+05 1.73653423e+00
1.75800000e+05 1.77120491e+00
1.75900000e+05 1.80577557e+00
1.76000000e+05 1.84013784e+00
1.76100000e+05 1.87417429e+00
1.76200000e+05 1.90775850e+00
1.76300000e+05 1.94075528e+00
1.76400000e+05 1.97302103e+00
1.76500000e+05 2.00440432e+00
1.76600000e+05 2.03474654e+00
1.76700000e+05 2.06388288e+00
1.76800000e+05 2.09164333e+00
1.76900000e+05 2.11785400e+00
1.77000000e+05 2.14233854e+00
1.77100000e+05 2.16491969e+00
1.77200000e+05 2.18542105e+00
1.77300000e+05 2.20366882e+00
1.77400000e+05 2.21949368e+00
1.77500000e+05 2.23273268e+00
1.77600000e+05 2.24323103e+00
1.77700000e+05 2.25084391e+00
1.77800000e+05 2.25543802e+00
1.77900000e+05 2.25689310e+00
1.78000000e+05 2.25510309e+00
1.78100000e+05 2.24997713e+00
1.78200000e+05 2.24144030e+00
1.78300000e+05 2.22943396e+00
1.78400000e+05 2.21391596e+00
1.78500000e+05 2.19486042e+00
1.78600000e+05 2.17225735e+00
1.78700000e+05 2.14611195e+00
1.78800000e+05 2.11644382e+00
1.78900000e+05 2.08328588e+00
1.79000000e+05 2.04668330e+00
1.79100000e+05 2.00669222e+00
1.79200000e+05 1.96337857e+00
1.79300000e+05 1.91681684e+00
1.79400000e+05 1.86708885e+00
1.79500000e+05 1.81428272e+00
1.79600000e+05 1.75849179e+00
1.79700000e+05 1.69981376e+00
1.79800000e+05 1.63834993e+00
1.79900000e+05 1.57420452e+00
1.80000000e+05 1.50748420e+00
1.80100000e+05 1.43829764e+00
1.80200000e+05 1.36675531e+00
1.80300000e+05 1.29296920e+00
1.80400000e+05 1.21705282e+00
1.80500000e+05 1.13912113e+00
1.80600000e+05 1.05929056e+00
1.80700000e+05 9.77679127e-01
1.80800000e+05 8.94406519e-01
1.80900000e+05 8.09594198e-01
1.81000000e+05 7.23365522e-01
1.81100000e+05 6.35845847e-01
1.81200000e+05 5.47162605e-01
1.81300000e+05 4.57445357e-01
1.81400000e+05 3.66825810e-01
1.81500000e+05 2.75437795e-01
1.81600000e+05 1.83417200e-01
1.81700000e+05 9.09018506e-02
1.81800000e+05 -1.96864897e-03
1.81900000e+05 -9.50531361e-02
1.82000000e+05 -1.88209154e-01
1.82100000e+05 -2.81293270e-01
1.82200000e+05 -3.74161435e-01
1.82300000e+05 -4.66669392e-01
1.82400000e+05 -5.58673118e-01
1.82500000e+05 -6.50029305e-01
1.82600000e+05 -7.40595869e-01
1.82700000e+05 -8.30232482e-01
1.82800000e+05 -9.18801130e-01
1.82900000e+05 -1.00616668e+00
1.83000000e+05 -1.09219748e+00
1.83100000e+05 -1.17676592e+00
1.83200000e+05 -1.25974908e+00
1.83300000e+05 -1.34102923e+00
1.83400000e+05 -1.42049446e+00
1.83500000e+05 -1.49803919e+00
1.83600000e+05 -1.57356463e+00
1.83700000e+05 -1.64697924e+00
1.83800000e+05 -1.71819908e+00
1.83900000e+05 -1.78714818e+00
1.84000000e+05 -1.85375868e+00
1.84100000e+05 -1.91797109e+00
1.84200000e+05 -1.97973427e+00
1.84300000e+05 -2.03900541e+00
1.84400000e+05 -2.09574986e+00
1.84500000e+05 -2.14994074e+00
1.84600000e+05 -2.20155838e+00
1.84700000e+05 -2.25058958e+00
1.84800000e+05 -2.29702657e+00
1.84900000e+05 -2.34086575e+00
1.85000000e+05 -2.38210620e+00
1.85100000e+05 -2.42074779e+00
1.85200000e+05 -2.45678916e+00
1.85300000e+05 -2.49022525e+00
1.85400000e+05 -2.52104457e+00
1.85500000e+05 -2.54922607e+00
1.85600000e+05 -2.57473575e+00
1.85700000e+05 -2.59752294e+00
1.85800000e+05 -2.61751647e+00
1.85900000e+05 -2.63462086e+00
1.86000000e+05 -2.64871294e+00
1.86100000e+05 -2.65963898e+00
1.86200000e+05 -2.66721300e+00
1.86300000e+05 -2.67121651e+00
1.86400000e+05 -2.67140020e+00
1.86500000e+05 -2.66748810e+00
1.86600000e+05 -2.65918444e+00
1.86700000e+05 -2.64618378e+00
1.86800000e+05 -2.62818433e+00
1.86900000e+05 -2.60490430e+00
1.87000000e+05 -2.57610090e+00
1.87100000e+05 -2.54159070e+00
1.87200000e+05 -2.50127004e+00
1.87300000e+05 -2.45513352e+00
1.87400000e+05 -2.40328865e+00
1.87500000e+05 -2.34596464e+00
1.87600000e+05 -2.28351408e+00
1.87700000e+05 -2.21640661e+00
1.87800000e+05 -2.14521505e+00
1.87900000e+05 -2.07059491e+00
1.88000000e+05 -1.99325915e+00
1.88100000e+05 -1.91395069e+00
1.88200000e+05 -1.83341478e+00
1.88300000e+05 -1.75237362e+00
1.88400000e+05 -1.67150471e+00
1.88500000e+05 -1.59142410e+00
1.88600000e+05 -1.51267487e+00
1.88700000e+05 -1.43572072e+00
1.88800000e+05 -1.36094410e+00
1.88900000e+05 -1.28864814e+00
1.89000000e+05 -1.21906134e+00
1.89100000e+05 -1.15234429e+00
1.89200000e+05 -1.08859748e+00
1.89300000e+05 -1.02786960e+00
1.89400000e+05 -9.70165810e-01
1.89500000e+05 -9.15455608e-01
1.89600000e+05 -8.63680001e-01
1.89700000e+05 -8.14757961e-01
1.89800000e+05 -7.68592002e-01
1.89900000e+05 -7.25072950e-01
1.90000000e+05 -6.84083921e-01
1.90100000e+05 -6.45503585e-01
1.90200000e+05 -6.09208789e-01
1.90300000e+05 -5.75076639e-01
1.90400000e+05 -5.42986099e-01
1.90500000e+05 -5.12819199e-01
1.90600000e+05 -4.84461920e-01
1.90700000e+05 -4.57804807e-01
1.90800000e+05 -4.32743367e-01
1.90900000e+05 -4.09178306e-01
1.91000000e+05 -3.87015623e-01
1.91100000e+05 -3.66166606e-01
1.91200000e+05 -3.46547749e-01
1.91300000e+05 -3.28080615e-01
1.91400000e+05 -3.10691660e-01
1.91500000e+05 -2.94312018e-01
1.91600000e+05 -2.78877285e-01
1.91700000e+05 -2.64327282e-01
1.91800000e+05 -2.50605816e-01
1.91900000e+05 -2.37660449e-01
1.92000000e+05 -2.25442261e-01
1.92100000e+05 -2.13905633e-01
1.92200000e+05 -2.03008024e-01
1.92300000e+05 -1.92709771e-01
1.92400000e+05 -1.82973889e-01
1.92500000e+05 -1.73765894e-01
1.92600000e+05 -1.65053620e-01
1.92700000e+05 -1.56807065e-01
1.92800000e+05 -1.48998235e-01
1.92900000e+05 -1.41601001e-01
1.93000000e+05 -1.34590971e-01
1.93100000e+05 -1.27945363e-01
1.93200000e+05 -1.21642890e-01
1.93300000e+05 -1.15663659e-01
1.93400000e+05 -1.09989068e-01
1.93500000e+05 -1.04601715e-01
1.93600000e+05 -9.94853166e-02
1.93700000e+05 -9.46246252e-02
1.93800000e+05 -9.00053598e-02
1.93900000e+05 -8.56141373e-02
1.94000000e+05 -8.14384105e-02
1.94100000e+05 -7.74664102e-02
1.94200000e+05 -7.36870922e-02
1.94300000e+05 -7.00900876e-02
1.94400000e+05 -6.66656570e-02
1.94500000e+05 -6.34046479e-02
1.94600000e+05 -6.02984557e-02
1.94700000e+05 -5.73389868e-02
1.94800000e+05 -5.45186249e-02
1.94900000e+05 -5.18301996e-02
1.95000000e+05 -4.92669574e-02


==> PlotData/Toho_TmOpt_optsol48std10nos20.txt <==
     x            B
1.65000000e+05 5.22167843e-01
1.65100000e+05 5.28619143e-01
1.65200000e+05 5.35194442e-01
1.65300000e+05 5.41896871e-01
1.65400000e+05 5.48729654e-01
1.65500000e+05 5.55696116e-01
1.65600000e+05 5.62799684e-01
1.65700000e+05 5.70043891e-01
1.65800000e+05 5.77432381e-01
1.65900000e+05 5.84968910e-01
1.66000000e+05 5.92657354e-01
1.66100000e+05 6.00501709e-01
1.66200000e+05 6.08506099e-01
1.66300000e+05 6.16674778e-01
1.66400000e+05 6.25012136e-01
1.66500000e+05 6.33522704e-01
1.66600000e+05 6.42211159e-01
1.66700000e+05 6.51082326e-01
1.66800000e+05 6.60141191e-01
1.66900000e+05 6.69392898e-01
1.67000000e+05 6.78842761e-01
1.67100000e+05 6.88496267e-01
1.67200000e+05 6.98359083e-01
1.67300000e+05 7.08437064e-01
1.67400000e+05 7.18736258e-01
1.67500000e+05 7.29262914e-01
1.67600000e+05 7.40023487e-01
1.67700000e+05 7.51024650e-01
1.67800000e+05 7.62273297e-01
1.67900000e+05 7.73776555e-01
1.68000000e+05 7.85541791e-01
1.68100000e+05 7.97576618e-01
1.68200000e+05 8.09888908e-01
1.68300000e+05 8.22486798e-01
1.68400000e+05 8.35378704e-01
1.68500000e+05 8.48573323e-01
1.68600000e+05 8.62079651e-01
1.68700000e+05 8.75906990e-01
1.68800000e+05 8.90064957e-01
1.68900000e+05 9.04563498e-01
1.69000000e+05 9.19412899e-01
1.69100000e+05 9.34623793e-01
1.69200000e+05 9.50207180e-01
1.69300000e+05 9.66174429e-01
1.69400000e+05 9.82537299e-01
1.69500000e+05 9.99307946e-01
1.69600000e+05 1.01649894e+00
1.69700000e+05 1.03412327e+00
1.69800000e+05 1.05219436e+00
1.69900000e+05 1.07072610e+00
1.70000000e+05 1.08973282e+00
1.70100000e+05 1.10922934e+00
1.70200000e+05 1.12923096e+00
1.70300000e+05 1.14975349e+00
1.70400000e+05 1.17081323e+00
1.70500000e+05 1.19242704e+00
1.70600000e+05 1.21461227e+00
1.70700000e+05 1.23738684e+00
1.70800000e+05 1.26076922e+00
1.70900000e+05 1.28477845e+00
1.71000000e+05 1.30943412e+00
1.71100000e+05 1.33475639e+00
1.71200000e+05 1.36076602e+00
1.71300000e+05 1.38748432e+00
1.71400000e+05 1.41493320e+00
1.71500000e+05 1.44313511e+00
1.71600000e+05 1.47211310e+00
1.71700000e+05 1.50189072e+00
1.71800000e+05 1.53249209e+00
1.71900000e+05 1.56394184e+00
1.72000000e+05 1.59626506e+00
1.72100000e+05 1.62948731e+00
1.72200000e+05 1.66363453e+00
1.72300000e+05 1.69873304e+00
1.72400000e+05 1.73480945e+00
1.72500000e+05 1.77189057e+00
1.72600000e+05 1.81000339e+00
1.72700000e+05 1.84917491e+00
1.72800000e+05 1.88943208e+00
1.72900000e+05 1.93080165e+00
1.73000000e+05 1.97331002e+00
1.73100000e+05 2.01698311e+00
1.73200000e+05 2.06184610e+00
1.73300000e+05 2.10792330e+00
1.73400000e+05 2.15523785e+00
1.73500000e+05 2.20381148e+00
1.73600000e+05 2.25366417e+00
1.73700000e+05 2.30481389e+00
1.73800000e+05 2.35727615e+00
1.73900000e+05 2.41106363e+00
1.74000000e+05 2.46618573e+00
1.74100000e+05 2.52264805e+00
1.74200000e+05 2.58045186e+00
1.74300000e+05 2.63959352e+00
1.74400000e+05 2.70006382e+00
1.74500000e+05 2.76184730e+00
1.74600000e+05 2.82492153e+00
1.74700000e+05 2.88925629e+00
1.74800000e+05 2.95481277e+00
1.74900000e+05 3.02154265e+00
1.75000000e+05 3.08938727e+00
1.75100000e+05 3.15827660e+00
1.75200000e+05 3.22812835e+00
1.75300000e+05 3.29884699e+00
1.75400000e+05 3.37032277e+00
1.75500000e+05 3.44243081e+00
1.75600000e+05 3.51503023e+00
1.75700000e+05 3.58796331e+00
1.75800000e+05 3.66105479e+00
1.75900000e+05 3.73411129e+00
1.76000000e+05 3.80692087e+00
1.76100000e+05 3.87925281e+00
1.76200000e+05 3.95085756e+00
1.76300000e+05 4.02146703e+00
1.76400000e+05 4.09079510e+00
1.76500000e+05 4.15853851e+00
1.76600000e+05 4.22437800e+00
1.76700000e+05 4.28797993e+00
1.76800000e+05 4.34899818e+00
1.76900000e+05 4.40707640e+00
1.77000000e+05 4.46185071e+00
1.77100000e+05 4.51295259e+00
1.77200000e+05 4.56001214e+00
1.77300000e+05 4.60266150e+00
1.77400000e+05 4.64053846e+00
1.77500000e+05 4.67329015e+00
1.77600000e+05 4.70057662e+00
1.77700000e+05 4.72207445e+00
1.77800000e+05 4.73748005e+00
1.77900000e+05 4.74651271e+00
1.78000000e+05 4.74891728e+00
1.78100000e+05 4.74446638e+00
1.78200000e+05 4.73296214e+00
1.78300000e+05 4.71423741e+00
1.78400000e+05 4.68815641e+00
1.78500000e+05 4.65461487e+00
1.78600000e+05 4.61353963e+00
1.78700000e+05 4.56488783e+00
1.78800000e+05 4.50864567e+00
1.78900000e+05 4.44482685e+00
1.79000000e+05 4.37347079e+00
1.79100000e+05 4.29464067e+00
1.79200000e+05 4.20842137e+00
1.79300000e+05 4.11491751e+00
1.79400000e+05 4.01425142e+00
1.79500000e+05 3.90656135e+00
1.79600000e+05 3.79199981e+00
1.79700000e+05 3.67073209e+00
1.79800000e+05 3.54293505e+00
1.79900000e+05 3.40879615e+00
1.80000000e+05 3.26851262e+00
1.80100000e+05 3.12229101e+00
1.80200000e+05 2.97034676e+00
1.80300000e+05 2.81290410e+00
1.80400000e+05 2.65019601e+00
1.80500000e+05 2.48246429e+00
1.80600000e+05 2.30995976e+00
1.80700000e+05 2.13294251e+00
1.80800000e+05 1.95168206e+00
1.80900000e+05 1.76645769e+00
1.81000000e+05 1.57755853e+00
1.81100000e+05 1.38528374e+00
1.81200000e+05 1.18994253e+00
1.81300000e+05 9.91854081e-01
1.81400000e+05 7.91347341e-01
1.81500000e+05 5.88760721e-01
1.81600000e+05 3.84441617e-01
1.81700000e+05 1.78745800e-01
1.81800000e+05 -2.79633456e-02
1.81900000e+05 -2.35315730e-01
1.82000000e+05 -4.42935613e-01
1.82100000e+05 -6.50442795e-01
1.82200000e+05 -8.57453946e-01
1.82300000e+05 -1.06358405e+00
1.82400000e+05 -1.26844796e+00
1.82500000e+05 -1.47166207e+00
1.82600000e+05 -1.67284600e+00
1.82700000e+05 -1.87162447e+00
1.82800000e+05 -2.06762907e+00
1.82900000e+05 -2.26050019e+00
1.83000000e+05 -2.44988883e+00
1.83100000e+05 -2.63545854e+00
1.83200000e+05 -2.81688719e+00
1.83300000e+05 -2.99386873e+00
1.83400000e+05 -3.16611492e+00
1.83500000e+05 -3.33335686e+00
1.83600000e+05 -3.49534641e+00
1.83700000e+05 -3.65185755e+00
1.83800000e+05 -3.80268740e+00
1.83900000e+05 -3.94765719e+00
1.84000000e+05 -4.08661282e+00
1.84100000e+05 -4.21942537e+00
1.84200000e+05 -4.34599109e+00
1.84300000e+05 -4.46623125e+00
1.84400000e+05 -4.58009150e+00
1.84500000e+05 -4.68754093e+00
1.84600000e+05 -4.78857061e+00
1.84700000e+05 -4.88319175e+00
1.84800000e+05 -4.97143323e+00
1.84900000e+05 -5.05333867e+00
1.85000000e+05 -5.12896285e+00
1.85100000e+05 -5.19836743e+00
1.85200000e+05 -5.26161615e+00
1.85300000e+05 -5.31876915e+00
1.85400000e+05 -5.36987670e+00
1.85500000e+05 -5.41497231e+00
1.85600000e+05 -5.45406522e+00
1.85700000e+05 -5.48713251e+00
1.85800000e+05 -5.51411109e+00
1.85900000e+05 -5.53488982e+00
1.86000000e+05 -5.54930246e+00
1.86100000e+05 -5.55712179e+00
1.86200000e+05 -5.55805594e+00
1.86300000e+05 -5.55174773e+00
1.86400000e+05 -5.53777796e+00
1.86500000e+05 -5.51567377e+00
1.86600000e+05 -5.48492284e+00
1.86700000e+05 -5.44499404e+00
1.86800000e+05 -5.39536458e+00
1.86900000e+05 -5.33555306e+00
1.87000000e+05 -5.26515710e+00
1.87100000e+05 -5.18389296e+00
1.87200000e+05 -5.09163435e+00
1.87300000e+05 -4.98844647e+00
1.87400000e+05 -4.87461175e+00
1.87500000e+05 -4.75064377e+00
1.87600000e+05 -4.61728714e+00
1.87700000e+05 -4.47550253e+00
1.87800000e+05 -4.32643742e+00
1.87900000e+05 -4.17138528e+00
1.88000000e+05 -4.01173668e+00
1.88100000e+05 -3.84892669e+00
1.88200000e+05 -3.68438314e+00
1.88300000e+05 -3.51947957e+00
1.88400000e+05 -3.35549569e+00
1.88500000e+05 -3.19358730e+00
1.88600000e+05 -3.03476618e+00
1.88700000e+05 -2.87988951e+00
1.88800000e+05 -2.72965777e+00
1.88900000e+05 -2.58461944e+00
1.89000000e+05 -2.44518098e+00
1.89100000e+05 -2.31162017e+00
1.89200000e+05 -2.18410145e+00
1.89300000e+05 -2.06269203e+00
1.89400000e+05 -1.94737772e+00
1.89500000e+05 -1.83807801e+00
1.89600000e+05 -1.73465972e+00
1.89700000e+05 -1.63694924e+00
1.89800000e+05 -1.54474303e+00
1.89900000e+05 -1.45781665e+00
1.90000000e+05 -1.37593223e+00
1.90100000e+05 -1.29884455e+00
1.90200000e+05 -1.22630600e+00
1.90300000e+05 -1.15807038e+00
1.90400000e+05 -1.09389593e+00
1.90500000e+05 -1.03354753e+00
1.90600000e+05 -9.76798300e-01
1.90700000e+05 -9.23430722e-01
1.90800000e+05 -8.73237354e-01
1.90900000e+05 -8.26021210e-01
1.91000000e+05 -7.81595905e-01
1.91100000e+05 -7.39785608e-01
1.91200000e+05 -7.00424846e-01
1.91300000e+05 -6.63358210e-01
1.91400000e+05 -6.28439985e-01
1.91500000e+05 -5.95533726e-01
1.91600000e+05 -5.64511806e-01
1.91700000e+05 -5.35254952e-01
1.91800000e+05 -5.07651771e-01
1.91900000e+05 -4.81598280e-01
1.92000000e+05 -4.56997450e-01
1.92100000e+05 -4.33758762e-01
1.92200000e+05 -4.11797780e-01
1.92300000e+05 -3.91035749e-01
1.92400000e+05 -3.71399206e-01
1.92500000e+05 -3.52819619e-01
1.92600000e+05 -3.35233049e-01
1.92700000e+05 -3.18579823e-01
1.92800000e+05 -3.02804240e-01
1.92900000e+05 -2.87854289e-01
1.93000000e+05 -2.73681392e-01
1.93100000e+05 -2.60240156e-01
1.93200000e+05 -2.47488153e-01
1.93300000e+05 -2.35385710e-01
1.93400000e+05 -2.23895713e-01
1.93500000e+05 -2.12983428e-01
1.93600000e+05 -2.02616335e-01
1.93700000e+05 -1.92763973e-01
1.93800000e+05 -1.83397797e-01
1.93900000e+05 -1.74491045e-01
1.94000000e+05 -1.66018613e-01
1.94100000e+05 -1.57956948e-01
1.94200000e+05 -1.50283934e-01
1.94300000e+05 -1.42978799e-01
1.94400000e+05 -1.36022025e-01
1.94500000e+05 -1.29395260e-01
1.94600000e+05 -1.23081245e-01
1.94700000e+05 -1.17063739e-01
1.94800000e+05 -1.11327451e-01
1.94900000e+05 -1.05857982e-01
1.95000000e+05 -1.00641760e-01


==> PlotData/Toho_TmOpt_slip10.txt <==
     x         slip
1.78258239e+05 1.16279559e+00
1.79210433e+05 1.49520672e+00
1.80162627e+05 1.79300539e+00
1.81114821e+05 2.01085018e+00
1.82067015e+05 2.10729083e+00
1.83019209e+05 2.06129369e+00
1.83971402e+05 1.88368491e+00
1.84923596e+05 1.61502389e+00
1.85875790e+05 1.31027315e+00
1.86827984e+05 1.01945553e+00


==> PlotData/Toho_TmOpt_slip12.txt <==
     x         slip
1.78258239e+05 1.39337158e+00
1.79210433e+05 1.79734338e+00
1.80162627e+05 2.16078988e+00
1.81114821e+05 2.42744709e+00
1.82067015e+05 2.54545002e+00
1.83019209e+05 2.48842930e+00
1.83971402e+05 2.27012015e+00
1.84923596e+05 1.94146098e+00
1.85875790e+05 1.57079608e+00
1.86827984e+05 1.21934819e+00


==> PlotData/Toho_TmOpt_slip12std10nos20.txt <==
     x         slip
1.77782142e+05 2.54379848e+00
1.78258239e+05 2.54379848e+00
1.78258239e+05 2.97559023e+00
1.78734336e+05 2.97559023e+00
1.78734336e+05 3.41062833e+00
1.79210433e+05 3.41062833e+00
1.79210433e+05 3.83691834e+00
1.79686530e+05 3.83691834e+00
1.79686530e+05 4.23933376e+00
1.80162627e+05 4.23933376e+00
1.80162627e+05 4.60046535e+00
1.80638724e+05 4.60046535e+00
1.80638724e+05 4.90203544e+00
1.81114821e+05 4.90203544e+00
1.81114821e+05 5.12677588e+00
1.81590918e+05 5.12677588e+00
1.81590918e+05 5.26053359e+00
1.82067015e+05 5.26053359e+00
1.82067015e+05 5.29425931e+00
1.82543112e+05 5.29425931e+00
1.82543112e+05 5.22549449e+00
1.83019209e+05 5.22549449e+00
1.83019209e+05 5.05902599e+00
1.83495305e+05 5.05902599e+00
1.83495305e+05 4.80652798e+00
1.83971402e+05 4.80652798e+00
1.83971402e+05 4.48522113e+00
1.84447499e+05 4.48522113e+00
1.84447499e+05 4.11579290e+00
1.84923596e+05 4.11579290e+00
1.84923596e+05 3.71997570e+00
1.85399693e+05 3.71997570e+00
1.85399693e+05 3.31822804e+00
1.85875790e+05 3.31822804e+00
1.85875790e+05 2.92789914e+00
1.86351887e+05 2.92789914e+00
1.86351887e+05 2.56210881e+00
1.86827984e+05 2.56210881e+00
1.86827984e+05 2.22939425e+00
1.87304081e+05 2.22939425e+00


==> PlotData/Toho_TmOpt_slip20.txt <==
     x         slip
1.78258239e+05 2.30907781e+00
1.79210433e+05 3.01403489e+00
1.80162627e+05 3.65839004e+00
1.81114821e+05 4.13637868e+00
1.82067015e+05 4.34743299e+00
1.83019209e+05 4.24010038e+00
1.83971402e+05 3.84252736e+00
1.84923596e+05 3.25495889e+00
1.85875790e+05 2.60679501e+00
1.86827984e+05 2.00699380e+00


==> PlotData/Toho_TmOpt_slip24.txt <==
     x         slip
1.78258239e+05 2.76312967e+00
1.79210433e+05 3.62656242e+00
1.80162627e+05 4.42151834e+00
1.81114821e+05 5.01418554e+00
1.82067015e+05 5.27549595e+00
1.83019209e+05 5.13926082e+00
1.83971402e+05 4.64260135e+00
1.84923596e+05 3.91510924e+00
1.85875790e+05 3.12097076e+00
1.86827984e+05 2.39434006e+00


==> PlotData/Toho_TmOpt_slip24std10nos20.txt <==
     x         slip
1.77782142e+05 4.96006098e+00
1.78258239e+05 4.96006098e+00
1.78258239e+05 5.89157421e+00
1.78734336e+05 5.89157421e+00
1.78734336e+05 6.84899841e+00
1.79210433e+05 6.84899841e+00
1.79210433e+05 7.80582727e+00
1.79686530e+05 7.80582727e+00
1.79686530e+05 8.72580375e+00
1.80162627e+05 8.72580375e+00
1.80162627e+05 9.56453339e+00
1.80638724e+05 9.56453339e+00
1.80638724e+05 1.02731243e+01
1.81114821e+05 1.02731243e+01
1.81114821e+05 1.08037367e+01
1.81590918e+05 1.08037367e+01
1.81590918e+05 1.11163271e+01
1.82067015e+05 1.11163271e+01
1.82067015e+05 1.11853113e+01
1.82543112e+05 1.11853113e+01
1.82543112e+05 1.10045856e+01
1.83019209e+05 1.10045856e+01
1.83019209e+05 1.05895268e+01
1.83495305e+05 1.05895268e+01
1.83495305e+05 9.97526825e+00
1.83971402e+05 9.97526825e+00
1.83971402e+05 9.21152957e+00
1.84447499e+05 9.21152957e+00
1.84447499e+05 8.35521352e+00
1.84923596e+05 8.35521352e+00
1.84923596e+05 7.46252679e+00
1.85399693e+05 7.46252679e+00
1.85399693e+05 6.58234033e+00
1.85875790e+05 6.58234033e+00
1.85875790e+05 5.75194895e+00
1.86351887e+05 5.75194895e+00
1.86351887e+05 4.99558173e+00
1.86827984e+05 4.99558173e+00
1.86827984e+05 4.32527604e+00
1.87304081e+05 4.32527604e+00


==> PlotData/Toho_TmOpt_slip30.txt <==
     x         slip
1.78258239e+05 3.43793151e+00
1.79210433e+05 4.54773377e+00
1.80162627e+05 5.58022378e+00
1.81114821e+05 6.35577523e+00
1.82067015e+05 6.69747120e+00
1.83019209e+05 6.51415352e+00
1.83971402e+05 5.85847938e+00
1.84923596e+05 4.90971326e+00
1.85875790e+05 3.88909387e+00
1.86827984e+05 2.96973501e+00


==> PlotData/Toho_TmOpt_slip36.txt <==
     x         slip
1.78258239e+05 4.11325221e+00
1.79210433e+05 5.47885481e+00
1.80162627e+05 6.76051403e+00
1.81114821e+05 7.72842289e+00
1.82067015e+05 8.15232346e+00
1.83019209e+05 7.91379032e+00
1.83971402e+05 7.08473413e+00
1.84923596e+05 5.90135442e+00
1.85875790e+05 4.64710389e+00
1.86827984e+05 3.53420228e+00


==> PlotData/Toho_TmOpt_slip36std10nos20.txt <==
     x         slip
1.77782142e+05 7.32706531e+00
1.78258239e+05 7.32706531e+00
1.78258239e+05 8.79872720e+00
1.78734336e+05 8.79872720e+00
1.78734336e+05 1.03313643e+01
1.79210433e+05 1.03313643e+01
1.79210433e+05 1.18832274e+01
1.79686530e+05 1.18832274e+01
1.79686530e+05 1.33934291e+01
1.80162627e+05 1.33934291e+01
1.80162627e+05 1.47838431e+01
1.80638724e+05 1.47838431e+01
1.80638724e+05 1.59653859e+01
1.81114821e+05 1.59653859e+01
1.81114821e+05 1.68488173e+01
1.81590918e+05 1.68488173e+01
1.81590918e+05 1.73586942e+01
1.82067015e+05 1.73586942e+01
1.82067015e+05 1.74475685e+01
1.82543112e+05 1.74475685e+01
1.82543112e+05 1.71066241e+01
1.83019209e+05 1.71066241e+01
1.83019209e+05 1.63693653e+01
1.83495305e+05 1.63693653e+01
1.83495305e+05 1.53067839e+01
1.83971402e+05 1.53067839e+01
1.83971402e+05 1.40150738e+01
1.84447499e+05 1.40150738e+01
1.84447499e+05 1.25992967e+01
1.84923596e+05 1.25992967e+01
1.84923596e+05 1.11574327e+01
1.85399693e+05 1.11574327e+01
1.85399693e+05 9.76858614e+00
1.85875790e+05 9.76858614e+00
1.85875790e+05 8.48724857e+00
1.86351887e+05 8.48724857e+00
1.86351887e+05 7.34338501e+00
1.86827984e+05 7.34338501e+00
1.86827984e+05 6.34660428e+00
1.87304081e+05 6.34660428e+00


==> PlotData/Toho_TmOpt_slip40.txt <==
     x         slip
1.78258239e+05 4.55325127e+00
1.79210433e+05 6.09364223e+00
1.80162627e+05 7.54864328e+00
1.81114821e+05 8.65312100e+00
1.82067015e+05 9.13780319e+00
1.83019209e+05 8.86343567e+00
1.83971402e+05 7.91519787e+00
1.84923596e+05 6.57025820e+00
1.85875790e+05 5.15635649e+00
1.86827984e+05 3.91255315e+00


==> PlotData/Toho_TmOpt_slip48.txt <==
     x         slip
1.78258239e+05 5.45707836e+00
1.79210433e+05 7.35809813e+00
1.80162627e+05 9.16945640e+00
1.81114821e+05 1.05495129e+01
1.82067015e+05 1.11455876e+01
1.83019209e+05 1.07776023e+01
1.83971402e+05 9.56623045e+00
1.84923596e+05 7.88146135e+00
1.85875790e+05 6.14402882e+00
1.86827984e+05 4.64315051e+00


==> PlotData/Toho_TmOpt_slip48std10nos20.txt <==
     x         slip
1.77782142e+05 9.63100058e+00
1.78258239e+05 9.63100058e+00
1.78258239e+05 1.16672663e+01
1.78734336e+05 1.16672663e+01
1.78734336e+05 1.38084371e+01
1.79210433e+05 1.38084371e+01
1.79210433e+05 1.59981949e+01
1.79686530e+05 1.59981949e+01
1.79686530e+05 1.81496974e+01
1.80162627e+05 1.81496974e+01
1.80162627e+05 2.01469646e+01
1.80638724e+05 2.01469646e+01
1.80638724e+05 2.18537346e+01
1.81114821e+05 2.18537346e+01
1.81114821e+05 2.31306174e+01
1.81590918e+05 2.31306174e+01
1.81590918e+05 2.38585397e+01
1.82067015e+05 2.38585397e+01
1.82067015e+05 2.39632630e+01
1.82543112e+05 2.39632630e+01
1.82543112e+05 2.34337489e+01
1.83019209e+05 2.34337489e+01
1.83019209e+05 2.23278442e+01
1.83495305e+05 2.23278442e+01
1.83495305e+05 2.07624917e+01
1.83971402e+05 2.07624917e+01
1.83971402e+05 1.88910530e+01
1.84447499e+05 1.88910530e+01
1.84447499e+05 1.68748133e+01
1.84923596e+05 1.68748133e+01
1.84923596e+05 1.48571347e+01
1.85399693e+05 1.48571347e+01
1.85399693e+05 1.29466076e+01
1.85875790e+05 1.29466076e+01
1.85875790e+05 1.12113628e+01
1.86351887e+05 1.12113628e+01
1.86351887e+05 9.68271913e+00
1.86827984e+05 9.68271913e+00
1.86827984e+05 8.36417583e+00
1.87304081e+05 8.36417583e+00


==> PlotData/Toho_samples1.txt <==
     x            B
1.65000000e+05 2.80968330e-02
1.65100000e+05 2.93003183e-02
1.65200000e+05 3.14544548e-02
1.65300000e+05 3.01853912e-02
1.65400000e+05 2.98058446e-02
1.65500000e+05 3.31121557e-02
1.65600000e+05 3.47808154e-02
1.65700000e+05 3.16628468e-02
1.65800000e+05 3.26135014e-02
1.65900000e+05 2.94404907e-02
1.66000000e+05 3.44093510e-02
1.66100000e+05 3.08235912e-02
1.66200000e+05 3.26367847e-02
1.66300000e+05 3.50222964e-02
1.66400000e+05 3.16990557e-02
1.66500000e+05 2.80087984e-02
1.66600000e+05 2.95111370e-02
1.66700000e+05 3.29289026e-02
1.66800000e+05 3.76916389e-02
1.66900000e+05 3.58572876e-02
1.67000000e+05 3.64514177e-02
1.67100000e+05 3.72660966e-02
1.67200000e+05 4.39252938e-02
1.67300000e+05 3.89880109e-02
1.67400000e+05 3.90406648e-02
1.67500000e+05 4.12423937e-02
1.67600000e+05 3.81691374e-02
1.67700000e+05 4.20131993e-02
1.67800000e+05 4.57220899e-02
1.67900000e+05 5.03374389e-02
1.68000000e+05 4.67507703e-02
1.68100000e+05 4.79942847e-02
1.68200000e+05 5.02477096e-02
1.68300000e+05 5.07891654e-02
1.68400000e+05 4.84284243e-02
1.68500000e+05 5.02822753e-02
1.68600000e+05 4.76440547e-02
1.68700000e+05 5.30374602e-02
1.68800000e+05 5.07635750e-02
1.68900000e+05 5.45449711e-02
1.69000000e+05 5.59044817e-02
1.69100000e+05 5.58767036e-02
1.69200000e+05 6.11787848e-02
1.69300000e+05 5.78725816e-02
1.69400000e+05 5.97380248e-02
1.69500000e+05 6.47448564e-02
1.69600000e+05 6.69225005e-02
1.69700000e+05 6.46387862e-02
1.69800000e+05 6.44009698e-02
1.69900000e+05 6.98920342e-02
1.70000000e+05 6.60746082e-02
1.70100000e+05 6.51599528e-02
1.70200000e+05 7.10351823e-02
1.70300000e+05 7.93411784e-02
1.70400000e+05 8.10716333e-02
1.70500000e+05 7.81166344e-02
1.70600000e+05 7.83447533e-02
1.70700000e+05 7.55132065e-02
1.70800000e+05 7.90824451e-02
1.70900000e+05 8.67123175e-02
1.71000000e+05 8.58599223e-02
1.71100000e+05 8.67693888e-02
1.71200000e+05 8.95658223e-02
1.71300000e+05 9.20975999e-02
1.71400000e+05 9.45535687e-02
1.71500000e+05 9.53058780e-02
1.71600000e+05 1.00954107e-01
1.71700000e+05 1.03897927e-01
1.71800000e+05 1.06839738e-01
1.71900000e+05 1.07459372e-01
1.72000000e+05 1.13980788e-01
1.72100000e+05 1.12426452e-01
1.72200000e+05 1.16657006e-01
1.72300000e+05 1.18416106e-01
1.72400000e+05 1.25198190e-01
1.72500000e+05 1.23598487e-01
1.72600000e+05 1.29222907e-01
1.72700000e+05 1.29927460e-01
1.72800000e+05 1.36361816e-01
1.72900000e+05 1.39021530e-01
1.73000000e+05 1.38991183e-01
1.73100000e+05 1.41684248e-01
1.73200000e+05 1.44696629e-01
1.73300000e+05 1.48833057e-01
1.73400000e+05 1.50677278e-01
1.73500000e+05 1.51617756e-01
1.73600000e+05 1.59489132e-01
1.73700000e+05 1.63647316e-01
1.73800000e+05 1.64584381e-01
1.73900000e+05 1.68357142e-01
1.74000000e+05 1.72272608e-01
1.74100000e+05 1.76554764e-01
1.74200000e+05 1.77671110e-01
1.74300000e+05 1.81748469e-01
1.74400000e+05 1.90402222e-01
1.74500000e+05 1.88861099e-01
1.74600000e+05 1.93297178e-01
1.74700000e+05 1.93787630e-01
1.74800000e+05 2.02708601e-01
1.74900000e+05 2.00669927e-01
1.75000000e+05 2.05104360e-01
1.75100000e+05 2.05060225e-01
1.75200000e+05 2.04444254e-01
1.75300000e+05 2.05316822e-01
1.75400000e+05 2.03691403e-01
1.75500000e+05 2.05679978e-01
1.75600000e+05 2.05601186e-01
1.75700000e+05 2.00459096e-01
1.75800000e+05 1.98261228e-01
1.75900000e+05 1.96613917e-01
1.76000000e+05 1.93717927e-01
1.76100000e+05 1.84253777e-01
1.76200000e+05 1.78537334e-01
1.76300000e+05 1.73236717e-01
1.76400000e+05 1.65491151e-01
1.76500000e+05 1.58360254e-01
1.76600000e+05 1.46747269e-01
1.76700000e+05 1.28410752e-01
1.76800000e+05 1.12826699e-01
1.76900000e+05 9.87423549e-02
1.77000000e+05 8.29055127e-02
1.77100000e+05 6.52210216e-02
1.77200000e+05 4.81072003e-02
1.77300000e+05 2.71032403e-02
1.77400000e+05 8.28772550e-03
1.77500000e+05 -1.92019338e-02
1.77600000e+05 -4.78425407e-02
1.77700000e+05 -7.68379167e-02
1.77800000e+05 -1.01374452e-01
1.77900000e+05 -1.30276793e-01
1.78000000e+05 -1.60868409e-01
1.78100000e+05 -1.93985033e-01
1.78200000e+05 -2.24719964e-01
1.78300000e+05 -2.51392030e-01
1.78400000e+05 -2.87885554e-01
1.78500000e+05 -3.16928397e-01
1.78600000e+05 -3.46635637e-01
1.78700000e+05 -3.78739277e-01
1.78800000e+05 -4.07584635e-01
1.78900000e+05 -4.32294015e-01
1.79000000e+05 -4.66253378e-01
1.79100000e+05 -4.81173633e-01
1.79200000e+05 -5.04060112e-01
1.79300000e+05 -5.29787118e-01
1.79400000e+05 -5.48623748e-01
1.79500000e+05 -5.64697011e-01
1.79600000e+05 -5.74708870e-01
1.79700000e+05 -5.93593710e-01
1.79800000e+05 -6.09119558e-01
1.79900000e+05 -6.18224194e-01
1.80000000e+05 -6.25066396e-01
1.80100000e+05 -6.28712261e-01
1.80200000e+05 -6.41554363e-01
1.80300000e+05 -6.43097353e-01
1.80400000e+05 -6.47295969e-01
1.80500000e+05 -6.53646929e-01
1.80600000e+05 -6.57457356e-01
1.80700000e+05 -6.60098147e-01
1.80800000e+05 -6.69751427e-01
1.80900000e+05 -6.76676878e-01
1.81000000e+05 -6.81983235e-01
1.81100000e+05 -6.88190631e-01
1.81200000e+05 -6.94796685e-01
1.81300000e+05 -6.97801703e-01
1.81400000e+05 -7.02054802e-01
1.81500000e+05 -7.01389092e-01
1.81600000e+05 -7.04276250e-01
1.81700000e+05 -7.02952652e-01
1.81800000e+05 -6.95217921e-01
1.81900000e+05 -6.86312400e-01
1.82000000e+05 -6.68617437e-01
1.82100000e+05 -6.46255458e-01
1.82200000e+05 -6.17156348e-01
1.82300000e+05 -5.84656814e-01
1.82400000e+05 -5.45081323e-01
1.82500000e+05 -4.90201595e-01
1.82600000e+05 -4.30688033e-01
1.82700000e+05 -3.64390684e-01
1.82800000e+05 -2.90250287e-01
1.82900000e+05 -2.05823563e-01
1.83000000e+05 -1.16909367e-01
1.83100000e+05 -2.26859527e-02
1.83200000e+05 7.91375860e-02
1.83300000e+05 1.88652451e-01
1.83400000e+05 2.99391345e-01
1.83500000e+05 4.12454095e-01
1.83600000e+05 5.28543068e-01
1.83700000e+05 6.38021590e-01
1.83800000e+05 7.52820478e-01
1.83900000e+05 8.60628717e-01
1.84000000e+05 9.65178173e-01
1.84100000e+05 1.06286188e+00
1.84200000e+05 1.15309444e+00
1.84300000e+05 1.23322461e+00
1.84400000e+05 1.30548460e+00
1.84500000e+05 1.36457713e+00
1.84600000e+05 1.41534945e+00
1.84700000e+05 1.44576999e+00
1.84800000e+05 1.46759616e+00
1.84900000e+05 1.48554343e+00
1.85000000e+05 1.47794367e+00
1.85100000e+05 1.46311862e+00
1.85200000e+05 1.43909399e+00
1.85300000e+05 1.39483784e+00
1.85400000e+05 1.33629355e+00
1.85500000e+05 1.26920309e+00
1.85600000e+05 1.19006401e+00
1.85700000e+05 1.10496322e+00
1.85800000e+05 1.00838477e+00
1.85900000e+05 9.04459491e-01
1.86000000e+05 7.95117417e-01
1.86100000e+05 6.77836147e-01
1.86200000e+05 5.63324887e-01
1.86300000e+05 4.46124679e-01
1.86400000e+05 3.30985970e-01
1.86500000e+05 2.16702399e-01
1.86600000e+05 1.05225989e-01
1.86700000e+05 -2.69245026e-03
1.86800000e+05 -1.06961848e-01
1.86900000e+05 -1.92734146e-01
1.87000000e+05 -2.70776031e-01
1.87100000e+05 -3.50286287e-01
1.87200000e+05 -4.14820126e-01
1.87300000e+05 -4.67095203e-01
1.87400000e+05 -5.18214167e-01
1.87500000e+05 -5.50125277e-01
1.87600000e+05 -5.77180517e-01
1.87700000e+05 -5.92404624e-01
1.87800000e+05 -6.05744829e-01
1.87900000e+05 -6.14231000e-01
1.88000000e+05 -6.11073487e-01
1.88100000e+05 -6.04791260e-01
1.88200000e+05 -5.95076111e-01
1.88300000e+05 -5.79205362e-01
1.88400000e+05 -5.55810249e-01
1.88500000e+05 -5.36087227e-01
1.88600000e+05 -5.13994547e-01
1.88700000e+05 -4.85282634e-01
1.88800000e+05 -4.57758714e-01
1.88900000e+05 -4.38201910e-01
1.89000000e+05 -4.09559983e-01
1.89100000e+05 -3.86828472e-01
1.89200000e+05 -3.60887740e-01
1.89300000e+05 -3.41919384e-01
1.89400000e+05 -3.19073064e-01
1.89500000e+05 -2.95269847e-01
1.89600000e+05 -2.76995295e-01
1.89700000e+05 -2.53926850e-01
1.89800000e+05 -2.39616498e-01
1.89900000e+05 -2.25322340e-01
1.90000000e+05 -2.10603699e-01
1.90100000e+05 -1.98103859e-01
1.90200000e+05 -1.77881196e-01
1.90300000e+05 -1.62127479e-01
1.90400000e+05 -1.56726466e-01
1.90500000e+05 -1.47885547e-01
1.90600000e+05 -1.33938782e-01
1.90700000e+05 -1.25179220e-01
1.90800000e+05 -1.20006752e-01
1.90900000e+05 -1.06569537e-01
1.91000000e+05 -9.83359272e-02
1.91100000e+05 -9.50984720e-02
1.91200000e+05 -9.01104981e-02
1.91300000e+05 -8.45259176e-02
1.91400000e+05 -7.65305208e-02
1.91500000e+05 -7.31841584e-02
1.91600000e+05 -6.63086839e-02
1.91700000e+05 -6.16446717e-02
1.91800000e+05 -5.62582791e-02
1.91900000e+05 -5.19867871e-02
1.92000000e+05 -5.03804733e-02
1.92100000e+05 -4.68756223e-02
1.92200000e+05 -4.59755155e-02
1.92300000e+05 -3.76198952e-02
1.92400000e+05 -3.95325743e-02
1.92500000e+05 -3.47630694e-02
1.92600000e+05 -3.10989833e-02
1.92700000e+05 -2.87656331e-02
1.92800000e+05 -3.05276463e-02
1.92900000e+05 -2.68575672e-02
1.93000000e+05 -2.68416233e-02
1.93100000e+05 -2.53875248e-02
1.93200000e+05 -2.12335395e-02
1.93300000e+05 -2.02171406e-02
1.93400000e+05 -1.93168204e-02
1.93500000e+05 -2.00563353e-02
1.93600000e+05 -1.68986447e-02
1.93700000e+05 -1.37147166e-02
1.93800000e+05 -1.29035156e-02
1.93900000e+05 -1.32056028e-02
1.94000000e+05 -9.23725018e-03
1.94100000e+05 -1.62720738e-02
1.94200000e+05 -1.38947035e-02
1.94300000e+05 -7.66011253e-03
1.94400000e+05 -1.30307403e-02
1.94500000e+05 -1.07955115e-02
1.94600000e+05 -1.19188204e-02
1.94700000e+05 -1.08311619e-02
1.94800000e+05 -8.32642866e-03
1.94900000e+05 -5.98765675e-03
1.95000000e+05 -5.32998636e-03


==> PlotData/Toho_samples1std10nos20.txt <==
     x            B
1.65000000e+05 1.24852391e-02
1.65100000e+05 1.26136232e-02
1.65200000e+05 1.27440704e-02
1.65300000e+05 1.28766252e-02
1.65400000e+05 1.30113335e-02
1.65500000e+05 1.31482426e-02
1.65600000e+05 1.32874011e-02
1.65700000e+05 1.34288591e-02
1.65800000e+05 1.35726683e-02
1.65900000e+05 1.37188821e-02
1.66000000e+05 1.38675552e-02
1.66100000e+05 1.40187447e-02
1.66200000e+05 1.41725090e-02
1.66300000e+05 1.43289087e-02
1.66400000e+05 1.44880065e-02
1.66500000e+05 1.46498672e-02
1.66600000e+05 1.48145578e-02
1.66700000e+05 1.49821479e-02
1.66800000e+05 1.51527094e-02
1.66900000e+05 1.53263170e-02
1.67000000e+05 1.55030483e-02
1.67100000e+05 1.56829837e-02
1.67200000e+05 1.58662069e-02
1.67300000e+05 1.60528050e-02
1.67400000e+05 1.62428687e-02
1.67500000e+05 1.64364923e-02
1.67600000e+05 1.66337744e-02
1.67700000e+05 1.68348177e-02
1.67800000e+05 1.70397297e-02
1.67900000e+05 1.72486228e-02
1.68000000e+05 1.74616144e-02
1.68100000e+05 1.76788278e-02
1.68200000e+05 1.79003923e-02
1.68300000e+05 1.81264437e-02
1.68400000e+05 1.83571245e-02
1.68500000e+05 1.85925851e-02
1.68600000e+05 1.88329835e-02
1.68700000e+05 1.90784867e-02
1.68800000e+05 1.93292710e-02
1.68900000e+05 1.95855226e-02
1.69000000e+05 1.98474388e-02
1.69100000e+05 2.01152286e-02
1.69200000e+05 2.03891140e-02
1.69300000e+05 2.06693304e-02
1.69400000e+05 2.09561286e-02
1.69500000e+05 2.12497756e-02
1.69600000e+05 2.15505560e-02
1.69700000e+05 2.18587738e-02
1.69800000e+05 2.21747537e-02
1.69900000e+05 2.24988435e-02
1.70000000e+05 2.28314158e-02
1.70100000e+05 2.31728699e-02
1.70200000e+05 2.35236352e-02
1.70300000e+05 2.38841730e-02
1.70400000e+05 2.42549800e-02
1.70500000e+05 2.46365913e-02
1.70600000e+05 2.50295842e-02
1.70700000e+05 2.54345820e-02
1.70800000e+05 2.58522584e-02
1.70900000e+05 2.62833424e-02
1.71000000e+05 2.67286233e-02
1.71100000e+05 2.71889565e-02
1.71200000e+05 2.76652701e-02
1.71300000e+05 2.81585717e-02
1.71400000e+05 2.86699558e-02
1.71500000e+05 2.92006125e-02
1.71600000e+05 2.97518365e-02
1.71700000e+05 3.03250373e-02
1.71800000e+05 3.09217502e-02
1.71900000e+05 3.15436481e-02
1.72000000e+05 3.21925549e-02
1.72100000e+05 3.28704601e-02
1.72200000e+05 3.35795339e-02
1.72300000e+05 3.43221449e-02
1.72400000e+05 3.51008784e-02
1.72500000e+05 3.59185564e-02
1.72600000e+05 3.67782596e-02
1.72700000e+05 3.76833511e-02
1.72800000e+05 3.86375017e-02
1.72900000e+05 3.96447169e-02
1.73000000e+05 4.07093667e-02
1.73100000e+05 4.18362160e-02
1.73200000e+05 4.30304582e-02
1.73300000e+05 4.42977499e-02
1.73400000e+05 4.56442470e-02
1.73500000e+05 4.70766435e-02
1.73600000e+05 4.86022099e-02
1.73700000e+05 5.02288334e-02
1.73800000e+05 5.19650583e-02
1.73900000e+05 5.38201255e-02
1.74000000e+05 5.58040105e-02
1.74100000e+05 5.79274599e-02
1.74200000e+05 6.02020228e-02
1.74300000e+05 6.26400776e-02
1.74400000e+05 6.52548507e-02
1.74500000e+05 6.80604259e-02
1.74600000e+05 7.10717407e-02
1.74700000e+05 7.43045667e-02
1.74800000e+05 7.77754709e-02
1.74900000e+05 8.15017523e-02
1.75000000e+05 8.55013511e-02
1.75100000e+05 8.97927229e-02
1.75200000e+05 9.43946743e-02
1.75300000e+05 9.93261532e-02
1.75400000e+05 1.04605987e-01
1.75500000e+05 1.10252562e-01
1.75600000e+05 1.16283442e-01
1.75700000e+05 1.22714913e-01
1.75800000e+05 1.29561457e-01
1.75900000e+05 1.36835144e-01
1.76000000e+05 1.44544952e-01
1.76100000e+05 1.52696004e-01
1.76200000e+05 1.61288731e-01
1.76300000e+05 1.70317973e-01
1.76400000e+05 1.79772031e-01
1.76500000e+05 1.89631677e-01
1.76600000e+05 1.99869165e-01
1.76700000e+05 2.10447253e-01
1.76800000e+05 2.21318290e-01
1.76900000e+05 2.32423391e-01
1.77000000e+05 2.43691768e-01
1.77100000e+05 2.55040238e-01
1.77200000e+05 2.66372984e-01
1.77300000e+05 2.77581603e-01
1.77400000e+05 2.88545482e-01
1.77500000e+05 2.99132558e-01
1.77600000e+05 3.09200461e-01
1.77700000e+05 3.18598078e-01
1.77800000e+05 3.27167514e-01
1.77900000e+05 3.34746439e-01
1.78000000e+05 3.41170774e-01
1.78100000e+05 3.46277652e-01
1.78200000e+05 3.49908565e-01
1.78300000e+05 3.51912620e-01
1.78400000e+05 3.52149755e-01
1.78500000e+05 3.50493826e-01
1.78600000e+05 3.46835409e-01
1.78700000e+05 3.41084207e-01
1.78800000e+05 3.33170937e-01
1.78900000e+05 3.23048578e-01
1.79000000e+05 3.10692917e-01
1.79100000e+05 2.96102307e-01
1.79200000e+05 2.79296627e-01
1.79300000e+05 2.60315459e-01
1.79400000e+05 2.39215524e-01
1.79500000e+05 2.16067503e-01
1.79600000e+05 1.90952379e-01
1.79700000e+05 1.63957516e-01
1.79800000e+05 1.35172700e-01
1.79900000e+05 1.04686435e-01
1.80000000e+05 7.25827460e-02
1.80100000e+05 3.89388050e-02
1.80200000e+05 3.82361308e-03
1.80300000e+05 -3.27020411e-02
1.80400000e+05 -7.05842072e-02
1.80500000e+05 -1.09772927e-01
1.80600000e+05 -1.50217960e-01
1.80700000e+05 -1.91863226e-01
1.80800000e+05 -2.34640206e-01
1.80900000e+05 -2.78460642e-01
1.81000000e+05 -3.23208916e-01
1.81100000e+05 -3.68734526e-01
1.81200000e+05 -4.14845098e-01
1.81300000e+05 -4.61300293e-01
1.81400000e+05 -5.07806928e-01
1.81500000e+05 -5.54015549e-01
1.81600000e+05 -5.99518564e-01
1.81700000e+05 -6.43849989e-01
1.81800000e+05 -6.86486779e-01
1.81900000e+05 -7.26851684e-01
1.82000000e+05 -7.64317573e-01
1.82100000e+05 -7.98213226e-01
1.82200000e+05 -8.27830670e-01
1.82300000e+05 -8.52434220e-01
1.82400000e+05 -8.71271481e-01
1.82500000e+05 -8.83586594e-01
1.82600000e+05 -8.88636020e-01
1.82700000e+05 -8.85707029e-01
1.82800000e+05 -8.74138881e-01
1.82900000e+05 -8.53346440e-01
1.83000000e+05 -8.22845591e-01
1.83100000e+05 -7.82279527e-01
1.83200000e+05 -7.31444607e-01
1.83300000e+05 -6.70314300e-01
1.83400000e+05 -5.99059565e-01
1.83500000e+05 -5.18064097e-01
1.83600000e+05 -4.27933051e-01
1.83700000e+05 -3.29494224e-01
1.83800000e+05 -2.23791089e-01
1.83900000e+05 -1.12067597e-01
1.84000000e+05 4.25489406e-03
1.84100000e+05 1.23607802e-01
1.84200000e+05 2.44311527e-01
1.84300000e+05 3.64616396e-01
1.84400000e+05 4.82746846e-01
1.84500000e+05 5.96947213e-01
1.84600000e+05 7.05527260e-01
1.84700000e+05 8.06905394e-01
1.84800000e+05 8.99647328e-01
1.84900000e+05 9.82497880e-01
1.85000000e+05 1.05440379e+00
1.85100000e+05 1.11452598e+00
1.85200000e+05 1.16224041e+00
1.85300000e+05 1.19712822e+00
1.85400000e+05 1.21895672e+00
1.85500000e+05 1.22765456e+00
1.85600000e+05 1.22328523e+00
1.85700000e+05 1.20602323e+00
1.85800000e+05 1.17613743e+00
1.85900000e+05 1.13398474e+00
1.86000000e+05 1.08001560e+00
1.86100000e+05 1.01479098e+00
1.86200000e+05 9.39008014e-01
1.86300000e+05 8.53529903e-01
1.86400000e+05 7.59414153e-01
1.86500000e+05 6.57932876e-01
1.86600000e+05 5.50579289e-01
1.86700000e+05 4.39055945e-01
1.86800000e+05 3.25242359e-01
1.86900000e+05 2.11142225e-01
1.87000000e+05 9.88131455e-02
1.87100000e+05 -9.71585021e-03
1.87200000e+05 -1.12531922e-01
1.87300000e+05 -2.07923204e-01
1.87400000e+05 -2.94452896e-01
1.87500000e+05 -3.71015944e-01
1.87600000e+05 -4.36873540e-01
1.87700000e+05 -4.91663260e-01
1.87800000e+05 -5.35385317e-01
1.87900000e+05 -5.68367930e-01
1.88000000e+05 -5.91216679e-01
1.88100000e+05 -6.04753772e-01
1.88200000e+05 -6.09953370e-01
1.88300000e+05 -6.07878498e-01
1.88400000e+05 -5.99623943e-01
1.88500000e+05 -5.86268095e-01
1.88600000e+05 -5.68835245e-01
1.88700000e+05 -5.48268573e-01
1.88800000e+05 -5.25413103e-01
1.88900000e+05 -5.01007244e-01
1.89000000e+05 -4.75681270e-01
1.89100000e+05 -4.49960975e-01
1.89200000e+05 -4.24274910e-01
1.89300000e+05 -3.98963809e-01
1.89400000e+05 -3.74291084e-01
1.89500000e+05 -3.50453562e-01
1.89600000e+05 -3.27591855e-01
1.89700000e+05 -3.05799993e-01
1.89800000e+05 -2.85134093e-01
1.89900000e+05 -2.65619976e-01
1.90000000e+05 -2.47259719e-01
1.90100000e+05 -2.30037192e-01
1.90200000e+05 -2.13922665e-01
1.90300000e+05 -1.98876589e-01
1.90400000e+05 -1.84852650e-01
1.90500000e+05 -1.71800205e-01
1.90600000e+05 -1.59666200e-01
1.90700000e+05 -1.48396654e-01
1.90800000e+05 -1.37937783e-01
1.90900000e+05 -1.28236842e-01
1.91000000e+05 -1.19242732e-01
1.91100000e+05 -1.10906421e-01
1.91200000e+05 -1.03181223e-01
1.91300000e+05 -9.60229610e-02
1.91400000e+05 -8.93900451e-02
1.91500000e+05 -8.32434868e-02
1.91600000e+05 -7.75468615e-02
1.91700000e+05 -7.22662385e-02
1.91800000e+05 -6.73700847e-02
1.91900000e+05 -6.28291539e-02
1.92000000e+05 -5.86163644e-02
1.92100000e+05 -5.47066723e-02
1.92200000e+05 -5.10769439e-02
1.92300000e+05 -4.77058280e-02
1.92400000e+05 -4.45736327e-02
1.92500000e+05 -4.16622059e-02
1.92600000e+05 -3.89548214e-02
1.92700000e+05 -3.64360717e-02
1.92800000e+05 -3.40917661e-02
1.92900000e+05 -3.19088358e-02
1.93000000e+05 -2.98752455e-02
1.93100000e+05 -2.79799109e-02
1.93200000e+05 -2.62126225e-02
1.93300000e+05 -2.45639745e-02
1.93400000e+05 -2.30253003e-02
1.93500000e+05 -2.15886117e-02
1.93600000e+05 -2.02465444e-02
1.93700000e+05 -1.89923063e-02
1.93800000e+05 -1.78196315e-02
1.93900000e+05 -1.67227370e-02
1.94000000e+05 -1.56962836e-02
1.94100000e+05 -1.47353399e-02
1.94200000e+05 -1.38353489e-02
1.94300000e+05 -1.29920981e-02
1.94400000e+05 -1.22016916e-02
1.94500000e+05 -1.14605246e-02
1.94600000e+05 -1.07652602e-02
1.94700000e+05 -1.01128081e-02
1.94800000e+05 -9.50030497e-03
1.94900000e+05 -8.92509635e-03
1.95000000e+05 -8.38472053e-03


==> PlotData/Toho_samples2.txt <==
     x            B
1.65000000e+05 3.35238451e-03
1.65100000e+05 2.07937842e-03
1.65200000e+05 5.01054140e-03
1.65300000e+05 -5.74124047e-04
1.65400000e+05 -1.04386202e-03
1.65500000e+05 4.39844926e-03
1.65600000e+05 6.05222277e-03
1.65700000e+05 3.29865691e-03
1.65800000e+05 6.11482999e-03
1.65900000e+05 2.31409726e-03
1.66000000e+05 1.09219458e-03
1.66100000e+05 1.28339338e-03
1.66200000e+05 5.62314009e-03
1.66300000e+05 5.36494145e-04
1.66400000e+05 2.82561483e-03
1.66500000e+05 1.87850851e-03
1.66600000e+05 2.40539874e-03
1.66700000e+05 4.10121932e-03
1.66800000e+05 5.42253859e-03
1.66900000e+05 5.13185456e-03
1.67000000e+05 3.43656013e-03
1.67100000e+05 6.72228082e-03
1.67200000e+05 6.93743240e-03
1.67300000e+05 5.47132657e-03
1.67400000e+05 4.83266239e-03
1.67500000e+05 3.64221057e-03
1.67600000e+05 8.57370975e-03
1.67700000e+05 1.15586126e-02
1.67800000e+05 9.00479610e-03
1.67900000e+05 7.58340298e-03
1.68000000e+05 9.32683521e-03
1.68100000e+05 8.89871491e-03
1.68200000e+05 9.86347527e-03
1.68300000e+05 8.97413725e-03
1.68400000e+05 1.00647065e-02
1.68500000e+05 1.33512813e-02
1.68600000e+05 1.03739669e-02
1.68700000e+05 1.21008115e-02
1.68800000e+05 1.31737861e-02
1.68900000e+05 1.39205686e-02
1.69000000e+05 1.11299338e-02
1.69100000e+05 1.31062490e-02
1.69200000e+05 1.17458891e-02
1.69300000e+05 1.10586673e-02
1.69400000e+05 1.29204241e-02
1.69500000e+05 1.42314846e-02
1.69600000e+05 1.28861898e-02
1.69700000e+05 1.93770192e-02
1.69800000e+05 1.88676004e-02
1.69900000e+05 1.31193634e-02
1.70000000e+05 1.51490446e-02
1.70100000e+05 1.76752082e-02
1.70200000e+05 1.87481805e-02
1.70300000e+05 2.08026758e-02
1.70400000e+05 1.88825531e-02
1.70500000e+05 2.20317683e-02
1.70600000e+05 1.72293285e-02
1.70700000e+05 2.03459421e-02
1.70800000e+05 2.07791363e-02
1.70900000e+05 1.89644854e-02
1.71000000e+05 2.20487062e-02
1.71100000e+05 2.27511462e-02
1.71200000e+05 2.61225338e-02
1.71300000e+05 2.70160771e-02
1.71400000e+05 3.05203758e-02
1.71500000e+05 2.86255605e-02
1.71600000e+05 2.59339057e-02
1.71700000e+05 2.30259385e-02
1.71800000e+05 2.80257068e-02
1.71900000e+05 2.95297662e-02
1.72000000e+05 3.68502993e-02
1.72100000e+05 3.22978580e-02
1.72200000e+05 3.41208472e-02
1.72300000e+05 3.49267387e-02
1.72400000e+05 3.36532517e-02
1.72500000e+05 3.31855935e-02
1.72600000e+05 4.29987410e-02
1.72700000e+05 3.91166867e-02
1.72800000e+05 3.79024683e-02
1.72900000e+05 4.18508475e-02
1.73000000e+05 4.67456245e-02
1.73100000e+05 4.45207876e-02
1.73200000e+05 4.56394368e-02
1.73300000e+05 4.50141285e-02
1.73400000e+05 4.41209301e-02
1.73500000e+05 4.76106190e-02
1.73600000e+05 4.94220033e-02
1.73700000e+05 5.34024107e-02
1.73800000e+05 5.49777097e-02
1.73900000e+05 5.63627788e-02
1.74000000e+05 5.95450704e-02
1.74100000e+05 5.88947229e-02
1.74200000e+05 6.12905059e-02
1.74300000e+05 6.01792865e-02
1.74400000e+05 6.21025740e-02
1.74500000e+05 6.62864502e-02
1.74600000e+05 7.03066387e-02
1.74700000e+05 7.04296879e-02
1.74800000e+05 7.16389649e-02
1.74900000e+05 7.07680377e-02
1.75000000e+05 7.32696480e-02
1.75100000e+05 7.78220255e-02
1.75200000e+05 7.77232258e-02
1.75300000e+05 7.45891552e-02
1.75400000e+05 7.71788123e-02
1.75500000e+05 8.38865342e-02
1.75600000e+05 8.21493374e-02
1.75700000e+05 8.30104931e-02
1.75800000e+05 8.46689332e-02
1.75900000e+05 8.41049790e-02
1.76000000e+05 8.52791713e-02
1.76100000e+05 8.44697650e-02
1.76200000e+05 8.00898472e-02
1.76300000e+05 8.35361290e-02
1.76400000e+05 8.27084185e-02
1.76500000e+05 8.23514755e-02
1.76600000e+05 7.92669389e-02
1.76700000e+05 7.41443696e-02
1.76800000e+05 7.41584297e-02
1.76900000e+05 6.85877670e-02
1.77000000e+05 6.67725379e-02
1.77100000e+05 6.40489723e-02
1.77200000e+05 6.06287190e-02
1.77300000e+05 5.33317117e-02
1.77400000e+05 4.51363422e-02
1.77500000e+05 3.48172114e-02
1.77600000e+05 3.13153115e-02
1.77700000e+05 2.25698185e-02
1.77800000e+05 6.37231227e-03
1.77900000e+05 2.96771617e-04
1.78000000e+05 -1.69715573e-02
1.78100000e+05 -2.36661581e-02
1.78200000e+05 -3.76171198e-02
1.78300000e+05 -5.63657507e-02
1.78400000e+05 -6.73300644e-02
1.78500000e+05 -8.69325588e-02
1.78600000e+05 -1.05556544e-01
1.78700000e+05 -1.28862702e-01
1.78800000e+05 -1.52944146e-01
1.78900000e+05 -1.74952191e-01
1.79000000e+05 -2.02085848e-01
1.79100000e+05 -2.30615663e-01
1.79200000e+05 -2.52565706e-01
1.79300000e+05 -2.82717694e-01
1.79400000e+05 -3.14003165e-01
1.79500000e+05 -3.46912228e-01
1.79600000e+05 -3.81139248e-01
1.79700000e+05 -4.15929828e-01
1.79800000e+05 -4.40771746e-01
1.79900000e+05 -4.81601734e-01
1.80000000e+05 -5.13316354e-01
1.80100000e+05 -5.44683314e-01
1.80200000e+05 -5.81475702e-01
1.80300000e+05 -6.12061955e-01
1.80400000e+05 -6.38879000e-01
1.80500000e+05 -6.70063934e-01
1.80600000e+05 -6.95228575e-01
1.80700000e+05 -7.13602303e-01
1.80800000e+05 -7.39301271e-01
1.80900000e+05 -7.55289837e-01
1.81000000e+05 -7.66492009e-01
1.81100000e+05 -7.70834201e-01
1.81200000e+05 -7.73444692e-01
1.81300000e+05 -7.78457380e-01
1.81400000e+05 -7.76082433e-01
1.81500000e+05 -7.62872159e-01
1.81600000e+05 -7.47164847e-01
1.81700000e+05 -7.30429238e-01
1.81800000e+05 -7.12587824e-01
1.81900000e+05 -6.85158610e-01
1.82000000e+05 -6.52530055e-01
1.82100000e+05 -6.21270887e-01
1.82200000e+05 -5.82505051e-01
1.82300000e+05 -5.49943977e-01
1.82400000e+05 -5.10607559e-01
1.82500000e+05 -4.73082190e-01
1.82600000e+05 -4.30724278e-01
1.82700000e+05 -3.92066033e-01
1.82800000e+05 -3.58159572e-01
1.82900000e+05 -3.30043964e-01
1.83000000e+05 -3.05325129e-01
1.83100000e+05 -2.74790637e-01
1.83200000e+05 -2.53535939e-01
1.83300000e+05 -2.38247530e-01
1.83400000e+05 -2.27796032e-01
1.83500000e+05 -2.23491908e-01
1.83600000e+05 -2.24421077e-01
1.83700000e+05 -2.27938464e-01
1.83800000e+05 -2.37237675e-01
1.83900000e+05 -2.48142161e-01
1.84000000e+05 -2.61754318e-01
1.84100000e+05 -2.82951461e-01
1.84200000e+05 -2.96916157e-01
1.84300000e+05 -3.13122879e-01
1.84400000e+05 -3.23957179e-01
1.84500000e+05 -3.38720492e-01
1.84600000e+05 -3.43291937e-01
1.84700000e+05 -3.39945601e-01
1.84800000e+05 -3.30225935e-01
1.84900000e+05 -3.19247757e-01
1.85000000e+05 -3.05829707e-01
1.85100000e+05 -2.73780088e-01
1.85200000e+05 -2.38785588e-01
1.85300000e+05 -1.98574269e-01
1.85400000e+05 -1.50534536e-01
1.85500000e+05 -9.89731520e-02
1.85600000e+05 -3.55338042e-02
1.85700000e+05 2.36314875e-02
1.85800000e+05 8.84518950e-02
1.85900000e+05 1.58288630e-01
1.86000000e+05 2.24363801e-01
1.86100000e+05 2.87674058e-01
1.86200000e+05 3.44219804e-01
1.86300000e+05 4.01852837e-01
1.86400000e+05 4.57421715e-01
1.86500000e+05 5.03959917e-01
1.86600000e+05 5.48822735e-01
1.86700000e+05 5.89241105e-01
1.86800000e+05 6.21003772e-01
1.86900000e+05 6.48841341e-01
1.87000000e+05 6.62120810e-01
1.87100000e+05 6.73030010e-01
1.87200000e+05 6.81774409e-01
1.87300000e+05 6.81341609e-01
1.87400000e+05 6.79216170e-01
1.87500000e+05 6.72433448e-01
1.87600000e+05 6.56204694e-01
1.87700000e+05 6.35981166e-01
1.87800000e+05 6.20974908e-01
1.87900000e+05 6.02643959e-01
1.88000000e+05 5.79382820e-01
1.88100000e+05 5.55984437e-01
1.88200000e+05 5.33842224e-01
1.88300000e+05 5.05936973e-01
1.88400000e+05 4.87857740e-01
1.88500000e+05 4.55185608e-01
1.88600000e+05 4.32728782e-01
1.88700000e+05 4.07008231e-01
1.88800000e+05 3.85935354e-01
1.88900000e+05 3.67598511e-01
1.89000000e+05 3.42460522e-01
1.89100000e+05 3.22221646e-01
1.89200000e+05 3.02607823e-01
1.89300000e+05 2.85714927e-01
1.89400000e+05 2.69159110e-01
1.89500000e+05 2.49379057e-01
1.89600000e+05 2.34022305e-01
1.89700000e+05 2.20107566e-01
1.89800000e+05 2.03839057e-01
1.89900000e+05 1.86907761e-01
1.90000000e+05 1.76907642e-01
1.90100000e+05 1.64428240e-01
1.90200000e+05 1.60325337e-01
1.90300000e+05 1.52399256e-01
1.90400000e+05 1.40690100e-01
1.90500000e+05 1.28615068e-01
1.90600000e+05 1.16500365e-01
1.90700000e+05 1.10912362e-01
1.90800000e+05 1.06284969e-01
1.90900000e+05 9.96487956e-02
1.91000000e+05 9.60086199e-02
1.91100000e+05 8.97325580e-02
1.91200000e+05 8.05350588e-02
1.91300000e+05 7.70379645e-02
1.91400000e+05 7.46515369e-02
1.91500000e+05 6.71951404e-02
1.91600000e+05 5.91478353e-02
1.91700000e+05 5.86210225e-02
1.91800000e+05 5.55141290e-02
1.91900000e+05 5.22228298e-02
1.92000000e+05 5.24791703e-02
1.92100000e+05 5.08683957e-02
1.92200000e+05 5.00118572e-02
1.92300000e+05 4.51717143e-02
1.92400000e+05 4.20572370e-02
1.92500000e+05 3.57480559e-02
1.92600000e+05 3.72638041e-02
1.92700000e+05 3.64722102e-02
1.92800000e+05 2.96648668e-02
1.92900000e+05 3.16351546e-02
1.93000000e+05 2.95639434e-02
1.93100000e+05 2.34606219e-02
1.93200000e+05 2.52556810e-02
1.93300000e+05 2.10446459e-02
1.93400000e+05 2.12280458e-02
1.93500000e+05 2.00382837e-02
1.93600000e+05 1.97528630e-02
1.93700000e+05 1.90159804e-02
1.93800000e+05 1.70919320e-02
1.93900000e+05 1.76344438e-02
1.94000000e+05 2.01133564e-02
1.94100000e+05 1.94605067e-02
1.94200000e+05 1.15112736e-02
1.94300000e+05 1.46498787e-02
1.94400000e+05 1.53940256e-02
1.94500000e+05 1.50005009e-02
1.94600000e+05 1.44617375e-02
1.94700000e+05 1.03882340e-02
1.94800000e+05 7.44566273e-03
1.94900000e+05 1.29033679e-02
1.95000000e+05 1.06918230e-02


==> PlotData/Toho_samples2std10nos20.txt <==
     x            B
1.65000000e+05 -7.63808194e-03
1.65100000e+05 -7.78747230e-03
1.65200000e+05 -7.94082926e-03
1.65300000e+05 -8.09827796e-03
1.65400000e+05 -8.25994798e-03
1.65500000e+05 -8.42597347e-03
1.65600000e+05 -8.59649336e-03
1.65700000e+05 -8.77165152e-03
1.65800000e+05 -8.95159694e-03
1.65900000e+05 -9.13648391e-03
1.66000000e+05 -9.32647226e-03
1.66100000e+05 -9.52172753e-03
1.66200000e+05 -9.72242117e-03
1.66300000e+05 -9.92873082e-03
1.66400000e+05 -1.01408405e-02
1.66500000e+05 -1.03589407e-02
1.66600000e+05 -1.05832290e-02
1.66700000e+05 -1.08139098e-02
1.66800000e+05 -1.10511952e-02
1.66900000e+05 -1.12953045e-02
1.67000000e+05 -1.15464653e-02
1.67100000e+05 -1.18049131e-02
1.67200000e+05 -1.20708918e-02
1.67300000e+05 -1.23446544e-02
1.67400000e+05 -1.26264625e-02
1.67500000e+05 -1.29165873e-02
1.67600000e+05 -1.32153095e-02
1.67700000e+05 -1.35229201e-02
1.67800000e+05 -1.38397199e-02
1.67900000e+05 -1.41660206e-02
1.68000000e+05 -1.45021448e-02
1.68100000e+05 -1.48484264e-02
1.68200000e+05 -1.52052107e-02
1.68300000e+05 -1.55728550e-02
1.68400000e+05 -1.59517289e-02
1.68500000e+05 -1.63422146e-02
1.68600000e+05 -1.67447068e-02
1.68700000e+05 -1.71596137e-02
1.68800000e+05 -1.75873567e-02
1.68900000e+05 -1.80283710e-02
1.69000000e+05 -1.84831057e-02
1.69100000e+05 -1.89520240e-02
1.69200000e+05 -1.94356033e-02
1.69300000e+05 -1.99343356e-02
1.69400000e+05 -2.04487274e-02
1.69500000e+05 -2.09792998e-02
1.69600000e+05 -2.15265883e-02
1.69700000e+05 -2.20911430e-02
1.69800000e+05 -2.26735281e-02
1.69900000e+05 -2.32743219e-02
1.70000000e+05 -2.38941162e-02
1.70100000e+05 -2.45335158e-02
1.70200000e+05 -2.51931380e-02
1.70300000e+05 -2.58736114e-02
1.70400000e+05 -2.65755750e-02
1.70500000e+05 -2.72996773e-02
1.70600000e+05 -2.80465740e-02
1.70700000e+05 -2.88169270e-02
1.70800000e+05 -2.96114017e-02
1.70900000e+05 -3.04306646e-02
1.71000000e+05 -3.12753807e-02
1.71100000e+05 -3.21462097e-02
1.71200000e+05 -3.30438023e-02
1.71300000e+05 -3.39687954e-02
1.71400000e+05 -3.49218074e-02
1.71500000e+05 -3.59034319e-02
1.71600000e+05 -3.69142307e-02
1.71700000e+05 -3.79547265e-02
1.71800000e+05 -3.90253935e-02
1.71900000e+05 -4.01266478e-02
1.72000000e+05 -4.12588357e-02
1.72100000e+05 -4.24222207e-02
1.72200000e+05 -4.36169689e-02
1.72300000e+05 -4.48431323e-02
1.72400000e+05 -4.61006300e-02
1.72500000e+05 -4.73892273e-02
1.72600000e+05 -4.87085113e-02
1.72700000e+05 -5.00578644e-02
1.72800000e+05 -5.14364342e-02
1.72900000e+05 -5.28430989e-02
1.73000000e+05 -5.42764299e-02
1.73100000e+05 -5.57346485e-02
1.73200000e+05 -5.72155783e-02
1.73300000e+05 -5.87165914e-02
1.73400000e+05 -6.02345486e-02
1.73500000e+05 -6.17657326e-02
1.73600000e+05 -6.33057733e-02
1.73700000e+05 -6.48495649e-02
1.73800000e+05 -6.63911737e-02
1.73900000e+05 -6.79237358e-02
1.74000000e+05 -6.94393436e-02
1.74100000e+05 -7.09289206e-02
1.74200000e+05 -7.23820833e-02
1.74300000e+05 -7.37869893e-02
1.74400000e+05 -7.51301703e-02
1.74500000e+05 -7.63963504e-02
1.74600000e+05 -7.75682475e-02
1.74700000e+05 -7.86263583e-02
1.74800000e+05 -7.95487257e-02
1.74900000e+05 -8.03106906e-02
1.75000000e+05 -8.08846254e-02
1.75100000e+05 -8.12396544e-02
1.75200000e+05 -8.13413588e-02
1.75300000e+05 -8.11514728e-02
1.75400000e+05 -8.06275724e-02
1.75500000e+05 -7.97227634e-02
1.75600000e+05 -7.83853756e-02
1.75700000e+05 -7.65586720e-02
1.75800000e+05 -7.41805851e-02
1.75900000e+05 -7.11834934e-02
1.76000000e+05 -6.74940566e-02
1.76100000e+05 -6.30331272e-02
1.76200000e+05 -5.77157650e-02
1.76300000e+05 -5.14513787e-02
1.76400000e+05 -4.41440261e-02
1.76500000e+05 -3.56929059e-02
1.76600000e+05 -2.59930755e-02
1.76700000e+05 -1.49364321e-02
1.76800000e+05 -2.41299271e-03
1.76900000e+05 1.16874926e-02
1.77000000e+05 2.74735649e-02
1.77100000e+05 4.50496964e-02
1.77200000e+05 6.45135353e-02
1.77300000e+05 8.59527591e-02
1.77400000e+05 1.09441560e-01
1.77500000e+05 1.35036804e-01
1.77600000e+05 1.62773940e-01
1.77700000e+05 1.92662751e-01
1.77800000e+05 2.24683076e-01
1.77900000e+05 2.58780665e-01
1.78000000e+05 2.94863334e-01
1.78100000e+05 3.32797643e-01
1.78200000e+05 3.72406277e-01
1.78300000e+05 4.13466377e-01
1.78400000e+05 4.55708993e-01
1.78500000e+05 4.98819845e-01
1.78600000e+05 5.42441513e-01
1.78700000e+05 5.86177130e-01
1.78800000e+05 6.29595580e-01
1.78900000e+05 6.72238111e-01
1.79000000e+05 7.13626213e-01
1.79100000e+05 7.53270520e-01
1.79200000e+05 7.90680407e-01
1.79300000e+05 8.25373943e-01
1.79400000e+05 8.56887777e-01
1.79500000e+05 8.84786569e-01
1.79600000e+05 9.08671572e-01
1.79700000e+05 9.28188037e-01
1.79800000e+05 9.43031165e-01
1.79900000e+05 9.52950442e-01
1.80000000e+05 9.57752246e-01
1.80100000e+05 9.57300770e-01
1.80200000e+05 9.51517315e-01
1.80300000e+05 9.40378141e-01
1.80400000e+05 9.23911061e-01
1.80500000e+05 9.02191011e-01
1.80600000e+05 8.75334802e-01
1.80700000e+05 8.43495266e-01
1.80800000e+05 8.06854962e-01
1.80900000e+05 7.65619567e-01
1.81000000e+05 7.20011083e-01
1.81100000e+05 6.70260942e-01
1.81200000e+05 6.16603127e-01
1.81300000e+05 5.59267452e-01
1.81400000e+05 4.98473194e-01
1.81500000e+05 4.34423326e-01
1.81600000e+05 3.67299714e-01
1.81700000e+05 2.97259653e-01
1.81800000e+05 2.24434206e-01
1.81900000e+05 1.48928834e-01
1.82000000e+05 7.08267251e-02
1.82100000e+05 -9.80477320e-03
1.82200000e+05 -9.29044351e-02
1.82300000e+05 -1.78404096e-01
1.82400000e+05 -2.66212476e-01
1.82500000e+05 -3.56196376e-01
1.82600000e+05 -4.48160015e-01
1.82700000e+05 -5.41823554e-01
1.82800000e+05 -6.36802123e-01
1.82900000e+05 -7.32586830e-01
1.83000000e+05 -8.28529394e-01
1.83100000e+05 -9.23832099e-01
1.83200000e+05 -1.01754473e+00
1.83300000e+05 -1.10857000e+00
1.83400000e+05 -1.19567877e+00
1.83500000e+05 -1.27753590e+00
1.83600000e+05 -1.35273709e+00
1.83700000e+05 -1.41985637e+00
1.83800000e+05 -1.47750308e+00
1.83900000e+05 -1.52438616e+00
1.84000000e+05 -1.55938279e+00
1.84100000e+05 -1.58160723e+00
1.84200000e+05 -1.59047527e+00
1.84300000e+05 -1.58575895e+00
1.84400000e+05 -1.56762634e+00
1.84500000e+05 -1.53666147e+00
1.84600000e+05 -1.49386062e+00
1.84700000e+05 -1.44060271e+00
1.84800000e+05 -1.37859317e+00
1.84900000e+05 -1.30978338e+00
1.85000000e+05 -1.23626956e+00
1.85100000e+05 -1.16017739e+00
1.85200000e+05 -1.08354002e+00
1.85300000e+05 -1.00817846e+00
1.85400000e+05 -9.35593452e-01
1.85500000e+05 -8.66877456e-01
1.85600000e+05 -8.02654372e-01
1.85700000e+05 -7.43052472e-01
1.85800000e+05 -6.87713797e-01
1.85900000e+05 -6.35840429e-01
1.86000000e+05 -5.86275159e-01
1.86100000e+05 -5.37611219e-01
1.86200000e+05 -4.88323158e-01
1.86300000e+05 -4.36908845e-01
1.86400000e+05 -3.82031213e-01
1.86500000e+05 -3.22647856e-01
1.86600000e+05 -2.58117154e-01
1.86700000e+05 -1.88271208e-01
1.86800000e+05 -1.13448601e-01
1.86900000e+05 -3.44835451e-02
1.87000000e+05 4.73478386e-02
1.87100000e+05 1.30419023e-01
1.87200000e+05 2.12873330e-01
1.87300000e+05 2.92760842e-01
1.87400000e+05 3.68178218e-01
1.87500000e+05 4.37397763e-01
1.87600000e+05 4.98973898e-01
1.87700000e+05 5.51818531e-01
1.87800000e+05 5.95241088e-01
1.87900000e+05 6.28953408e-01
1.88000000e+05 6.53043700e-01
1.88100000e+05 6.67926567e-01
1.88200000e+05 6.74277607e-01
1.88300000e+05 6.72961164e-01
1.88400000e+05 6.64958771e-01
1.88500000e+05 6.51304078e-01
1.88600000e+05 6.33028027e-01
1.88700000e+05 6.11116071e-01
1.88800000e+05 5.86477638e-01
1.88900000e+05 5.59926874e-01
1.89000000e+05 5.32172963e-01
1.89100000e+05 5.03818072e-01
1.89200000e+05 4.75360892e-01
1.89300000e+05 4.47203974e-01
1.89400000e+05 4.19663348e-01
1.89500000e+05 3.92979207e-01
1.89600000e+05 3.67326786e-01
1.89700000e+05 3.42826823e-01
1.89800000e+05 3.19555212e-01
1.89900000e+05 2.97551648e-01
1.90000000e+05 2.76827169e-01
1.90100000e+05 2.57370617e-01
1.90200000e+05 2.39154051e-01
1.90300000e+05 2.22137239e-01
1.90400000e+05 2.06271302e-01
1.90500000e+05 1.91501650e-01
1.90600000e+05 1.77770305e-01
1.90700000e+05 1.65017704e-01
1.90800000e+05 1.53184085e-01
1.90900000e+05 1.42210531e-01
1.91000000e+05 1.32039725e-01
1.91100000e+05 1.22616489e-01
1.91200000e+05 1.13888148e-01
1.91300000e+05 1.05804749e-01
1.91400000e+05 9.83191837e-02
1.91500000e+05 9.13872256e-02
1.91600000e+05 8.49675054e-02
1.91700000e+05 7.90214467e-02
1.91800000e+05 7.35131682e-02
1.91900000e+05 6.84093657e-02
1.92000000e+05 6.36791803e-02
1.92100000e+05 5.92940599e-02
1.92200000e+05 5.52276174e-02
1.92300000e+05 5.14554893e-02
1.92400000e+05 4.79551972e-02
1.92500000e+05 4.47060145e-02
1.92600000e+05 4.16888377e-02
1.92700000e+05 3.88860652e-02
1.92800000e+05 3.62814828e-02
1.92900000e+05 3.38601556e-02
1.93000000e+05 3.16083283e-02
1.93100000e+05 2.95133309e-02
1.93200000e+05 2.75634927e-02
1.93300000e+05 2.57480615e-02
1.93400000e+05 2.40571295e-02
1.93500000e+05 2.24815651e-02
1.93600000e+05 2.10129497e-02
1.93700000e+05 1.96435197e-02
1.93800000e+05 1.83661135e-02
1.93900000e+05 1.71741223e-02
1.94000000e+05 1.60614456e-02
1.94100000e+05 1.50224495e-02
1.94200000e+05 1.40519293e-02
1.94300000e+05 1.31450750e-02
1.94400000e+05 1.22974391e-02
1.94500000e+05 1.15049081e-02
1.94600000e+05 1.07636755e-02
1.94700000e+05 1.00702172e-02
1.94800000e+05 9.42126959e-03
1.94900000e+05 8.81380870e-03
1.95000000e+05 8.24503141e-03


==> PlotData/Toho_samples3.txt <==
     x            B
1.65000000e+05 7.34265843e-02
1.65100000e+05 7.44504688e-02
1.65200000e+05 7.51504073e-02
1.65300000e+05 7.67833361e-02
1.65400000e+05 7.74073278e-02
1.65500000e+05 8.22492397e-02
1.65600000e+05 7.79932156e-02
1.65700000e+05 8.24078755e-02
1.65800000e+05 8.72569727e-02
1.65900000e+05 8.56725759e-02
1.66000000e+05 8.50474057e-02
1.66100000e+05 8.67401701e-02
1.66200000e+05 9.04519268e-02
1.66300000e+05 9.29811978e-02
1.66400000e+05 9.45973164e-02
1.66500000e+05 9.67307854e-02
1.66600000e+05 9.19013903e-02
1.66700000e+05 9.42324920e-02
1.66800000e+05 9.27881833e-02
1.66900000e+05 1.00647150e-01
1.67000000e+05 1.02623727e-01
1.67100000e+05 1.01454405e-01
1.67200000e+05 9.84745279e-02
1.67300000e+05 1.01856117e-01
1.67400000e+05 1.11247003e-01
1.67500000e+05 1.06851257e-01
1.67600000e+05 1.13406028e-01
1.67700000e+05 1.12593445e-01
1.67800000e+05 1.14406090e-01
1.67900000e+05 1.15850891e-01
1.68000000e+05 1.20337979e-01
1.68100000e+05 1.19999766e-01
1.68200000e+05 1.20368458e-01
1.68300000e+05 1.24640990e-01
1.68400000e+05 1.27543755e-01
1.68500000e+05 1.29941396e-01
1.68600000e+05 1.33708623e-01
1.68700000e+05 1.34070802e-01
1.68800000e+05 1.30439003e-01
1.68900000e+05 1.37746828e-01
1.69000000e+05 1.42435832e-01
1.69100000e+05 1.46722493e-01
1.69200000e+05 1.49898770e-01
1.69300000e+05 1.51742859e-01
1.69400000e+05 1.53564883e-01
1.69500000e+05 1.59581519e-01
1.69600000e+05 1.56579735e-01
1.69700000e+05 1.59345240e-01
1.69800000e+05 1.67664400e-01
1.69900000e+05 1.72321039e-01
1.70000000e+05 1.75435429e-01
1.70100000e+05 1.78047364e-01
1.70200000e+05 1.82039270e-01
1.70300000e+05 1.84885317e-01
1.70400000e+05 1.92045746e-01
1.70500000e+05 1.94568041e-01
1.70600000e+05 1.95899403e-01
1.70700000e+05 2.01967939e-01
1.70800000e+05 2.07285989e-01
1.70900000e+05 2.11527933e-01
1.71000000e+05 2.12879144e-01
1.71100000e+05 2.20858866e-01
1.71200000e+05 2.25119496e-01
1.71300000e+05 2.29865094e-01
1.71400000e+05 2.34586466e-01
1.71500000e+05 2.37001578e-01
1.71600000e+05 2.44474440e-01
1.71700000e+05 2.50122020e-01
1.71800000e+05 2.51411680e-01
1.71900000e+05 2.56476340e-01
1.72000000e+05 2.67029415e-01
1.72100000e+05 2.72242327e-01
1.72200000e+05 2.78929396e-01
1.72300000e+05 2.83789956e-01
1.72400000e+05 2.89381954e-01
1.72500000e+05 2.99971710e-01
1.72600000e+05 3.07827423e-01
1.72700000e+05 3.13271309e-01
1.72800000e+05 3.19744802e-01
1.72900000e+05 3.27899652e-01
1.73000000e+05 3.34750433e-01
1.73100000e+05 3.41321991e-01
1.73200000e+05 3.54533664e-01
1.73300000e+05 3.64633497e-01
1.73400000e+05 3.70763418e-01
1.73500000e+05 3.79366413e-01
1.73600000e+05 3.92373038e-01
1.73700000e+05 4.03045898e-01
1.73800000e+05 4.11285692e-01
1.73900000e+05 4.21589118e-01
1.74000000e+05 4.31059615e-01
1.74100000e+05 4.40536595e-01
1.74200000e+05 4.54229982e-01
1.74300000e+05 4.67427050e-01
1.74400000e+05 4.76775510e-01
1.74500000e+05 4.90248225e-01
1.74600000e+05 5.01130768e-01
1.74700000e+05 5.14582017e-01
1.74800000e+05 5.24113373e-01
1.74900000e+05 5.35110843e-01
1.75000000e+05 5.47653848e-01
1.75100000e+05 5.68958242e-01
1.75200000e+05 5.82020511e-01
1.75300000e+05 5.96806704e-01
1.75400000e+05 6.08946638e-01
1.75500000e+05 6.18647264e-01
1.75600000e+05 6.38918442e-01
1.75700000e+05 6.57068349e-01
1.75800000e+05 6.68065396e-01
1.75900000e+05 6.79383919e-01
1.76000000e+05 6.92793091e-01
1.76100000e+05 7.07381141e-01
1.76200000e+05 7.22473143e-01
1.76300000e+05 7.34757577e-01
1.76400000e+05 7.45103629e-01
1.76500000e+05 7.58479805e-01
1.76600000e+05 7.71231202e-01
1.76700000e+05 7.85078671e-01
1.76800000e+05 7.93804628e-01
1.76900000e+05 7.99291964e-01
1.77000000e+05 8.03536055e-01
1.77100000e+05 8.13261694e-01
1.77200000e+05 8.17764406e-01
1.77300000e+05 8.16610293e-01
1.77400000e+05 8.14396203e-01
1.77500000e+05 8.14735242e-01
1.77600000e+05 8.13223645e-01
1.77700000e+05 8.03828290e-01
1.77800000e+05 7.94469705e-01
1.77900000e+05 7.80953872e-01
1.78000000e+05 7.65136872e-01
1.78100000e+05 7.44639826e-01
1.78200000e+05 7.19232771e-01
1.78300000e+05 6.91531770e-01
1.78400000e+05 6.58496692e-01
1.78500000e+05 6.21091036e-01
1.78600000e+05 5.86795734e-01
1.78700000e+05 5.42206534e-01
1.78800000e+05 4.92018731e-01
1.78900000e+05 4.39066562e-01
1.79000000e+05 3.82892161e-01
1.79100000e+05 3.23401550e-01
1.79200000e+05 2.65063125e-01
1.79300000e+05 1.98987260e-01
1.79400000e+05 1.27815656e-01
1.79500000e+05 5.15115716e-02
1.79600000e+05 -2.32804061e-02
1.79700000e+05 -9.72386331e-02
1.79800000e+05 -1.79437239e-01
1.79900000e+05 -2.63288755e-01
1.80000000e+05 -3.53011443e-01
1.80100000e+05 -4.32621323e-01
1.80200000e+05 -5.10880051e-01
1.80300000e+05 -5.93663091e-01
1.80400000e+05 -6.76666519e-01
1.80500000e+05 -7.60100902e-01
1.80600000e+05 -8.37851893e-01
1.80700000e+05 -9.15410064e-01
1.80800000e+05 -9.90923172e-01
1.80900000e+05 -1.05714863e+00
1.81000000e+05 -1.12354568e+00
1.81100000e+05 -1.18823540e+00
1.81200000e+05 -1.24536777e+00
1.81300000e+05 -1.30130621e+00
1.81400000e+05 -1.35044317e+00
1.81500000e+05 -1.39182842e+00
1.81600000e+05 -1.42818117e+00
1.81700000e+05 -1.46336923e+00
1.81800000e+05 -1.48311429e+00
1.81900000e+05 -1.50734705e+00
1.82000000e+05 -1.52432105e+00
1.82100000e+05 -1.53612756e+00
1.82200000e+05 -1.53330514e+00
1.82300000e+05 -1.53237734e+00
1.82400000e+05 -1.52501989e+00
1.82500000e+05 -1.51968290e+00
1.82600000e+05 -1.50504323e+00
1.82700000e+05 -1.48838979e+00
1.82800000e+05 -1.47589524e+00
1.82900000e+05 -1.45054862e+00
1.83000000e+05 -1.41965255e+00
1.83100000e+05 -1.38878150e+00
1.83200000e+05 -1.35543250e+00
1.83300000e+05 -1.32181869e+00
1.83400000e+05 -1.28276850e+00
1.83500000e+05 -1.23950468e+00
1.83600000e+05 -1.19622057e+00
1.83700000e+05 -1.14531663e+00
1.83800000e+05 -1.09772809e+00
1.83900000e+05 -1.05100490e+00
1.84000000e+05 -9.99410887e-01
1.84100000e+05 -9.51754710e-01
1.84200000e+05 -8.99116462e-01
1.84300000e+05 -8.52858883e-01
1.84400000e+05 -7.98920273e-01
1.84500000e+05 -7.51745722e-01
1.84600000e+05 -7.08819956e-01
1.84700000e+05 -6.62097098e-01
1.84800000e+05 -6.15402103e-01
1.84900000e+05 -5.72474478e-01
1.85000000e+05 -5.31338141e-01
1.85100000e+05 -4.96148350e-01
1.85200000e+05 -4.52224486e-01
1.85300000e+05 -4.16416551e-01
1.85400000e+05 -3.76109455e-01
1.85500000e+05 -3.33795831e-01
1.85600000e+05 -2.91756185e-01
1.85700000e+05 -2.58010866e-01
1.85800000e+05 -2.13352706e-01
1.85900000e+05 -1.76677863e-01
1.86000000e+05 -1.34623436e-01
1.86100000e+05 -9.07028991e-02
1.86200000e+05 -5.17592207e-02
1.86300000e+05 -1.10534004e-02
1.86400000e+05 2.92660730e-02
1.86500000e+05 6.69445438e-02
1.86600000e+05 1.07479931e-01
1.86700000e+05 1.36855567e-01
1.86800000e+05 1.71799948e-01
1.86900000e+05 2.01223539e-01
1.87000000e+05 2.26845013e-01
1.87100000e+05 2.57154968e-01
1.87200000e+05 2.75082663e-01
1.87300000e+05 2.90906089e-01
1.87400000e+05 3.08782785e-01
1.87500000e+05 3.18946959e-01
1.87600000e+05 3.30394552e-01
1.87700000e+05 3.30869104e-01
1.87800000e+05 3.33006296e-01
1.87900000e+05 3.28631801e-01
1.88000000e+05 3.24237673e-01
1.88100000e+05 3.16040267e-01
1.88200000e+05 3.08247647e-01
1.88300000e+05 2.99950920e-01
1.88400000e+05 2.91203503e-01
1.88500000e+05 2.72259372e-01
1.88600000e+05 2.58101432e-01
1.88700000e+05 2.45563975e-01
1.88800000e+05 2.33823132e-01
1.88900000e+05 2.15122680e-01
1.89000000e+05 2.02757175e-01
1.89100000e+05 1.88793043e-01
1.89200000e+05 1.78702398e-01
1.89300000e+05 1.66296749e-01
1.89400000e+05 1.58365803e-01
1.89500000e+05 1.45738220e-01
1.89600000e+05 1.39723697e-01
1.89700000e+05 1.27431976e-01
1.89800000e+05 1.15152863e-01
1.89900000e+05 1.05330881e-01
1.90000000e+05 9.66703571e-02
1.90100000e+05 9.45314093e-02
1.90200000e+05 8.61327459e-02
1.90300000e+05 7.82005491e-02
1.90400000e+05 7.57459639e-02
1.90500000e+05 6.55072156e-02
1.90600000e+05 5.97132349e-02
1.90700000e+05 5.39375822e-02
1.90800000e+05 5.03489323e-02
1.90900000e+05 4.32391821e-02
1.91000000e+05 4.10569426e-02
1.91100000e+05 3.58637069e-02
1.91200000e+05 3.26898718e-02
1.91300000e+05 3.14346447e-02
1.91400000e+05 3.47751135e-02
1.91500000e+05 2.61012700e-02
1.91600000e+05 3.31389820e-02
1.91700000e+05 2.41571860e-02
1.91800000e+05 1.69869280e-02
1.91900000e+05 2.14370218e-02
1.92000000e+05 2.07633016e-02
1.92100000e+05 1.61474400e-02
1.92200000e+05 1.71359765e-02
1.92300000e+05 1.21166269e-02
1.92400000e+05 1.47931280e-02
1.92500000e+05 1.57697719e-02
1.92600000e+05 1.17947758e-02
1.92700000e+05 1.17670698e-02
1.92800000e+05 7.31884402e-03
1.92900000e+05 5.83952311e-03
1.93000000e+05 7.93930547e-03
1.93100000e+05 7.34449509e-03
1.93200000e+05 9.44630113e-03
1.93300000e+05 2.07442411e-03
1.93400000e+05 3.30192528e-03
1.93500000e+05 1.48962806e-03
1.93600000e+05 8.07166831e-03
1.93700000e+05 5.27097938e-03
1.93800000e+05 5.34440435e-03
1.93900000e+05 1.27033514e-03
1.94000000e+05 3.36730355e-03
1.94100000e+05 3.92817570e-03
1.94200000e+05 2.66859853e-04
1.94300000e+05 1.07674899e-03
1.94400000e+05 -2.81469085e-03
1.94500000e+05 4.74480180e-04
1.94600000e+05 6.26685505e-04
1.94700000e+05 -1.01092815e-03
1.94800000e+05 -1.14042583e-03
1.94900000e+05 3.73605719e-03
1.95000000e+05 2.85941327e-03


==> PlotData/Toho_samples3std10nos20.txt <==
     x            B
1.65000000e+05 1.71577416e-01
1.65100000e+05 1.73888199e-01
1.65200000e+05 1.76246165e-01
1.65300000e+05 1.78652561e-01
1.65400000e+05 1.81108669e-01
1.65500000e+05 1.83615813e-01
1.65600000e+05 1.86175360e-01
1.65700000e+05 1.88788719e-01
1.65800000e+05 1.91457345e-01
1.65900000e+05 1.94182738e-01
1.66000000e+05 1.96966449e-01
1.66100000e+05 1.99810075e-01
1.66200000e+05 2.02715270e-01
1.66300000e+05 2.05683736e-01
1.66400000e+05 2.08717235e-01
1.66500000e+05 2.11817585e-01
1.66600000e+05 2.14986662e-01
1.66700000e+05 2.18226405e-01
1.66800000e+05 2.21538817e-01
1.66900000e+05 2.24925968e-01
1.67000000e+05 2.28389994e-01
1.67100000e+05 2.31933105e-01
1.67200000e+05 2.35557581e-01
1.67300000e+05 2.39265781e-01
1.67400000e+05 2.43060141e-01
1.67500000e+05 2.46943178e-01
1.67600000e+05 2.50917496e-01
1.67700000e+05 2.54985784e-01
1.67800000e+05 2.59150820e-01
1.67900000e+05 2.63415478e-01
1.68000000e+05 2.67782727e-01
1.68100000e+05 2.72255636e-01
1.68200000e+05 2.76837377e-01
1.68300000e+05 2.81531228e-01
1.68400000e+05 2.86340577e-01
1.68500000e+05 2.91268926e-01
1.68600000e+05 2.96319893e-01
1.68700000e+05 3.01497217e-01
1.68800000e+05 3.06804761e-01
1.68900000e+05 3.12246516e-01
1.69000000e+05 3.17826605e-01
1.69100000e+05 3.23549286e-01
1.69200000e+05 3.29418957e-01
1.69300000e+05 3.35440155e-01
1.69400000e+05 3.41617568e-01
1.69500000e+05 3.47956032e-01
1.69600000e+05 3.54460533e-01
1.69700000e+05 3.61136219e-01
1.69800000e+05 3.67988392e-01
1.69900000e+05 3.75022518e-01
1.70000000e+05 3.82244229e-01
1.70100000e+05 3.89659321e-01
1.70200000e+05 3.97273760e-01
1.70300000e+05 4.05093679e-01
1.70400000e+05 4.13125383e-01
1.70500000e+05 4.21375346e-01
1.70600000e+05 4.29850211e-01
1.70700000e+05 4.38556787e-01
1.70800000e+05 4.47502048e-01
1.70900000e+05 4.56693126e-01
1.71000000e+05 4.66137308e-01
1.71100000e+05 4.75842028e-01
1.71200000e+05 4.85814859e-01
1.71300000e+05 4.96063499e-01
1.71400000e+05 5.06595760e-01
1.71500000e+05 5.17419551e-01
1.71600000e+05 5.28542863e-01
1.71700000e+05 5.39973739e-01
1.71800000e+05 5.51720254e-01
1.71900000e+05 5.63790485e-01
1.72000000e+05 5.76192474e-01
1.72100000e+05 5.88934186e-01
1.72200000e+05 6.02023471e-01
1.72300000e+05 6.15468002e-01
1.72400000e+05 6.29275225e-01
1.72500000e+05 6.43452287e-01
1.72600000e+05 6.58005959e-01
1.72700000e+05 6.72942555e-01
1.72800000e+05 6.88267836e-01
1.72900000e+05 7.03986900e-01
1.73000000e+05 7.20104064e-01
1.73100000e+05 7.36622734e-01
1.73200000e+05 7.53545251e-01
1.73300000e+05 7.70872735e-01
1.73400000e+05 7.88604901e-01
1.73500000e+05 8.06739859e-01
1.73600000e+05 8.25273901e-01
1.73700000e+05 8.44201262e-01
1.73800000e+05 8.63513858e-01
1.73900000e+05 8.83201014e-01
1.74000000e+05 9.03249152e-01
1.74100000e+05 9.23641477e-01
1.74200000e+05 9.44357624e-01
1.74300000e+05 9.65373293e-01
1.74400000e+05 9.86659866e-01
1.74500000e+05 1.00818400e+00
1.74600000e+05 1.02990721e+00
1.74700000e+05 1.05178544e+00
1.74800000e+05 1.07376865e+00
1.74900000e+05 1.09580036e+00
1.75000000e+05 1.11781726e+00
1.75100000e+05 1.13974880e+00
1.75200000e+05 1.16151687e+00
1.75300000e+05 1.18303543e+00
1.75400000e+05 1.20421032e+00
1.75500000e+05 1.22493912e+00
1.75600000e+05 1.24511104e+00
1.75700000e+05 1.26460706e+00
1.75800000e+05 1.28330017e+00
1.75900000e+05 1.30105573e+00
1.76000000e+05 1.31773217e+00
1.76100000e+05 1.33318178e+00
1.76200000e+05 1.34725183e+00
1.76300000e+05 1.35978594e+00
1.76400000e+05 1.37062572e+00
1.76500000e+05 1.37961270e+00
1.76600000e+05 1.38659049e+00
1.76700000e+05 1.39140729e+00
1.76800000e+05 1.39391855e+00
1.76900000e+05 1.39398981e+00
1.77000000e+05 1.39149966e+00
1.77100000e+05 1.38634280e+00
1.77200000e+05 1.37843290e+00
1.77300000e+05 1.36770539e+00
1.77400000e+05 1.35411993e+00
1.77500000e+05 1.33766241e+00
1.77600000e+05 1.31834643e+00
1.77700000e+05 1.29621412e+00
1.77800000e+05 1.27133608e+00
1.77900000e+05 1.24381050e+00
1.78000000e+05 1.21376134e+00
1.78100000e+05 1.18133549e+00
1.78200000e+05 1.14669899e+00
1.78300000e+05 1.11003229e+00
1.78400000e+05 1.07152480e+00
1.78500000e+05 1.03136864e+00
1.78600000e+05 9.89751960e-01
1.78700000e+05 9.46851979e-01
1.78800000e+05 9.02827934e-01
1.78900000e+05 8.57814245e-01
1.79000000e+05 8.11914126e-01
1.79100000e+05 7.65193899e-01
1.79200000e+05 7.17678243e-01
1.79300000e+05 6.69346618e-01
1.79400000e+05 6.20131043e-01
1.79500000e+05 5.69915400e-01
1.79600000e+05 5.18536397e-01
1.79700000e+05 4.65786278e-01
1.79800000e+05 4.11417316e-01
1.79900000e+05 3.55148094e-01
1.80000000e+05 2.96671509e-01
1.80100000e+05 2.35664369e-01
1.80200000e+05 1.71798430e-01
1.80300000e+05 1.04752615e-01
1.80400000e+05 3.42261347e-02
1.80500000e+05 -4.00478264e-02
1.80600000e+05 -1.18288246e-01
1.80700000e+05 -2.00652627e-01
1.80800000e+05 -2.87224015e-01
1.80900000e+05 -3.77999109e-01
1.81000000e+05 -4.72877889e-01
1.81100000e+05 -5.71655188e-01
1.81200000e+05 -6.74014570e-01
1.81300000e+05 -7.79524879e-01
1.81400000e+05 -8.87639742e-01
1.81500000e+05 -9.97700231e-01
1.81600000e+05 -1.10894083e+00
1.81700000e+05 -1.22049869e+00
1.81800000e+05 -1.33142617e+00
1.81900000e+05 -1.44070625e+00
1.82000000e+05 -1.54727072e+00
1.82100000e+05 -1.65002037e+00
1.82200000e+05 -1.74784691e+00
1.82300000e+05 -1.83965576e+00
1.82400000e+05 -1.92438916e+00
1.82500000e+05 -2.00104896e+00
1.82600000e+05 -2.06871841e+00
1.82700000e+05 -2.12658253e+00
1.82800000e+05 -2.17394641e+00
1.82900000e+05 -2.21025117e+00
1.83000000e+05 -2.23508718e+00
1.83100000e+05 -2.24820410e+00
1.83200000e+05 -2.24951757e+00
1.83300000e+05 -2.23911207e+00
1.83400000e+05 -2.21723987e+00
1.83500000e+05 -2.18431580e+00
1.83600000e+05 -2.14090774e+00
1.83700000e+05 -2.08772328e+00
1.83800000e+05 -2.02559262e+00
1.83900000e+05 -1.95544878e+00
1.84000000e+05 -1.87830579e+00
1.84100000e+05 -1.79523623e+00
1.84200000e+05 -1.70734928e+00
1.84300000e+05 -1.61577038e+00
1.84400000e+05 -1.52162341e+00
1.84500000e+05 -1.42601594e+00
1.84600000e+05 -1.33002749e+00
1.84700000e+05 -1.23470029e+00
1.84800000e+05 -1.14103174e+00
1.84900000e+05 -1.04996736e+00
1.85000000e+05 -9.62393301e-01
1.85100000e+05 -8.79127786e-01
1.85200000e+05 -8.00911192e-01
1.85300000e+05 -7.28395456e-01
1.85400000e+05 -6.62133755e-01
1.85500000e+05 -6.02571833e-01
1.85600000e+05 -5.50042229e-01
1.85700000e+05 -5.04762179e-01
1.85800000e+05 -4.66835222e-01
1.85900000e+05 -4.36255691e-01
1.86000000e+05 -4.12914599e-01
1.86100000e+05 -3.96605148e-01
1.86200000e+05 -3.87026337e-01
1.86300000e+05 -3.83783909e-01
1.86400000e+05 -3.86388944e-01
1.86500000e+05 -3.94255561e-01
1.86600000e+05 -4.06700080e-01
1.86700000e+05 -4.22944362e-01
1.86800000e+05 -4.42125795e-01
1.86900000e+05 -4.63315522e-01
1.87000000e+05 -4.85545171e-01
1.87100000e+05 -5.07840906e-01
1.87200000e+05 -5.29262190e-01
1.87300000e+05 -5.48941730e-01
1.87400000e+05 -5.66122633e-01
1.87500000e+05 -5.80189017e-01
1.87600000e+05 -5.90687108e-01
1.87700000e+05 -5.97335090e-01
1.87800000e+05 -6.00021333e-01
1.87900000e+05 -5.98792012e-01
1.88000000e+05 -5.93830189e-01
1.88100000e+05 -5.85429124e-01
1.88200000e+05 -5.73962788e-01
1.88300000e+05 -5.59856364e-01
1.88400000e+05 -5.43558997e-01
1.88500000e+05 -5.25520391e-01
1.88600000e+05 -5.06172133e-01
1.88700000e+05 -4.85913989e-01
1.88800000e+05 -4.65104913e-01
1.88900000e+05 -4.44058195e-01
1.89000000e+05 -4.23039972e-01
1.89100000e+05 -4.02270309e-01
1.89200000e+05 -3.81926081e-01
1.89300000e+05 -3.62144976e-01
1.89400000e+05 -3.43030108e-01
1.89500000e+05 -3.24654794e-01
1.89600000e+05 -3.07067238e-01
1.89700000e+05 -2.90294891e-01
1.89800000e+05 -2.74348407e-01
1.89900000e+05 -2.59225124e-01
1.90000000e+05 -2.44912060e-01
1.90100000e+05 -2.31388450e-01
1.90200000e+05 -2.18627857e-01
1.90300000e+05 -2.06599898e-01
1.90400000e+05 -1.95271639e-01
1.90500000e+05 -1.84608697e-01
1.90600000e+05 -1.74576112e-01
1.90700000e+05 -1.65139010e-01
1.90800000e+05 -1.56263101e-01
1.90900000e+05 -1.47915049e-01
1.91000000e+05 -1.40062730e-01
1.91100000e+05 -1.32675408e-01
1.91200000e+05 -1.25723840e-01
1.91300000e+05 -1.19180335e-01
1.91400000e+05 -1.13018767e-01
1.91500000e+05 -1.07214565e-01
1.91600000e+05 -1.01744679e-01
1.91700000e+05 -9.65875256e-02
1.91800000e+05 -9.17229318e-02
1.91900000e+05 -8.71320644e-02
1.92000000e+05 -8.27973597e-02
1.92100000e+05 -7.87024510e-02
1.92200000e+05 -7.48320950e-02
1.92300000e+05 -7.11721005e-02
1.92400000e+05 -6.77092589e-02
1.92500000e+05 -6.44312777e-02
1.92600000e+05 -6.13267167e-02
1.92700000e+05 -5.83849280e-02
1.92800000e+05 -5.55959995e-02
1.92900000e+05 -5.29507015e-02
1.93000000e+05 -5.04404372e-02
1.93100000e+05 -4.80571965e-02
1.93200000e+05 -4.57935127e-02
1.93300000e+05 -4.36424229e-02
1.93400000e+05 -4.15974306e-02
1.93500000e+05 -3.96524713e-02
1.93600000e+05 -3.78018814e-02
1.93700000e+05 -3.60403683e-02
1.93800000e+05 -3.43629835e-02
1.93900000e+05 -3.27650976e-02
1.94000000e+05 -3.12423773e-02
1.94100000e+05 -2.97907640e-02
1.94200000e+05 -2.84064542e-02
1.94300000e+05 -2.70858812e-02
1.94400000e+05 -2.58256986e-02
1.94500000e+05 -2.46227650e-02
1.94600000e+05 -2.34741290e-02
1.94700000e+05 -2.23770169e-02
1.94800000e+05 -2.13288199e-02
1.94900000e+05 -2.03270832e-02
1.95000000e+05 -1.93694956e-02


==> PlotData/Toho_samples4.txt <==
     x            B
1.65000000e+05 -1.86860312e-02
1.65100000e+05 -1.87889113e-02
1.65200000e+05 -2.28577831e-02
1.65300000e+05 -2.03366958e-02
1.65400000e+05 -2.01664755e-02
1.65500000e+05 -1.79694363e-02
1.65600000e+05 -2.00418302e-02
1.65700000e+05 -2.52450012e-02
1.65800000e+05 -2.74018301e-02
1.65900000e+05 -2.39568434e-02
1.66000000e+05 -2.03988985e-02
1.66100000e+05 -2.32875627e-02
1.66200000e+05 -2.43832443e-02
1.66300000e+05 -2.58458758e-02
1.66400000e+05 -2.52258261e-02
1.66500000e+05 -2.26074196e-02
1.66600000e+05 -2.23396182e-02
1.66700000e+05 -2.34906592e-02
1.66800000e+05 -2.39543121e-02
1.66900000e+05 -2.27066384e-02
1.67000000e+05 -2.62849757e-02
1.67100000e+05 -2.68466668e-02
1.67200000e+05 -2.87931492e-02
1.67300000e+05 -2.64223580e-02
1.67400000e+05 -2.82206147e-02
1.67500000e+05 -2.96965123e-02
1.67600000e+05 -2.63199415e-02
1.67700000e+05 -2.62049846e-02
1.67800000e+05 -2.31500229e-02
1.67900000e+05 -2.73902908e-02
1.68000000e+05 -2.82453855e-02
1.68100000e+05 -3.09892519e-02
1.68200000e+05 -3.37421132e-02
1.68300000e+05 -3.33703858e-02
1.68400000e+05 -2.91945859e-02
1.68500000e+05 -2.74256380e-02
1.68600000e+05 -3.03733965e-02
1.68700000e+05 -3.03605074e-02
1.68800000e+05 -3.38888645e-02
1.68900000e+05 -3.27450932e-02
1.69000000e+05 -3.50234406e-02
1.69100000e+05 -3.58088998e-02
1.69200000e+05 -3.31706348e-02
1.69300000e+05 -3.82070453e-02
1.69400000e+05 -4.26092847e-02
1.69500000e+05 -3.17958033e-02
1.69600000e+05 -3.74730535e-02
1.69700000e+05 -3.69036916e-02
1.69800000e+05 -3.91684316e-02
1.69900000e+05 -3.85225665e-02
1.70000000e+05 -4.00446582e-02
1.70100000e+05 -4.04242531e-02
1.70200000e+05 -4.24451460e-02
1.70300000e+05 -4.43369957e-02
1.70400000e+05 -4.28989198e-02
1.70500000e+05 -4.20455156e-02
1.70600000e+05 -4.27866594e-02
1.70700000e+05 -3.80658527e-02
1.70800000e+05 -3.76894991e-02
1.70900000e+05 -4.81623118e-02
1.71000000e+05 -4.93641217e-02
1.71100000e+05 -5.05739949e-02
1.71200000e+05 -5.06396046e-02
1.71300000e+05 -4.90493242e-02
1.71400000e+05 -4.89406789e-02
1.71500000e+05 -5.13248452e-02
1.71600000e+05 -5.40298868e-02
1.71700000e+05 -4.83438899e-02
1.71800000e+05 -5.21034903e-02
1.71900000e+05 -5.75101247e-02
1.72000000e+05 -5.68920472e-02
1.72100000e+05 -5.83551127e-02
1.72200000e+05 -5.88514411e-02
1.72300000e+05 -6.15529085e-02
1.72400000e+05 -6.23898200e-02
1.72500000e+05 -6.17836713e-02
1.72600000e+05 -6.41525401e-02
1.72700000e+05 -6.50516179e-02
1.72800000e+05 -6.72565557e-02
1.72900000e+05 -6.80353324e-02
1.73000000e+05 -6.93268335e-02
1.73100000e+05 -7.18036004e-02
1.73200000e+05 -6.90142843e-02
1.73300000e+05 -7.50662141e-02
1.73400000e+05 -8.39135885e-02
1.73500000e+05 -7.97702643e-02
1.73600000e+05 -7.84389810e-02
1.73700000e+05 -8.15408803e-02
1.73800000e+05 -8.76249985e-02
1.73900000e+05 -8.33472229e-02
1.74000000e+05 -9.14508366e-02
1.74100000e+05 -9.70593883e-02
1.74200000e+05 -9.73483767e-02
1.74300000e+05 -9.94502593e-02
1.74400000e+05 -9.96727391e-02
1.74500000e+05 -1.11498665e-01
1.74600000e+05 -1.10771276e-01
1.74700000e+05 -1.11384207e-01
1.74800000e+05 -1.16170771e-01
1.74900000e+05 -1.24358714e-01
1.75000000e+05 -1.23321716e-01
1.75100000e+05 -1.34737314e-01
1.75200000e+05 -1.38145626e-01
1.75300000e+05 -1.41468224e-01
1.75400000e+05 -1.44558094e-01
1.75500000e+05 -1.51895383e-01
1.75600000e+05 -1.59271646e-01
1.75700000e+05 -1.65048520e-01
1.75800000e+05 -1.74585289e-01
1.75900000e+05 -1.78166366e-01
1.76000000e+05 -1.91456974e-01
1.76100000e+05 -2.04296768e-01
1.76200000e+05 -2.11100083e-01
1.76300000e+05 -2.20985398e-01
1.76400000e+05 -2.30212941e-01
1.76500000e+05 -2.37586344e-01
1.76600000e+05 -2.52469694e-01
1.76700000e+05 -2.60985003e-01
1.76800000e+05 -2.73605899e-01
1.76900000e+05 -2.86842310e-01
1.77000000e+05 -2.97698343e-01
1.77100000e+05 -3.10805363e-01
1.77200000e+05 -3.19758950e-01
1.77300000e+05 -3.39962399e-01
1.77400000e+05 -3.48885501e-01
1.77500000e+05 -3.63332277e-01
1.77600000e+05 -3.75909804e-01
1.77700000e+05 -3.89615118e-01
1.77800000e+05 -3.94842345e-01
1.77900000e+05 -4.06544272e-01
1.78000000e+05 -4.14439350e-01
1.78100000e+05 -4.25030132e-01
1.78200000e+05 -4.35172918e-01
1.78300000e+05 -4.39839227e-01
1.78400000e+05 -4.39728566e-01
1.78500000e+05 -4.38933073e-01
1.78600000e+05 -4.40379038e-01
1.78700000e+05 -4.34500524e-01
1.78800000e+05 -4.30213670e-01
1.78900000e+05 -4.15158450e-01
1.79000000e+05 -3.98871713e-01
1.79100000e+05 -3.83127310e-01
1.79200000e+05 -3.64917810e-01
1.79300000e+05 -3.46084912e-01
1.79400000e+05 -3.21642900e-01
1.79500000e+05 -2.95853878e-01
1.79600000e+05 -2.62912496e-01
1.79700000e+05 -2.22220440e-01
1.79800000e+05 -1.89278759e-01
1.79900000e+05 -1.52596711e-01
1.80000000e+05 -1.14252169e-01
1.80100000e+05 -7.56902224e-02
1.80200000e+05 -3.18447632e-02
1.80300000e+05 6.32804768e-03
1.80400000e+05 4.35146979e-02
1.80500000e+05 8.34167776e-02
1.80600000e+05 1.22960755e-01
1.80700000e+05 1.58948320e-01
1.80800000e+05 1.90421419e-01
1.80900000e+05 2.16396094e-01
1.81000000e+05 2.38524185e-01
1.81100000e+05 2.65909235e-01
1.81200000e+05 2.79177458e-01
1.81300000e+05 2.99809959e-01
1.81400000e+05 3.11221809e-01
1.81500000e+05 3.16697927e-01
1.81600000e+05 3.15812679e-01
1.81700000e+05 3.12782700e-01
1.81800000e+05 3.07632423e-01
1.81900000e+05 2.96009076e-01
1.82000000e+05 2.85526099e-01
1.82100000e+05 2.69315878e-01
1.82200000e+05 2.53330940e-01
1.82300000e+05 2.38282958e-01
1.82400000e+05 2.22884377e-01
1.82500000e+05 1.97469590e-01
1.82600000e+05 1.77040775e-01
1.82700000e+05 1.52173058e-01
1.82800000e+05 1.28399175e-01
1.82900000e+05 1.05818697e-01
1.83000000e+05 7.94713039e-02
1.83100000e+05 5.88145521e-02
1.83200000e+05 3.32870250e-02
1.83300000e+05 8.10855322e-03
1.83400000e+05 -1.77403195e-02
1.83500000e+05 -3.80367157e-02
1.83600000e+05 -5.85426380e-02
1.83700000e+05 -7.75900051e-02
1.83800000e+05 -8.80999372e-02
1.83900000e+05 -9.97787784e-02
1.84000000e+05 -1.10497003e-01
1.84100000e+05 -1.12245844e-01
1.84200000e+05 -1.13514974e-01
1.84300000e+05 -1.05175563e-01
1.84400000e+05 -9.49928104e-02
1.84500000e+05 -7.98226197e-02
1.84600000e+05 -5.80761980e-02
1.84700000e+05 -3.13741287e-02
1.84800000e+05 2.88535839e-05
1.84900000e+05 4.12983267e-02
1.85000000e+05 8.24494315e-02
1.85100000e+05 1.26541973e-01
1.85200000e+05 1.77304647e-01
1.85300000e+05 2.27950732e-01
1.85400000e+05 2.75040308e-01
1.85500000e+05 3.23727186e-01
1.85600000e+05 3.71662607e-01
1.85700000e+05 4.14575607e-01
1.85800000e+05 4.53868289e-01
1.85900000e+05 4.89322021e-01
1.86000000e+05 5.10183893e-01
1.86100000e+05 5.37159428e-01
1.86200000e+05 5.50137443e-01
1.86300000e+05 5.56038817e-01
1.86400000e+05 5.54569403e-01
1.86500000e+05 5.47360082e-01
1.86600000e+05 5.38107776e-01
1.86700000e+05 5.19800354e-01
1.86800000e+05 4.98958957e-01
1.86900000e+05 4.68143247e-01
1.87000000e+05 4.38435411e-01
1.87100000e+05 4.03116217e-01
1.87200000e+05 3.67945492e-01
1.87300000e+05 3.33252862e-01
1.87400000e+05 2.98715133e-01
1.87500000e+05 2.67222183e-01
1.87600000e+05 2.35379569e-01
1.87700000e+05 2.05822011e-01
1.87800000e+05 1.77940238e-01
1.87900000e+05 1.51857399e-01
1.88000000e+05 1.29925467e-01
1.88100000e+05 1.08931209e-01
1.88200000e+05 9.37935877e-02
1.88300000e+05 7.70429449e-02
1.88400000e+05 6.68387085e-02
1.88500000e+05 5.95272847e-02
1.88600000e+05 4.99318142e-02
1.88700000e+05 4.31258614e-02
1.88800000e+05 3.76917138e-02
1.88900000e+05 3.48182223e-02
1.89000000e+05 3.11178627e-02
1.89100000e+05 3.09003321e-02
1.89200000e+05 3.01224959e-02
1.89300000e+05 2.94798016e-02
1.89400000e+05 2.27674194e-02
1.89500000e+05 2.26216622e-02
1.89600000e+05 2.34105879e-02
1.89700000e+05 2.23224271e-02
1.89800000e+05 2.14256959e-02
1.89900000e+05 1.98560190e-02
1.90000000e+05 1.69013423e-02
1.90100000e+05 2.43718497e-02
1.90200000e+05 2.08335643e-02
1.90300000e+05 1.77068897e-02
1.90400000e+05 1.71307591e-02
1.90500000e+05 1.65288001e-02
1.90600000e+05 1.53719869e-02
1.90700000e+05 1.97654448e-02
1.90800000e+05 2.05336854e-02
1.90900000e+05 1.32699407e-02
1.91000000e+05 1.44598284e-02
1.91100000e+05 1.77087075e-02
1.91200000e+05 1.48018627e-02
1.91300000e+05 1.68252423e-02
1.91400000e+05 1.58685867e-02
1.91500000e+05 1.74088714e-02
1.91600000e+05 1.47599328e-02
1.91700000e+05 1.55470412e-02
1.91800000e+05 1.52450261e-02
1.91900000e+05 1.42072872e-02
1.92000000e+05 1.29553996e-02
1.92100000e+05 9.16030589e-03
1.92200000e+05 6.00925561e-03
1.92300000e+05 1.20686181e-02
1.92400000e+05 9.61369615e-03
1.92500000e+05 1.14936955e-02
1.92600000e+05 8.00479067e-03
1.92700000e+05 1.19910080e-02
1.92800000e+05 6.79759216e-03
1.92900000e+05 7.96582586e-03
1.93000000e+05 1.11536042e-02
1.93100000e+05 1.24240754e-02
1.93200000e+05 5.19907525e-03
1.93300000e+05 1.04516188e-02
1.93400000e+05 5.47228379e-03
1.93500000e+05 3.02402619e-03
1.93600000e+05 6.55877075e-03
1.93700000e+05 4.34061823e-03
1.93800000e+05 2.57396751e-03
1.93900000e+05 1.73823500e-03
1.94000000e+05 -5.72520275e-04
1.94100000e+05 4.80470496e-03
1.94200000e+05 5.95743985e-03
1.94300000e+05 4.48270073e-03
1.94400000e+05 3.67925188e-03
1.94500000e+05 5.75776531e-03
1.94600000e+05 2.42949313e-03
1.94700000e+05 3.60981306e-03
1.94800000e+05 1.80668867e-05
1.94900000e+05 3.05107290e-03
1.95000000e+05 3.40812911e-03


==> PlotData/Toho_samples4std10nos20.txt <==
     x            B
1.65000000e+05 -5.35881963e-02
1.65100000e+05 -5.42728427e-02
1.65200000e+05 -5.49707862e-02
1.65300000e+05 -5.56823637e-02
1.65400000e+05 -5.64079228e-02
1.65500000e+05 -5.71478215e-02
1.65600000e+05 -5.79024294e-02
1.65700000e+05 -5.86721275e-02
1.65800000e+05 -5.94573087e-02
1.65900000e+05 -6.02583787e-02
1.66000000e+05 -6.10757559e-02
1.66100000e+05 -6.19098723e-02
1.66200000e+05 -6.27611737e-02
1.66300000e+05 -6.36301205e-02
1.66400000e+05 -6.45171881e-02
1.66500000e+05 -6.54228674e-02
1.66600000e+05 -6.63476656e-02
1.66700000e+05 -6.72921067e-02
1.66800000e+05 -6.82567324e-02
1.66900000e+05 -6.92421021e-02
1.67000000e+05 -7.02487946e-02
1.67100000e+05 -7.12774081e-02
1.67200000e+05 -7.23285612e-02
1.67300000e+05 -7.34028939e-02
1.67400000e+05 -7.45010684e-02
1.67500000e+05 -7.56237696e-02
1.67600000e+05 -7.67717066e-02
1.67700000e+05 -7.79456135e-02
1.67800000e+05 -7.91462503e-02
1.67900000e+05 -8.03744040e-02
1.68000000e+05 -8.16308901e-02
1.68100000e+05 -8.29165532e-02
1.68200000e+05 -8.42322687e-02
1.68300000e+05 -8.55789442e-02
1.68400000e+05 -8.69575203e-02
1.68500000e+05 -8.83689727e-02
1.68600000e+05 -8.98143135e-02
1.68700000e+05 -9.12945925e-02
1.68800000e+05 -9.28108995e-02
1.68900000e+05 -9.43643654e-02
1.69000000e+05 -9.59561648e-02
1.69100000e+05 -9.75875172e-02
1.69200000e+05 -9.92596898e-02
1.69300000e+05 -1.00973999e-01
1.69400000e+05 -1.02731814e-01
1.69500000e+05 -1.04534557e-01
1.69600000e+05 -1.06383707e-01
1.69700000e+05 -1.08280805e-01
1.69800000e+05 -1.10227452e-01
1.69900000e+05 -1.12225316e-01
1.70000000e+05 -1.14276132e-01
1.70100000e+05 -1.16381709e-01
1.70200000e+05 -1.18543931e-01
1.70300000e+05 -1.20764761e-01
1.70400000e+05 -1.23046248e-01
1.70500000e+05 -1.25390524e-01
1.70600000e+05 -1.27799820e-01
1.70700000e+05 -1.30276458e-01
1.70800000e+05 -1.32822867e-01
1.70900000e+05 -1.35441581e-01
1.71000000e+05 -1.38135249e-01
1.71100000e+05 -1.40906639e-01
1.71200000e+05 -1.43758646e-01
1.71300000e+05 -1.46694297e-01
1.71400000e+05 -1.49716761e-01
1.71500000e+05 -1.52829354e-01
1.71600000e+05 -1.56035550e-01
1.71700000e+05 -1.59338988e-01
1.71800000e+05 -1.62743482e-01
1.71900000e+05 -1.66253031e-01
1.72000000e+05 -1.69871831e-01
1.72100000e+05 -1.73604283e-01
1.72200000e+05 -1.77455010e-01
1.72300000e+05 -1.81428865e-01
1.72400000e+05 -1.85530947e-01
1.72500000e+05 -1.89766615e-01
1.72600000e+05 -1.94141504e-01
1.72700000e+05 -1.98661540e-01
1.72800000e+05 -2.03332957e-01
1.72900000e+05 -2.08162314e-01
1.73000000e+05 -2.13156515e-01
1.73100000e+05 -2.18322831e-01
1.73200000e+05 -2.23668911e-01
1.73300000e+05 -2.29202815e-01
1.73400000e+05 -2.34933025e-01
1.73500000e+05 -2.40868471e-01
1.73600000e+05 -2.47018554e-01
1.73700000e+05 -2.53393164e-01
1.73800000e+05 -2.60002703e-01
1.73900000e+05 -2.66858103e-01
1.74000000e+05 -2.73970844e-01
1.74100000e+05 -2.81352969e-01
1.74200000e+05 -2.89017095e-01
1.74300000e+05 -2.96976419e-01
1.74400000e+05 -3.05244718e-01
1.74500000e+05 -3.13836339e-01
1.74600000e+05 -3.22766182e-01
1.74700000e+05 -3.32049663e-01
1.74800000e+05 -3.41702669e-01
1.74900000e+05 -3.51741487e-01
1.75000000e+05 -3.62182711e-01
1.75100000e+05 -3.73043117e-01
1.75200000e+05 -3.84339505e-01
1.75300000e+05 -3.96088497e-01
1.75400000e+05 -4.08306291e-01
1.75500000e+05 -4.21008343e-01
1.75600000e+05 -4.34208998e-01
1.75700000e+05 -4.47921031e-01
1.75800000e+05 -4.62155102e-01
1.75900000e+05 -4.76919114e-01
1.76000000e+05 -4.92217452e-01
1.76100000e+05 -5.08050103e-01
1.76200000e+05 -5.24411635e-01
1.76300000e+05 -5.41290041e-01
1.76400000e+05 -5.58665420e-01
1.76500000e+05 -5.76508510e-01
1.76600000e+05 -5.94779070e-01
1.76700000e+05 -6.13424114e-01
1.76800000e+05 -6.32376017e-01
1.76900000e+05 -6.51550530e-01
1.77000000e+05 -6.70844724e-01
1.77100000e+05 -6.90134932e-01
1.77200000e+05 -7.09274757e-01
1.77300000e+05 -7.28093218e-01
1.77400000e+05 -7.46393145e-01
1.77500000e+05 -7.63949937e-01
1.77600000e+05 -7.80510806e-01
1.77700000e+05 -7.95794645e-01
1.77800000e+05 -8.09492665e-01
1.77900000e+05 -8.21269920e-01
1.78000000e+05 -8.30767869e-01
1.78100000e+05 -8.37608051e-01
1.78200000e+05 -8.41396960e-01
1.78300000e+05 -8.41732136e-01
1.78400000e+05 -8.38209461e-01
1.78500000e+05 -8.30431564e-01
1.78600000e+05 -8.18017213e-01
1.78700000e+05 -8.00611464e-01
1.78800000e+05 -7.77896322e-01
1.78900000e+05 -7.49601589e-01
1.79000000e+05 -7.15515533e-01
1.79100000e+05 -6.75495003e-01
1.79200000e+05 -6.29474593e-01
1.79300000e+05 -5.77474448e-01
1.79400000e+05 -5.19606382e-01
1.79500000e+05 -4.56077954e-01
1.79600000e+05 -3.87194261e-01
1.79700000e+05 -3.13357252e-01
1.79800000e+05 -2.35062448e-01
1.79900000e+05 -1.52893050e-01
1.80000000e+05 -6.75115097e-02
1.80100000e+05 2.03512777e-02
1.80200000e+05 1.09908874e-01
1.80300000e+05 2.00333948e-01
1.80400000e+05 2.90774204e-01
1.80500000e+05 3.80369072e-01
1.80600000e+05 4.68266556e-01
1.80700000e+05 5.53639601e-01
1.80800000e+05 6.35701349e-01
1.80900000e+05 7.13718635e-01
1.81000000e+05 7.87023187e-01
1.81100000e+05 8.55020033e-01
1.81200000e+05 9.17192816e-01
1.81300000e+05 9.73105830e-01
1.81400000e+05 1.02240282e+00
1.81500000e+05 1.06480280e+00
1.81600000e+05 1.10009329e+00
1.81700000e+05 1.12812171e+00
1.81800000e+05 1.14878569e+00
1.81900000e+05 1.16202336e+00
1.82000000e+05 1.16780458e+00
1.82100000e+05 1.16612431e+00
1.82200000e+05 1.15699904e+00
1.82300000e+05 1.14046725e+00
1.82400000e+05 1.11659429e+00
1.82500000e+05 1.08548212e+00
1.82600000e+05 1.04728343e+00
1.82700000e+05 1.00221955e+00
1.82800000e+05 9.50600750e-01
1.82900000e+05 8.92847187e-01
1.83000000e+05 8.29508319e-01
1.83100000e+05 7.61278453e-01
1.83200000e+05 6.89006035e-01
1.83300000e+05 6.13694637e-01
1.83400000e+05 5.36494059e-01
1.83500000e+05 4.58680769e-01
1.83600000e+05 3.81627786e-01
1.83700000e+05 3.06765102e-01
1.83800000e+05 2.35532648e-01
1.83900000e+05 1.69328607e-01
1.84000000e+05 1.09456362e-01
1.84100000e+05 5.70735832e-02
1.84200000e+05 1.31468305e-02
1.84300000e+05 -2.15853662e-02
1.84400000e+05 -4.66386230e-02
1.84500000e+05 -6.17964650e-02
1.84600000e+05 -6.71110121e-02
1.84700000e+05 -6.28906836e-02
1.84800000e+05 -4.96758128e-02
1.84900000e+05 -2.82038376e-02
1.85000000e+05 6.33501498e-04
1.85100000e+05 3.58377700e-02
1.85200000e+05 7.63523938e-02
1.85300000e+05 1.21107821e-01
1.85400000e+05 1.69058858e-01
1.85500000e+05 2.19210189e-01
1.85600000e+05 2.70627264e-01
1.85700000e+05 3.22431572e-01
1.85800000e+05 3.73781726e-01
1.85900000e+05 4.23844425e-01
1.86000000e+05 4.71761717e-01
1.86100000e+05 5.16622655e-01
1.86200000e+05 5.57447797e-01
1.86300000e+05 5.93193939e-01
1.86400000e+05 6.22783734e-01
1.86500000e+05 6.45160927e-01
1.86600000e+05 6.59367212e-01
1.86700000e+05 6.64632125e-01
1.86800000e+05 6.60463798e-01
1.86900000e+05 6.46726671e-01
1.87000000e+05 6.23692895e-01
1.87100000e+05 5.92057386e-01
1.87200000e+05 5.52911646e-01
1.87300000e+05 5.07677849e-01
1.87400000e+05 4.58010784e-01
1.87500000e+05 4.05680078e-01
1.87600000e+05 3.52447483e-01
1.87700000e+05 2.99953795e-01
1.87800000e+05 2.49627229e-01
1.87900000e+05 2.02620786e-01
1.88000000e+05 1.59781140e-01
1.88100000e+05 1.21647104e-01
1.88200000e+05 8.84723476e-02
1.88300000e+05 6.02651823e-02
1.88400000e+05 3.68378761e-02
1.88500000e+05 1.78587019e-02
1.88600000e+05 2.90143104e-03
1.88700000e+05 -8.51128248e-03
1.88800000e+05 -1.68725136e-02
1.88900000e+05 -2.26641962e-02
1.89000000e+05 -2.63383141e-02
1.89100000e+05 -2.83051015e-02
1.89200000e+05 -2.89269284e-02
1.89300000e+05 -2.85165043e-02
1.89400000e+05 -2.73381475e-02
1.89500000e+05 -2.56110576e-02
1.89600000e+05 -2.35137452e-02
1.89700000e+05 -2.11889874e-02
1.89800000e+05 -1.87488610e-02
1.89900000e+05 -1.62795570e-02
1.90000000e+05 -1.38458021e-02
1.90100000e+05 -1.14947940e-02
1.90200000e+05 -9.25962170e-03
1.90300000e+05 -7.16218110e-03
1.90400000e+05 -5.21561889e-03
1.90500000e+05 -3.42635277e-03
1.90600000e+05 -1.79571965e-03
1.90700000e+05 -3.21304958e-04
1.90800000e+05 1.00199783e-03
1.90900000e+05 2.18115194e-03
1.91000000e+05 3.22432676e-03
1.91100000e+05 4.14039759e-03
1.91200000e+05 4.93856656e-03
1.91300000e+05 5.62808030e-03
1.91400000e+05 6.21802432e-03
1.91500000e+05 6.71717740e-03
1.91600000e+05 7.13391277e-03
1.91700000e+05 7.47613515e-03
1.91800000e+05 7.75124521e-03
1.91900000e+05 7.96612434e-03
1.92000000e+05 8.12713460e-03
1.92100000e+05 8.24012954e-03
1.92200000e+05 8.31047250e-03
1.92300000e+05 8.34306009e-03
1.92400000e+05 8.34234873e-03
1.92500000e+05 8.31238298e-03
1.92600000e+05 8.25682440e-03
1.92700000e+05 8.17898033e-03
1.92800000e+05 8.08183193e-03
1.92900000e+05 7.96806110e-03
1.93000000e+05 7.84007608e-03
1.93100000e+05 7.70003554e-03
1.93200000e+05 7.54987108e-03
1.93300000e+05 7.39130811e-03
1.93400000e+05 7.22588520e-03
1.93500000e+05 7.05497185e-03
1.93600000e+05 6.87978476e-03
1.93700000e+05 6.70140282e-03
1.93800000e+05 6.52078063e-03
1.93900000e+05 6.33876097e-03
1.94000000e+05 6.15608596e-03
1.94100000e+05 5.97340735e-03
1.94200000e+05 5.79129572e-03
1.94300000e+05 5.61024887e-03
1.94400000e+05 5.43069936e-03
1.94500000e+05 5.25302137e-03
1.94600000e+05 5.07753682e-03
1.94700000e+05 4.90452099e-03
1.94800000e+05 4.73420745e-03
1.94900000e+05 4.56679263e-03
1.95000000e+05 4.40243984e-03


==> PlotData/Toho_samples5.txt <==
     x            B
1.65000000e+05 2.62829556e-02
1.65100000e+05 2.55867105e-02
1.65200000e+05 2.71886526e-02
1.65300000e+05 2.96924404e-02
1.65400000e+05 2.86927620e-02
1.65500000e+05 2.49608257e-02
1.65600000e+05 2.80736914e-02
1.65700000e+05 3.06732268e-02
1.65800000e+05 2.73918867e-02
1.65900000e+05 2.82372911e-02
1.66000000e+05 3.16039319e-02
1.66100000e+05 2.95169132e-02
1.66200000e+05 2.63626732e-02
1.66300000e+05 2.75294154e-02
1.66400000e+05 2.55781523e-02
1.66500000e+05 2.88085081e-02
1.66600000e+05 3.04916004e-02
1.66700000e+05 2.68692544e-02
1.66800000e+05 3.19819660e-02
1.66900000e+05 2.85620730e-02
1.67000000e+05 2.80581719e-02
1.67100000e+05 2.73406901e-02
1.67200000e+05 2.55343141e-02
1.67300000e+05 3.02209712e-02
1.67400000e+05 2.75518131e-02
1.67500000e+05 2.76837448e-02
1.67600000e+05 3.18008447e-02
1.67700000e+05 3.08085925e-02
1.67800000e+05 3.19680198e-02
1.67900000e+05 3.36445628e-02
1.68000000e+05 3.37497391e-02
1.68100000e+05 3.28651146e-02
1.68200000e+05 3.33129928e-02
1.68300000e+05 3.34941118e-02
1.68400000e+05 3.37664146e-02
1.68500000e+05 3.22050902e-02
1.68600000e+05 3.17884116e-02
1.68700000e+05 3.37427098e-02
1.68800000e+05 3.79138303e-02
1.68900000e+05 3.76097389e-02
1.69000000e+05 4.04336491e-02
1.69100000e+05 4.02443196e-02
1.69200000e+05 3.56243581e-02
1.69300000e+05 3.47936516e-02
1.69400000e+05 3.43382885e-02
1.69500000e+05 3.95063829e-02
1.69600000e+05 4.27465169e-02
1.69700000e+05 4.42619662e-02
1.69800000e+05 4.08187307e-02
1.69900000e+05 4.04074061e-02
1.70000000e+05 4.19081799e-02
1.70100000e+05 4.04182687e-02
1.70200000e+05 4.30878505e-02
1.70300000e+05 4.24039276e-02
1.70400000e+05 4.06532050e-02
1.70500000e+05 4.39804308e-02
1.70600000e+05 4.71609013e-02
1.70700000e+05 4.95235699e-02
1.70800000e+05 4.88307325e-02
1.70900000e+05 5.11094532e-02
1.71000000e+05 4.57123295e-02
1.71100000e+05 4.82815382e-02
1.71200000e+05 4.82382920e-02
1.71300000e+05 4.88461142e-02
1.71400000e+05 4.71086243e-02
1.71500000e+05 5.00756586e-02
1.71600000e+05 5.02041431e-02
1.71700000e+05 5.07831191e-02
1.71800000e+05 5.16145971e-02
1.71900000e+05 5.28156484e-02
1.72000000e+05 5.51158952e-02
1.72100000e+05 5.79906600e-02
1.72200000e+05 5.48801829e-02
1.72300000e+05 5.55773086e-02
1.72400000e+05 5.36145336e-02
1.72500000e+05 5.90474470e-02
1.72600000e+05 5.92475291e-02
1.72700000e+05 5.91083176e-02
1.72800000e+05 6.22373801e-02
1.72900000e+05 6.16815958e-02
1.73000000e+05 6.22787402e-02
1.73100000e+05 6.26727265e-02
1.73200000e+05 6.77027186e-02
1.73300000e+05 6.51916848e-02
1.73400000e+05 6.91300623e-02
1.73500000e+05 7.09680162e-02
1.73600000e+05 7.39461782e-02
1.73700000e+05 7.41480404e-02
1.73800000e+05 7.23742002e-02
1.73900000e+05 8.02476959e-02
1.74000000e+05 7.92712769e-02
1.74100000e+05 7.74575247e-02
1.74200000e+05 7.99208327e-02
1.74300000e+05 8.35814741e-02
1.74400000e+05 8.66960882e-02
1.74500000e+05 9.30136702e-02
1.74600000e+05 9.52808709e-02
1.74700000e+05 9.66999621e-02
1.74800000e+05 1.01216610e-01
1.74900000e+05 1.03067088e-01
1.75000000e+05 1.09578164e-01
1.75100000e+05 1.11447536e-01
1.75200000e+05 1.10828816e-01
1.75300000e+05 1.20251450e-01
1.75400000e+05 1.23464011e-01
1.75500000e+05 1.27869562e-01
1.75600000e+05 1.35183804e-01
1.75700000e+05 1.37847423e-01
1.75800000e+05 1.44748367e-01
1.75900000e+05 1.53978578e-01
1.76000000e+05 1.59767657e-01
1.76100000e+05 1.68821037e-01
1.76200000e+05 1.78693627e-01
1.76300000e+05 1.84024730e-01
1.76400000e+05 1.95749136e-01
1.76500000e+05 2.05868874e-01
1.76600000e+05 2.12673350e-01
1.76700000e+05 2.27073812e-01
1.76800000e+05 2.38814749e-01
1.76900000e+05 2.52850934e-01
1.77000000e+05 2.65414121e-01
1.77100000e+05 2.78131740e-01
1.77200000e+05 2.91705635e-01
1.77300000e+05 3.11390655e-01
1.77400000e+05 3.27393662e-01
1.77500000e+05 3.40919620e-01
1.77600000e+05 3.57575354e-01
1.77700000e+05 3.72113764e-01
1.77800000e+05 3.88762132e-01
1.77900000e+05 4.06747859e-01
1.78000000e+05 4.22678769e-01
1.78100000e+05 4.47946565e-01
1.78200000e+05 4.61765681e-01
1.78300000e+05 4.73905935e-01
1.78400000e+05 4.95572708e-01
1.78500000e+05 5.17855334e-01
1.78600000e+05 5.33661973e-01
1.78700000e+05 5.50683335e-01
1.78800000e+05 5.65983672e-01
1.78900000e+05 5.87675935e-01
1.79000000e+05 6.04123366e-01
1.79100000e+05 6.19501484e-01
1.79200000e+05 6.32068702e-01
1.79300000e+05 6.52198863e-01
1.79400000e+05 6.62489161e-01
1.79500000e+05 6.80572103e-01
1.79600000e+05 6.95857431e-01
1.79700000e+05 7.05749579e-01
1.79800000e+05 7.15556168e-01
1.79900000e+05 7.27442457e-01
1.80000000e+05 7.35261547e-01
1.80100000e+05 7.50739357e-01
1.80200000e+05 7.57723825e-01
1.80300000e+05 7.62162793e-01
1.80400000e+05 7.73468916e-01
1.80500000e+05 7.80739173e-01
1.80600000e+05 7.76965315e-01
1.80700000e+05 7.78543093e-01
1.80800000e+05 7.76381448e-01
1.80900000e+05 7.72664186e-01
1.81000000e+05 7.72031632e-01
1.81100000e+05 7.71287259e-01
1.81200000e+05 7.60752548e-01
1.81300000e+05 7.51098923e-01
1.81400000e+05 7.41464683e-01
1.81500000e+05 7.26654620e-01
1.81600000e+05 7.08804837e-01
1.81700000e+05 6.82208707e-01
1.81800000e+05 6.64446879e-01
1.81900000e+05 6.42610805e-01
1.82000000e+05 6.08539191e-01
1.82100000e+05 5.84661106e-01
1.82200000e+05 5.53006137e-01
1.82300000e+05 5.20389056e-01
1.82400000e+05 4.78993660e-01
1.82500000e+05 4.39002413e-01
1.82600000e+05 3.91460854e-01
1.82700000e+05 3.42840746e-01
1.82800000e+05 2.88291582e-01
1.82900000e+05 2.38268176e-01
1.83000000e+05 1.80407463e-01
1.83100000e+05 1.21851991e-01
1.83200000e+05 6.26354354e-02
1.83300000e+05 -6.58050555e-03
1.83400000e+05 -7.79139810e-02
1.83500000e+05 -1.46066273e-01
1.83600000e+05 -2.11021288e-01
1.83700000e+05 -2.83336161e-01
1.83800000e+05 -3.59227016e-01
1.83900000e+05 -4.32140875e-01
1.84000000e+05 -5.00287883e-01
1.84100000e+05 -5.70433235e-01
1.84200000e+05 -6.44561605e-01
1.84300000e+05 -7.16212603e-01
1.84400000e+05 -7.90723012e-01
1.84500000e+05 -8.56678718e-01
1.84600000e+05 -9.31068285e-01
1.84700000e+05 -9.97671426e-01
1.84800000e+05 -1.06031935e+00
1.84900000e+05 -1.11784143e+00
1.85000000e+05 -1.17864778e+00
1.85100000e+05 -1.22990263e+00
1.85200000e+05 -1.27597424e+00
1.85300000e+05 -1.31546161e+00
1.85400000e+05 -1.34518040e+00
1.85500000e+05 -1.36668710e+00
1.85600000e+05 -1.38029752e+00
1.85700000e+05 -1.39219764e+00
1.85800000e+05 -1.38496687e+00
1.85900000e+05 -1.37229283e+00
1.86000000e+05 -1.34301058e+00
1.86100000e+05 -1.31049370e+00
1.86200000e+05 -1.26833438e+00
1.86300000e+05 -1.21767687e+00
1.86400000e+05 -1.15914372e+00
1.86500000e+05 -1.08632706e+00
1.86600000e+05 -1.01491055e+00
1.86700000e+05 -9.42696491e-01
1.86800000e+05 -8.57970252e-01
1.86900000e+05 -7.75635518e-01
1.87000000e+05 -6.98025718e-01
1.87100000e+05 -6.16683104e-01
1.87200000e+05 -5.42091978e-01
1.87300000e+05 -4.64329857e-01
1.87400000e+05 -3.96679836e-01
1.87500000e+05 -3.30988345e-01
1.87600000e+05 -2.74810084e-01
1.87700000e+05 -2.17925959e-01
1.87800000e+05 -1.67102260e-01
1.87900000e+05 -1.30557725e-01
1.88000000e+05 -9.80183891e-02
1.88100000e+05 -6.55811980e-02
1.88200000e+05 -4.31222125e-02
1.88300000e+05 -2.62052183e-02
1.88400000e+05 -1.15139649e-02
1.88500000e+05 2.10748807e-03
1.88600000e+05 7.74966565e-03
1.88700000e+05 1.09671852e-02
1.88800000e+05 1.70496535e-02
1.88900000e+05 1.26874074e-02
1.89000000e+05 1.25450280e-02
1.89100000e+05 1.79006982e-02
1.89200000e+05 1.56005671e-02
1.89300000e+05 9.52626776e-03
1.89400000e+05 1.49042249e-02
1.89500000e+05 6.17602711e-03
1.89600000e+05 3.56657251e-03
1.89700000e+05 3.58393707e-03
1.89800000e+05 2.95362700e-04
1.89900000e+05 1.82564986e-03
1.90000000e+05 -5.85809220e-04
1.90100000e+05 -5.34265815e-03
1.90200000e+05 -9.01008480e-03
1.90300000e+05 -1.31639369e-02
1.90400000e+05 -1.06918360e-02
1.90500000e+05 -1.08673883e-02
1.90600000e+05 -1.54788993e-02
1.90700000e+05 -1.23338061e-02
1.90800000e+05 -1.09186081e-02
1.90900000e+05 -1.44857003e-02
1.91000000e+05 -1.28142066e-02
1.91100000e+05 -1.09214475e-02
1.91200000e+05 -1.21213657e-02
1.91300000e+05 -1.16044586e-02
1.91400000e+05 -8.45242167e-03
1.91500000e+05 -1.49056648e-02
1.91600000e+05 -1.77022661e-02
1.91700000e+05 -1.49750756e-02
1.91800000e+05 -1.22819359e-02
1.91900000e+05 -1.23105331e-02
1.92000000e+05 -1.64510210e-02
1.92100000e+05 -1.85778061e-02
1.92200000e+05 -1.45782425e-02
1.92300000e+05 -1.48597061e-02
1.92400000e+05 -1.51579879e-02
1.92500000e+05 -1.62339914e-02
1.92600000e+05 -1.57486749e-02
1.92700000e+05 -1.47893502e-02
1.92800000e+05 -1.50450040e-02
1.92900000e+05 -1.20315760e-02
1.93000000e+05 -1.24603486e-02
1.93100000e+05 -9.37487429e-03
1.93200000e+05 -1.12330182e-02
1.93300000e+05 -1.15296263e-02
1.93400000e+05 -8.97922383e-03
1.93500000e+05 -1.04317646e-02
1.93600000e+05 -1.21467619e-02
1.93700000e+05 -1.29952907e-02
1.93800000e+05 -7.91081678e-03
1.93900000e+05 -1.13273586e-02
1.94000000e+05 -1.09235332e-02
1.94100000e+05 -8.72474338e-03
1.94200000e+05 -6.55653019e-03
1.94300000e+05 -9.44634926e-03
1.94400000e+05 -1.11826741e-02
1.94500000e+05 -8.53782143e-03
1.94600000e+05 -8.72928126e-03
1.94700000e+05 -7.23707941e-03
1.94800000e+05 -7.67076894e-03
1.94900000e+05 -3.35187796e-03
1.95000000e+05 -4.10447562e-03


==> PlotData/Toho_samples5std10nos20.txt <==
     x            B
1.65000000e+05 8.06735233e-02
1.65100000e+05 8.16488560e-02
1.65200000e+05 8.26426676e-02
1.65300000e+05 8.36554200e-02
1.65400000e+05 8.46875890e-02
1.65500000e+05 8.57396653e-02
1.65600000e+05 8.68121543e-02
1.65700000e+05 8.79055771e-02
1.65800000e+05 8.90204710e-02
1.65900000e+05 9.01573899e-02
1.66000000e+05 9.13169050e-02
1.66100000e+05 9.24996055e-02
1.66200000e+05 9.37060992e-02
1.66300000e+05 9.49370129e-02
1.66400000e+05 9.61929936e-02
1.66500000e+05 9.74747086e-02
1.66600000e+05 9.87828469e-02
1.66700000e+05 1.00118120e-01
1.66800000e+05 1.01481260e-01
1.66900000e+05 1.02873027e-01
1.67000000e+05 1.04294202e-01
1.67100000e+05 1.05745594e-01
1.67200000e+05 1.07228037e-01
1.67300000e+05 1.08742392e-01
1.67400000e+05 1.10289550e-01
1.67500000e+05 1.11870432e-01
1.67600000e+05 1.13485987e-01
1.67700000e+05 1.15137197e-01
1.67800000e+05 1.16825078e-01
1.67900000e+05 1.18550679e-01
1.68000000e+05 1.20315084e-01
1.68100000e+05 1.22119414e-01
1.68200000e+05 1.23964828e-01
1.68300000e+05 1.25852524e-01
1.68400000e+05 1.27783742e-01
1.68500000e+05 1.29759761e-01
1.68600000e+05 1.31781908e-01
1.68700000e+05 1.33851553e-01
1.68800000e+05 1.35970112e-01
1.68900000e+05 1.38139051e-01
1.69000000e+05 1.40359886e-01
1.69100000e+05 1.42634186e-01
1.69200000e+05 1.44963572e-01
1.69300000e+05 1.47349722e-01
1.69400000e+05 1.49794371e-01
1.69500000e+05 1.52299313e-01
1.69600000e+05 1.54866406e-01
1.69700000e+05 1.57497569e-01
1.69800000e+05 1.60194786e-01
1.69900000e+05 1.62960112e-01
1.70000000e+05 1.65795669e-01
1.70100000e+05 1.68703650e-01
1.70200000e+05 1.71686325e-01
1.70300000e+05 1.74746038e-01
1.70400000e+05 1.77885210e-01
1.70500000e+05 1.81106343e-01
1.70600000e+05 1.84412021e-01
1.70700000e+05 1.87804913e-01
1.70800000e+05 1.91287771e-01
1.70900000e+05 1.94863436e-01
1.71000000e+05 1.98534837e-01
1.71100000e+05 2.02304993e-01
1.71200000e+05 2.06177015e-01
1.71300000e+05 2.10154104e-01
1.71400000e+05 2.14239556e-01
1.71500000e+05 2.18436758e-01
1.71600000e+05 2.22749189e-01
1.71700000e+05 2.27180421e-01
1.71800000e+05 2.31734114e-01
1.71900000e+05 2.36414018e-01
1.72000000e+05 2.41223968e-01
1.72100000e+05 2.46167878e-01
1.72200000e+05 2.51249741e-01
1.72300000e+05 2.56473620e-01
1.72400000e+05 2.61843642e-01
1.72500000e+05 2.67363988e-01
1.72600000e+05 2.73038883e-01
1.72700000e+05 2.78872585e-01
1.72800000e+05 2.84869369e-01
1.72900000e+05 2.91033508e-01
1.73000000e+05 2.97369260e-01
1.73100000e+05 3.03880837e-01
1.73200000e+05 3.10572385e-01
1.73300000e+05 3.17447948e-01
1.73400000e+05 3.24511441e-01
1.73500000e+05 3.31766604e-01
1.73600000e+05 3.39216963e-01
1.73700000e+05 3.46865774e-01
1.73800000e+05 3.54715972e-01
1.73900000e+05 3.62770105e-01
1.74000000e+05 3.71030260e-01
1.74100000e+05 3.79497988e-01
1.74200000e+05 3.88174213e-01
1.74300000e+05 3.97059131e-01
1.74400000e+05 4.06152104e-01
1.74500000e+05 4.15451538e-01
1.74600000e+05 4.24954749e-01
1.74700000e+05 4.34657824e-01
1.74800000e+05 4.44555453e-01
1.74900000e+05 4.54640768e-01
1.75000000e+05 4.64905153e-01
1.75100000e+05 4.75338047e-01
1.75200000e+05 4.85926735e-01
1.75300000e+05 4.96656125e-01
1.75400000e+05 5.07508518e-01
1.75500000e+05 5.18463365e-01
1.75600000e+05 5.29497023e-01
1.75700000e+05 5.40582510e-01
1.75800000e+05 5.51689253e-01
1.75900000e+05 5.62782863e-01
1.76000000e+05 5.73824904e-01
1.76100000e+05 5.84772700e-01
1.76200000e+05 5.95579164e-01
1.76300000e+05 6.06192673e-01
1.76400000e+05 6.16556993e-01
1.76500000e+05 6.26611263e-01
1.76600000e+05 6.36290059e-01
1.76700000e+05 6.45523539e-01
1.76800000e+05 6.54237681e-01
1.76900000e+05 6.62354631e-01
1.77000000e+05 6.69793162e-01
1.77100000e+05 6.76469246e-01
1.77200000e+05 6.82296754e-01
1.77300000e+05 6.87188268e-01
1.77400000e+05 6.91056016e-01
1.77500000e+05 6.93812913e-01
1.77600000e+05 6.95373710e-01
1.77700000e+05 6.95656239e-01
1.77800000e+05 6.94582745e-01
1.77900000e+05 6.92081313e-01
1.78000000e+05 6.88087378e-01
1.78100000e+05 6.82545335e-01
1.78200000e+05 6.75410266e-01
1.78300000e+05 6.66649797e-01
1.78400000e+05 6.56246117e-01
1.78500000e+05 6.44198189e-01
1.78600000e+05 6.30524155e-01
1.78700000e+05 6.15263972e-01
1.78800000e+05 5.98482228e-01
1.78900000e+05 5.80271121e-01
1.79000000e+05 5.60753487e-01
1.79100000e+05 5.40085756e-01
1.79200000e+05 5.18460634e-01
1.79300000e+05 4.96109283e-01
1.79400000e+05 4.73302702e-01
1.79500000e+05 4.50352003e-01
1.79600000e+05 4.27607254e-01
1.79700000e+05 4.05454569e-01
1.79800000e+05 3.84311185e-01
1.79900000e+05 3.64618322e-01
1.80000000e+05 3.46831731e-01
1.80100000e+05 3.31409970e-01
1.80200000e+05 3.18800597e-01
1.80300000e+05 3.09424625e-01
1.80400000e+05 3.03659775e-01
1.80500000e+05 3.01823181e-01
1.80600000e+05 3.04154372e-01
1.80700000e+05 3.10799416e-01
1.80800000e+05 3.21797193e-01
1.80900000e+05 3.37068712e-01
1.81000000e+05 3.56410339e-01
1.81100000e+05 3.79491642e-01
1.81200000e+05 4.05858344e-01
1.81300000e+05 4.34940609e-01
1.81400000e+05 4.66066572e-01
1.81500000e+05 4.98480681e-01
1.81600000e+05 5.31366092e-01
1.81700000e+05 5.63870043e-01
1.81800000e+05 5.95130856e-01
1.81900000e+05 6.24305064e-01
1.82000000e+05 6.50593041e-01
1.82100000e+05 6.73261526e-01
1.82200000e+05 6.91661568e-01
1.82300000e+05 7.05240660e-01
1.82400000e+05 7.13548148e-01
1.82500000e+05 7.16233463e-01
1.82600000e+05 7.13037216e-01
1.82700000e+05 7.03775735e-01
1.82800000e+05 6.88320198e-01
1.82900000e+05 6.66572035e-01
1.83000000e+05 6.38436726e-01
1.83100000e+05 6.03798476e-01
1.83200000e+05 5.62498428e-01
1.83300000e+05 5.14319069e-01
1.83400000e+05 4.58977279e-01
1.83500000e+05 3.96128042e-01
1.83600000e+05 3.25380161e-01
1.83700000e+05 2.46324508e-01
1.83800000e+05 1.58574327e-01
1.83900000e+05 6.18159858e-02
1.84000000e+05 -4.41324777e-02
1.84100000e+05 -1.59258803e-01
1.84200000e+05 -2.83294545e-01
1.84300000e+05 -4.15658946e-01
1.84400000e+05 -5.55414084e-01
1.84500000e+05 -7.01236505e-01
1.84600000e+05 -8.51409780e-01
1.84700000e+05 -1.00384119e+00
1.84800000e+05 -1.15610403e+00
1.84900000e+05 -1.30550503e+00
1.85000000e+05 -1.44917431e+00
1.85100000e+05 -1.58417340e+00
1.85200000e+05 -1.70761494e+00
1.85300000e+05 -1.81678700e+00
1.85400000e+05 -1.90927420e+00
1.85500000e+05 -1.98306816e+00
1.85600000e+05 -2.03666078e+00
1.85700000e+05 -2.06911515e+00
1.85800000e+05 -2.08011037e+00
1.85900000e+05 -2.06995847e+00
1.86000000e+05 -2.03959281e+00
1.86100000e+05 -1.99052871e+00
1.86200000e+05 -1.92479789e+00
1.86300000e+05 -1.84485947e+00
1.86400000e+05 -1.75349065e+00
1.86500000e+05 -1.65366205e+00
1.86600000e+05 -1.54840336e+00
1.86700000e+05 -1.44066704e+00
1.86800000e+05 -1.33319858e+00
1.86900000e+05 -1.22842269e+00
1.87000000e+05 -1.12835418e+00
1.87100000e+05 -1.03454037e+00
1.87200000e+05 -9.48039041e-01
1.87300000e+05 -8.69431865e-01
1.87400000e+05 -7.98869469e-01
1.87500000e+05 -7.36140720e-01
1.87600000e+05 -6.80756805e-01
1.87700000e+05 -6.32040036e-01
1.87800000e+05 -5.89208239e-01
1.87900000e+05 -5.51447742e-01
1.88000000e+05 -5.17970676e-01
1.88100000e+05 -4.88055093e-01
1.88200000e+05 -4.61068746e-01
1.88300000e+05 -4.36478944e-01
1.88400000e+05 -4.13851806e-01
1.88500000e+05 -3.92844304e-01
1.88600000e+05 -3.73192220e-01
1.88700000e+05 -3.54696471e-01
1.88800000e+05 -3.37209595e-01
1.88900000e+05 -3.20623480e-01
1.89000000e+05 -3.04858938e-01
1.89100000e+05 -2.89857272e-01
1.89200000e+05 -2.75573757e-01
1.89300000e+05 -2.61972814e-01
1.89400000e+05 -2.49024566e-01
1.89500000e+05 -2.36702496e-01
1.89600000e+05 -2.24981932e-01
1.89700000e+05 -2.13839124e-01
1.89800000e+05 -2.03250743e-01
1.89900000e+05 -1.93193649e-01
1.90000000e+05 -1.83644839e-01
1.90100000e+05 -1.74581490e-01
1.90200000e+05 -1.65981052e-01
1.90300000e+05 -1.57821364e-01
1.90400000e+05 -1.50080766e-01
1.90500000e+05 -1.42738198e-01
1.90600000e+05 -1.35773284e-01
1.90700000e+05 -1.29166396e-01
1.90800000e+05 -1.22898697e-01
1.90900000e+05 -1.16952167e-01
1.91000000e+05 -1.11309618e-01
1.91100000e+05 -1.05954696e-01
1.91200000e+05 -1.00871867e-01
1.91300000e+05 -9.60464033e-02
1.91400000e+05 -9.14643579e-02
1.91500000e+05 -8.71125401e-02
1.91600000e+05 -8.29784841e-02
1.91700000e+05 -7.90504170e-02
1.91800000e+05 -7.53172268e-02
1.91900000e+05 -7.17684289e-02
1.92000000e+05 -6.83941338e-02
1.92100000e+05 -6.51850148e-02
1.92200000e+05 -6.21322772e-02
1.92300000e+05 -5.92276277e-02
1.92400000e+05 -5.64632463e-02
1.92500000e+05 -5.38317583e-02
1.92600000e+05 -5.13262087e-02
1.92700000e+05 -4.89400367e-02
1.92800000e+05 -4.66670531e-02
1.92900000e+05 -4.45014176e-02
1.93000000e+05 -4.24376183e-02
1.93100000e+05 -4.04704520e-02
1.93200000e+05 -3.85950055e-02
1.93300000e+05 -3.68066390e-02
1.93400000e+05 -3.51009690e-02
1.93500000e+05 -3.34738536e-02
1.93600000e+05 -3.19213778e-02
1.93700000e+05 -3.04398405e-02
1.93800000e+05 -2.90257415e-02
1.93900000e+05 -2.76757699e-02
1.94000000e+05 -2.63867929e-02
1.94100000e+05 -2.51558456e-02
1.94200000e+05 -2.39801209e-02
1.94300000e+05 -2.28569607e-02
1.94400000e+05 -2.17838471e-02
1.94500000e+05 -2.07583946e-02
1.94600000e+05 -1.97783422e-02
1.94700000e+05 -1.88415465e-02
1.94800000e+05 -1.79459750e-02
1.94900000e+05 -1.70897000e-02
1.95000000e+05 -1.62708924e-02


==> PlotData/Toho_samples6.txt <==
     x            B
1.65000000e+05 -3.75551605e-02
1.65100000e+05 -3.66854166e-02
1.65200000e+05 -3.41436271e-02
1.65300000e+05 -3.96052381e-02
1.65400000e+05 -3.60681848e-02
1.65500000e+05 -3.82220988e-02
1.65600000e+05 -4.12556760e-02
1.65700000e+05 -3.92922488e-02
1.65800000e+05 -4.10003772e-02
1.65900000e+05 -3.72852762e-02
1.66000000e+05 -3.89390425e-02
1.66100000e+05 -4.16944354e-02
1.66200000e+05 -4.40701948e-02
1.66300000e+05 -4.34089723e-02
1.66400000e+05 -4.33256192e-02
1.66500000e+05 -4.11660398e-02
1.66600000e+05 -3.98038148e-02
1.66700000e+05 -4.23939259e-02
1.66800000e+05 -4.69357474e-02
1.66900000e+05 -5.03426848e-02
1.67000000e+05 -4.73538856e-02
1.67100000e+05 -4.61977355e-02
1.67200000e+05 -4.96439941e-02
1.67300000e+05 -4.66620127e-02
1.67400000e+05 -4.35302635e-02
1.67500000e+05 -4.47891479e-02
1.67600000e+05 -4.80232238e-02
1.67700000e+05 -4.55484384e-02
1.67800000e+05 -4.91619996e-02
1.67900000e+05 -4.96444418e-02
1.68000000e+05 -5.14686043e-02
1.68100000e+05 -5.43825869e-02
1.68200000e+05 -5.32221652e-02
1.68300000e+05 -5.27657839e-02
1.68400000e+05 -5.44209513e-02
1.68500000e+05 -6.34641680e-02
1.68600000e+05 -5.85213617e-02
1.68700000e+05 -5.42893677e-02
1.68800000e+05 -5.72992885e-02
1.68900000e+05 -5.90835130e-02
1.69000000e+05 -5.88083524e-02
1.69100000e+05 -5.95324462e-02
1.69200000e+05 -6.49022395e-02
1.69300000e+05 -6.40388971e-02
1.69400000e+05 -6.94180562e-02
1.69500000e+05 -6.54545274e-02
1.69600000e+05 -6.58308492e-02
1.69700000e+05 -6.53545215e-02
1.69800000e+05 -7.05906826e-02
1.69900000e+05 -6.82674566e-02
1.70000000e+05 -6.95319900e-02
1.70100000e+05 -7.41992580e-02
1.70200000e+05 -7.30655613e-02
1.70300000e+05 -7.51341715e-02
1.70400000e+05 -7.72003561e-02
1.70500000e+05 -7.94439700e-02
1.70600000e+05 -8.15473592e-02
1.70700000e+05 -8.37265824e-02
1.70800000e+05 -8.37082263e-02
1.70900000e+05 -8.57487848e-02
1.71000000e+05 -8.39810404e-02
1.71100000e+05 -8.27759995e-02
1.71200000e+05 -8.81817545e-02
1.71300000e+05 -8.69973568e-02
1.71400000e+05 -8.93352999e-02
1.71500000e+05 -8.98506852e-02
1.71600000e+05 -9.51018051e-02
1.71700000e+05 -9.72148815e-02
1.71800000e+05 -9.99545286e-02
1.71900000e+05 -1.02392234e-01
1.72000000e+05 -9.86282807e-02
1.72100000e+05 -1.08469781e-01
1.72200000e+05 -1.07513363e-01
1.72300000e+05 -1.10034052e-01
1.72400000e+05 -1.12221816e-01
1.72500000e+05 -1.16841584e-01
1.72600000e+05 -1.14314067e-01
1.72700000e+05 -1.19017553e-01
1.72800000e+05 -1.20986031e-01
1.72900000e+05 -1.20091849e-01
1.73000000e+05 -1.24091766e-01
1.73100000e+05 -1.24702403e-01
1.73200000e+05 -1.30006752e-01
1.73300000e+05 -1.37572214e-01
1.73400000e+05 -1.39055191e-01
1.73500000e+05 -1.39787551e-01
1.73600000e+05 -1.47196625e-01
1.73700000e+05 -1.50188113e-01
1.73800000e+05 -1.54279598e-01
1.73900000e+05 -1.55588417e-01
1.74000000e+05 -1.59170538e-01
1.74100000e+05 -1.67528619e-01
1.74200000e+05 -1.70665369e-01
1.74300000e+05 -1.71150473e-01
1.74400000e+05 -1.74650894e-01
1.74500000e+05 -1.83161350e-01
1.74600000e+05 -1.93276433e-01
1.74700000e+05 -1.95168833e-01
1.74800000e+05 -2.00073697e-01
1.74900000e+05 -2.07031246e-01
1.75000000e+05 -2.15531784e-01
1.75100000e+05 -2.23031466e-01
1.75200000e+05 -2.22542059e-01
1.75300000e+05 -2.30337177e-01
1.75400000e+05 -2.39421908e-01
1.75500000e+05 -2.50575152e-01
1.75600000e+05 -2.59722501e-01
1.75700000e+05 -2.64443028e-01
1.75800000e+05 -2.76513555e-01
1.75900000e+05 -2.83240015e-01
1.76000000e+05 -2.89478982e-01
1.76100000e+05 -3.01263885e-01
1.76200000e+05 -3.14587229e-01
1.76300000e+05 -3.24513935e-01
1.76400000e+05 -3.38537707e-01
1.76500000e+05 -3.50208458e-01
1.76600000e+05 -3.61657661e-01
1.76700000e+05 -3.74836912e-01
1.76800000e+05 -3.80944067e-01
1.76900000e+05 -3.98767074e-01
1.77000000e+05 -4.15117281e-01
1.77100000e+05 -4.26577638e-01
1.77200000e+05 -4.39294731e-01
1.77300000e+05 -4.56691740e-01
1.77400000e+05 -4.70745120e-01
1.77500000e+05 -4.82601706e-01
1.77600000e+05 -4.96355337e-01
1.77700000e+05 -5.13366071e-01
1.77800000e+05 -5.29565156e-01
1.77900000e+05 -5.43248933e-01
1.78000000e+05 -5.58730621e-01
1.78100000e+05 -5.73236665e-01
1.78200000e+05 -5.86297424e-01
1.78300000e+05 -5.98371321e-01
1.78400000e+05 -6.08985986e-01
1.78500000e+05 -6.18380294e-01
1.78600000e+05 -6.30722543e-01
1.78700000e+05 -6.36419479e-01
1.78800000e+05 -6.46506449e-01
1.78900000e+05 -6.50328852e-01
1.79000000e+05 -6.56992195e-01
1.79100000e+05 -6.58842050e-01
1.79200000e+05 -6.62980347e-01
1.79300000e+05 -6.70411228e-01
1.79400000e+05 -6.67164709e-01
1.79500000e+05 -6.65228884e-01
1.79600000e+05 -6.61112290e-01
1.79700000e+05 -6.55973352e-01
1.79800000e+05 -6.49744710e-01
1.79900000e+05 -6.37513970e-01
1.80000000e+05 -6.23910089e-01
1.80100000e+05 -6.11978618e-01
1.80200000e+05 -5.93986998e-01
1.80300000e+05 -5.69770604e-01
1.80400000e+05 -5.45452906e-01
1.80500000e+05 -5.19374758e-01
1.80600000e+05 -4.80156122e-01
1.80700000e+05 -4.41882270e-01
1.80800000e+05 -4.07648795e-01
1.80900000e+05 -3.62001718e-01
1.81000000e+05 -3.13241933e-01
1.81100000e+05 -2.66558676e-01
1.81200000e+05 -2.06561320e-01
1.81300000e+05 -1.51446148e-01
1.81400000e+05 -8.93036513e-02
1.81500000e+05 -2.69537914e-02
1.81600000e+05 3.54236020e-02
1.81700000e+05 1.02058441e-01
1.81800000e+05 1.71288922e-01
1.81900000e+05 2.36276263e-01
1.82000000e+05 3.04351116e-01
1.82100000e+05 3.71618448e-01
1.82200000e+05 4.36253952e-01
1.82300000e+05 4.97480069e-01
1.82400000e+05 5.60302770e-01
1.82500000e+05 6.23779725e-01
1.82600000e+05 6.79298324e-01
1.82700000e+05 7.27999847e-01
1.82800000e+05 7.80648885e-01
1.82900000e+05 8.25479259e-01
1.83000000e+05 8.62764392e-01
1.83100000e+05 9.00997393e-01
1.83200000e+05 9.32498485e-01
1.83300000e+05 9.60171231e-01
1.83400000e+05 9.85399426e-01
1.83500000e+05 1.00544050e+00
1.83600000e+05 1.02408207e+00
1.83700000e+05 1.03635591e+00
1.83800000e+05 1.03940904e+00
1.83900000e+05 1.04582829e+00
1.84000000e+05 1.04407820e+00
1.84100000e+05 1.04954066e+00
1.84200000e+05 1.05068752e+00
1.84300000e+05 1.04030028e+00
1.84400000e+05 1.03920156e+00
1.84500000e+05 1.03644893e+00
1.84600000e+05 1.01962073e+00
1.84700000e+05 1.00383101e+00
1.84800000e+05 9.87880705e-01
1.84900000e+05 9.69311640e-01
1.85000000e+05 9.43222894e-01
1.85100000e+05 9.15187737e-01
1.85200000e+05 8.82796789e-01
1.85300000e+05 8.43266903e-01
1.85400000e+05 7.98392290e-01
1.85500000e+05 7.51746001e-01
1.85600000e+05 7.05553024e-01
1.85700000e+05 6.43484155e-01
1.85800000e+05 5.86003292e-01
1.85900000e+05 5.31589394e-01
1.86000000e+05 4.65394241e-01
1.86100000e+05 4.00697323e-01
1.86200000e+05 3.40960620e-01
1.86300000e+05 2.81828766e-01
1.86400000e+05 2.22227731e-01
1.86500000e+05 1.70875943e-01
1.86600000e+05 1.25712956e-01
1.86700000e+05 8.27243401e-02
1.86800000e+05 5.05552079e-02
1.86900000e+05 2.26965096e-02
1.87000000e+05 -3.15015185e-04
1.87100000e+05 -1.63007249e-02
1.87200000e+05 -3.87525140e-02
1.87300000e+05 -5.04317450e-02
1.87400000e+05 -6.04563141e-02
1.87500000e+05 -6.28760538e-02
1.87600000e+05 -6.08829344e-02
1.87700000e+05 -6.26354882e-02
1.87800000e+05 -6.27626568e-02
1.87900000e+05 -5.88553989e-02
1.88000000e+05 -4.68076832e-02
1.88100000e+05 -4.78853002e-02
1.88200000e+05 -4.94377779e-02
1.88300000e+05 -3.96340688e-02
1.88400000e+05 -3.90051680e-02
1.88500000e+05 -3.41085112e-02
1.88600000e+05 -2.89616969e-02
1.88700000e+05 -2.24600030e-02
1.88800000e+05 -1.86489845e-02
1.88900000e+05 -1.78865240e-02
1.89000000e+05 -1.19275812e-02
1.89100000e+05 -1.24266302e-02
1.89200000e+05 -7.20654132e-03
1.89300000e+05 -6.20364890e-03
1.89400000e+05 -1.10888551e-03
1.89500000e+05 -4.67496442e-03
1.89600000e+05 -1.61252208e-03
1.89700000e+05 6.35630972e-04
1.89800000e+05 -1.03316269e-04
1.89900000e+05 -3.60960090e-04
1.90000000e+05 -6.10488676e-04
1.90100000e+05 5.17053628e-03
1.90200000e+05 8.75425590e-03
1.90300000e+05 6.05298283e-03
1.90400000e+05 4.33780736e-03
1.90500000e+05 9.33010292e-03
1.90600000e+05 7.26885093e-03
1.90700000e+05 9.16618397e-03
1.90800000e+05 6.28687520e-03
1.90900000e+05 2.21548142e-03
1.91000000e+05 8.24531572e-03
1.91100000e+05 1.33394939e-02
1.91200000e+05 8.17148844e-03
1.91300000e+05 7.95841917e-03
1.91400000e+05 1.03068619e-02
1.91500000e+05 9.82098218e-03
1.91600000e+05 7.24582070e-03
1.91700000e+05 8.85052354e-03
1.91800000e+05 5.60323843e-03
1.91900000e+05 7.56771556e-03
1.92000000e+05 8.36003121e-03
1.92100000e+05 1.11252577e-02
1.92200000e+05 1.33447136e-02
1.92300000e+05 8.06636575e-03
1.92400000e+05 3.94675945e-03
1.92500000e+05 3.40335131e-03
1.92600000e+05 7.51016977e-03
1.92700000e+05 1.17925954e-02
1.92800000e+05 7.43190792e-03
1.92900000e+05 4.92932929e-03
1.93000000e+05 9.15397725e-03
1.93100000e+05 3.95344298e-03
1.93200000e+05 5.58539856e-03
1.93300000e+05 4.36921809e-03
1.93400000e+05 5.58986998e-03
1.93500000e+05 3.84390292e-03
1.93600000e+05 3.82020895e-03
1.93700000e+05 5.60483249e-03
1.93800000e+05 9.21660985e-03
1.93900000e+05 9.22097746e-04
1.94000000e+05 7.38294982e-03
1.94100000e+05 3.95301701e-03
1.94200000e+05 6.44128206e-03
1.94300000e+05 5.42633435e-03
1.94400000e+05 6.17539517e-04
1.94500000e+05 5.39644271e-03
1.94600000e+05 2.17909854e-03
1.94700000e+05 1.19471786e-03
1.94800000e+05 3.77123345e-03
1.94900000e+05 3.58453915e-03
1.95000000e+05 3.66616951e-03


==> PlotData/Toho_samples6std10nos20.txt <==
     x            B
1.65000000e+05 -6.94134619e-02
1.65100000e+05 -7.05530414e-02
1.65200000e+05 -7.17185967e-02
1.65300000e+05 -7.29108614e-02
1.65400000e+05 -7.41305933e-02
1.65500000e+05 -7.53785747e-02
1.65600000e+05 -7.66556137e-02
1.65700000e+05 -7.79625449e-02
1.65800000e+05 -7.93002305e-02
1.65900000e+05 -8.06695612e-02
1.66000000e+05 -8.20714569e-02
1.66100000e+05 -8.35068683e-02
1.66200000e+05 -8.49767776e-02
1.66300000e+05 -8.64821995e-02
1.66400000e+05 -8.80241827e-02
1.66500000e+05 -8.96038107e-02
1.66600000e+05 -9.12222033e-02
1.66700000e+05 -9.28805177e-02
1.66800000e+05 -9.45799495e-02
1.66900000e+05 -9.63217347e-02
1.67000000e+05 -9.81071503e-02
1.67100000e+05 -9.99375161e-02
1.67200000e+05 -1.01814196e-01
1.67300000e+05 -1.03738599e-01
1.67400000e+05 -1.05712182e-01
1.67500000e+05 -1.07736449e-01
1.67600000e+05 -1.09812955e-01
1.67700000e+05 -1.11943307e-01
1.67800000e+05 -1.14129163e-01
1.67900000e+05 -1.16372238e-01
1.68000000e+05 -1.18674300e-01
1.68100000e+05 -1.21037179e-01
1.68200000e+05 -1.23462760e-01
1.68300000e+05 -1.25952992e-01
1.68400000e+05 -1.28509884e-01
1.68500000e+05 -1.31135511e-01
1.68600000e+05 -1.33832010e-01
1.68700000e+05 -1.36601587e-01
1.68800000e+05 -1.39446517e-01
1.68900000e+05 -1.42369140e-01
1.69000000e+05 -1.45371870e-01
1.69100000e+05 -1.48457190e-01
1.69200000e+05 -1.51627655e-01
1.69300000e+05 -1.54885892e-01
1.69400000e+05 -1.58234602e-01
1.69500000e+05 -1.61676557e-01
1.69600000e+05 -1.65214602e-01
1.69700000e+05 -1.68851654e-01
1.69800000e+05 -1.72590699e-01
1.69900000e+05 -1.76434796e-01
1.70000000e+05 -1.80387066e-01
1.70100000e+05 -1.84450697e-01
1.70200000e+05 -1.88628937e-01
1.70300000e+05 -1.92925091e-01
1.70400000e+05 -1.97342514e-01
1.70500000e+05 -2.01884606e-01
1.70600000e+05 -2.06554806e-01
1.70700000e+05 -2.11356581e-01
1.70800000e+05 -2.16293414e-01
1.70900000e+05 -2.21368798e-01
1.71000000e+05 -2.26586215e-01
1.71100000e+05 -2.31949127e-01
1.71200000e+05 -2.37460951e-01
1.71300000e+05 -2.43125043e-01
1.71400000e+05 -2.48944671e-01
1.71500000e+05 -2.54922990e-01
1.71600000e+05 -2.61063007e-01
1.71700000e+05 -2.67367553e-01
1.71800000e+05 -2.73839236e-01
1.71900000e+05 -2.80480399e-01
1.72000000e+05 -2.87293073e-01
1.72100000e+05 -2.94278916e-01
1.72200000e+05 -3.01439150e-01
1.72300000e+05 -3.08774496e-01
1.72400000e+05 -3.16285089e-01
1.72500000e+05 -3.23970391e-01
1.72600000e+05 -3.31829098e-01
1.72700000e+05 -3.39859025e-01
1.72800000e+05 -3.48056991e-01
1.72900000e+05 -3.56418686e-01
1.73000000e+05 -3.64938521e-01
1.73100000e+05 -3.73609472e-01
1.73200000e+05 -3.82422901e-01
1.73300000e+05 -3.91368363e-01
1.73400000e+05 -4.00433398e-01
1.73500000e+05 -4.09603298e-01
1.73600000e+05 -4.18860866e-01
1.73700000e+05 -4.28186142e-01
1.73800000e+05 -4.37556122e-01
1.73900000e+05 -4.46944448e-01
1.74000000e+05 -4.56321086e-01
1.74100000e+05 -4.65651979e-01
1.74200000e+05 -4.74898693e-01
1.74300000e+05 -4.84018039e-01
1.74400000e+05 -4.92961696e-01
1.74500000e+05 -5.01675819e-01
1.74600000e+05 -5.10100656e-01
1.74700000e+05 -5.18170169e-01
1.74800000e+05 -5.25811676e-01
1.74900000e+05 -5.32945522e-01
1.75000000e+05 -5.39484795e-01
1.75100000e+05 -5.45335106e-01
1.75200000e+05 -5.50394440e-01
1.75300000e+05 -5.54553122e-01
1.75400000e+05 -5.57693898e-01
1.75500000e+05 -5.59692182e-01
1.75600000e+05 -5.60416479e-01
1.75700000e+05 -5.59729028e-01
1.75800000e+05 -5.57486705e-01
1.75900000e+05 -5.53542196e-01
1.76000000e+05 -5.47745507e-01
1.76100000e+05 -5.39945811e-01
1.76200000e+05 -5.29993679e-01
1.76300000e+05 -5.17743715e-01
1.76400000e+05 -5.03057593e-01
1.76500000e+05 -4.85807507e-01
1.76600000e+05 -4.65880013e-01
1.76700000e+05 -4.43180234e-01
1.76800000e+05 -4.17636363e-01
1.76900000e+05 -3.89204388e-01
1.77000000e+05 -3.57872931e-01
1.77100000e+05 -3.23668073e-01
1.77200000e+05 -2.86657992e-01
1.77300000e+05 -2.46957237e-01
1.77400000e+05 -2.04730429e-01
1.77500000e+05 -1.60195154e-01
1.77600000e+05 -1.13623835e-01
1.77700000e+05 -6.53443283e-02
1.77800000e+05 -1.57390430e-02
1.77900000e+05 3.47576185e-02
1.78000000e+05 8.56636531e-02
1.78100000e+05 1.36455780e-01
1.78200000e+05 1.86577734e-01
1.78300000e+05 2.35450479e-01
1.78400000e+05 2.82484218e-01
1.78500000e+05 3.27091971e-01
1.78600000e+05 3.68704406e-01
1.78700000e+05 4.06785524e-01
1.78800000e+05 4.40848702e-01
1.78900000e+05 4.70472555e-01
1.79000000e+05 4.95316039e-01
1.79100000e+05 5.15132161e-01
1.79200000e+05 5.29779745e-01
1.79300000e+05 5.39232672e-01
1.79400000e+05 5.43586140e-01
1.79500000e+05 5.43059545e-01
1.79600000e+05 5.37995747e-01
1.79700000e+05 5.28856568e-01
1.79800000e+05 5.16214540e-01
1.79900000e+05 5.00741062e-01
1.80000000e+05 4.83191227e-01
1.80100000e+05 4.64385743e-01
1.80200000e+05 4.45190445e-01
1.80300000e+05 4.26494016e-01
1.80400000e+05 4.09184613e-01
1.80500000e+05 3.94126140e-01
1.80600000e+05 3.82135011e-01
1.80700000e+05 3.73958249e-01
1.80800000e+05 3.70253795e-01
1.80900000e+05 3.71573911e-01
1.81000000e+05 3.78352481e-01
1.81100000e+05 3.90896945e-01
1.81200000e+05 4.09385406e-01
1.81300000e+05 4.33869259e-01
1.81400000e+05 4.64281382e-01
1.81500000e+05 5.00449595e-01
1.81600000e+05 5.42114700e-01
1.81700000e+05 5.88952079e-01
1.81800000e+05 6.40595413e-01
1.81900000e+05 6.96660866e-01
1.82000000e+05 7.56769862e-01
1.82100000e+05 8.20568569e-01
1.82200000e+05 8.87742345e-01
1.82300000e+05 9.58023665e-01
1.82400000e+05 1.03119255e+00
1.82500000e+05 1.10706903e+00
1.82600000e+05 1.18549799e+00
1.82700000e+05 1.26632705e+00
1.82800000e+05 1.34937933e+00
1.82900000e+05 1.43442273e+00
1.83000000e+05 1.52113828e+00
1.83100000e+05 1.60908982e+00
1.83200000e+05 1.69769727e+00
1.83300000e+05 1.78621549e+00
1.83400000e+05 1.87372021e+00
1.83500000e+05 1.95910208e+00
1.83600000e+05 2.04106941e+00
1.83700000e+05 2.11815973e+00
1.83800000e+05 2.18876004e+00
1.83900000e+05 2.25113558e+00
1.84000000e+05 2.30346660e+00
1.84100000e+05 2.34389280e+00
1.84200000e+05 2.37056477e+00
1.84300000e+05 2.38170177e+00
1.84400000e+05 2.37565447e+00
1.84500000e+05 2.35097103e+00
1.84600000e+05 2.30646427e+00
1.84700000e+05 2.24127699e+00
1.84800000e+05 2.15494207e+00
1.84900000e+05 2.04743378e+00
1.85000000e+05 1.91920663e+00
1.85100000e+05 1.77121842e+00
1.85200000e+05 1.60493487e+00
1.85300000e+05 1.42231388e+00
1.85400000e+05 1.22576889e+00
1.85500000e+05 1.01811187e+00
1.85600000e+05 8.02477535e-01
1.85700000e+05 5.82231915e-01
1.85800000e+05 3.60869100e-01
1.85900000e+05 1.41900889e-01
1.86000000e+05 -7.12553936e-02
1.86100000e+05 -2.75385487e-01
1.86200000e+05 -4.67577779e-01
1.86300000e+05 -6.45308959e-01
1.86400000e+05 -8.06511529e-01
1.86500000e+05 -9.49620029e-01
1.86600000e+05 -1.07359416e+00
1.86700000e+05 -1.17791846e+00
1.86800000e+05 -1.26257968e+00
1.86900000e+05 -1.32802453e+00
1.87000000e+05 -1.37510143e+00
1.87100000e+05 -1.40499103e+00
1.87200000e+05 -1.41913023e+00
1.87300000e+05 -1.41913473e+00
1.87400000e+05 -1.40672441e+00
1.87500000e+05 -1.38365515e+00
1.87600000e+05 -1.35165982e+00
1.87700000e+05 -1.31239982e+00
1.87800000e+05 -1.26742800e+00
1.87900000e+05 -1.21816269e+00
1.88000000e+05 -1.16587175e+00
1.88100000e+05 -1.11166565e+00
1.88200000e+05 -1.05649763e+00
1.88300000e+05 -1.00116958e+00
1.88400000e+05 -9.46341880e-01
1.88500000e+05 -8.92545933e-01
1.88600000e+05 -8.40198056e-01
1.88700000e+05 -7.89613889e-01
1.88800000e+05 -7.41022558e-01
1.88900000e+05 -6.94580090e-01
1.89000000e+05 -6.50381764e-01
1.89100000e+05 -6.08473208e-01
1.89200000e+05 -5.68860178e-01
1.89300000e+05 -5.31517024e-01
1.89400000e+05 -4.96393908e-01
1.89500000e+05 -4.63422880e-01
1.89600000e+05 -4.32522908e-01
1.89700000e+05 -4.03604012e-01
1.89800000e+05 -3.76570602e-01
1.89900000e+05 -3.51324135e-01
1.90000000e+05 -3.27765219e-01
1.90100000e+05 -3.05795222e-01
1.90200000e+05 -2.85317506e-01
1.90300000e+05 -2.66238330e-01
1.90400000e+05 -2.48467493e-01
1.90500000e+05 -2.31918772e-01
1.90600000e+05 -2.16510192e-01
1.90700000e+05 -2.02164170e-01
1.90800000e+05 -1.88807553e-01
1.90900000e+05 -1.76371579e-01
1.91000000e+05 -1.64791791e-01
1.91100000e+05 -1.54007896e-01
1.91200000e+05 -1.43963604e-01
1.91300000e+05 -1.34606441e-01
1.91400000e+05 -1.25887560e-01
1.91500000e+05 -1.17761534e-01
1.91600000e+05 -1.10186158e-01
1.91700000e+05 -1.03122248e-01
1.91800000e+05 -9.65334462e-02
1.91900000e+05 -9.03860330e-02
1.92000000e+05 -8.46487468e-02
1.92100000e+05 -7.92926122e-02
1.92200000e+05 -7.42907782e-02
1.92300000e+05 -6.96183646e-02
1.92400000e+05 -6.52523185e-02
1.92500000e+05 -6.11712800e-02
1.92600000e+05 -5.73554564e-02
1.92700000e+05 -5.37865054e-02
1.92800000e+05 -5.04474265e-02
1.92900000e+05 -4.73224598e-02
1.93000000e+05 -4.43969927e-02
1.93100000e+05 -4.16574731e-02
1.93200000e+05 -3.90913293e-02
1.93300000e+05 -3.66868958e-02
1.93400000e+05 -3.44333452e-02
1.93500000e+05 -3.23206242e-02
1.93600000e+05 -3.03393962e-02
1.93700000e+05 -2.84809865e-02
1.93800000e+05 -2.67373332e-02
1.93900000e+05 -2.51009412e-02
1.94000000e+05 -2.35648399e-02
1.94100000e+05 -2.21225440e-02
1.94200000e+05 -2.07680178e-02
1.94300000e+05 -1.94956418e-02
1.94400000e+05 -1.83001823e-02
1.94500000e+05 -1.71767628e-02
1.94600000e+05 -1.61208382e-02
1.94700000e+05 -1.51281707e-02
1.94800000e+05 -1.41948072e-02
1.94900000e+05 -1.33170595e-02
1.95000000e+05 -1.24914847e-02


==> PlotData/Toho_samples7.txt <==
     x            B
1.65000000e+05 -3.56621543e-02
1.65100000e+05 -3.70212914e-02
1.65200000e+05 -3.53176848e-02
1.65300000e+05 -3.64158738e-02
1.65400000e+05 -3.45663658e-02
1.65500000e+05 -3.61487151e-02
1.65600000e+05 -4.14710300e-02
1.65700000e+05 -4.07435953e-02
1.65800000e+05 -3.74696595e-02
1.65900000e+05 -3.63137045e-02
1.66000000e+05 -3.97625209e-02
1.66100000e+05 -4.36360295e-02
1.66200000e+05 -4.29675287e-02
1.66300000e+05 -4.21232830e-02
1.66400000e+05 -4.91856326e-02
1.66500000e+05 -4.82175190e-02
1.66600000e+05 -4.89913557e-02
1.66700000e+05 -4.61996646e-02
1.66800000e+05 -5.32348557e-02
1.66900000e+05 -5.19685477e-02
1.67000000e+05 -5.13040117e-02
1.67100000e+05 -5.21088703e-02
1.67200000e+05 -5.53521964e-02
1.67300000e+05 -5.74792167e-02
1.67400000e+05 -5.68343143e-02
1.67500000e+05 -5.84904787e-02
1.67600000e+05 -6.18583777e-02
1.67700000e+05 -6.23602774e-02
1.67800000e+05 -5.93698885e-02
1.67900000e+05 -5.94715616e-02
1.68000000e+05 -6.14799421e-02
1.68100000e+05 -6.45122055e-02
1.68200000e+05 -6.80780234e-02
1.68300000e+05 -7.15647246e-02
1.68400000e+05 -7.10676177e-02
1.68500000e+05 -7.13055919e-02
1.68600000e+05 -7.15994680e-02
1.68700000e+05 -7.17707217e-02
1.68800000e+05 -7.29746970e-02
1.68900000e+05 -7.33952796e-02
1.69000000e+05 -7.73864176e-02
1.69100000e+05 -8.19502649e-02
1.69200000e+05 -7.94864093e-02
1.69300000e+05 -8.54980969e-02
1.69400000e+05 -8.59965808e-02
1.69500000e+05 -8.76207210e-02
1.69600000e+05 -8.77412939e-02
1.69700000e+05 -9.41272506e-02
1.69800000e+05 -9.11903753e-02
1.69900000e+05 -9.67150173e-02
1.70000000e+05 -9.95001658e-02
1.70100000e+05 -1.02574636e-01
1.70200000e+05 -1.03881409e-01
1.70300000e+05 -1.07015528e-01
1.70400000e+05 -1.07235751e-01
1.70500000e+05 -1.05460668e-01
1.70600000e+05 -1.12027349e-01
1.70700000e+05 -1.15344701e-01
1.70800000e+05 -1.12864457e-01
1.70900000e+05 -1.17266496e-01
1.71000000e+05 -1.21345120e-01
1.71100000e+05 -1.25820380e-01
1.71200000e+05 -1.26731150e-01
1.71300000e+05 -1.33270483e-01
1.71400000e+05 -1.36737239e-01
1.71500000e+05 -1.39525048e-01
1.71600000e+05 -1.41931407e-01
1.71700000e+05 -1.42785010e-01
1.71800000e+05 -1.47450502e-01
1.71900000e+05 -1.57411964e-01
1.72000000e+05 -1.58084057e-01
1.72100000e+05 -1.62738668e-01
1.72200000e+05 -1.59977902e-01
1.72300000e+05 -1.64745990e-01
1.72400000e+05 -1.73723383e-01
1.72500000e+05 -1.74631133e-01
1.72600000e+05 -1.80155692e-01
1.72700000e+05 -1.84964307e-01
1.72800000e+05 -1.88646864e-01
1.72900000e+05 -1.94453619e-01
1.73000000e+05 -2.01546713e-01
1.73100000e+05 -2.07740981e-01
1.73200000e+05 -2.09261228e-01
1.73300000e+05 -2.20493799e-01
1.73400000e+05 -2.24068259e-01
1.73500000e+05 -2.29658933e-01
1.73600000e+05 -2.32184085e-01
1.73700000e+05 -2.37844043e-01
1.73800000e+05 -2.43845663e-01
1.73900000e+05 -2.51924959e-01
1.74000000e+05 -2.64318850e-01
1.74100000e+05 -2.66755545e-01
1.74200000e+05 -2.74857566e-01
1.74300000e+05 -2.82793807e-01
1.74400000e+05 -2.88090535e-01
1.74500000e+05 -2.97029878e-01
1.74600000e+05 -3.06157502e-01
1.74700000e+05 -3.12345688e-01
1.74800000e+05 -3.19915407e-01
1.74900000e+05 -3.26483727e-01
1.75000000e+05 -3.31637560e-01
1.75100000e+05 -3.38895827e-01
1.75200000e+05 -3.49425051e-01
1.75300000e+05 -3.57578623e-01
1.75400000e+05 -3.62196831e-01
1.75500000e+05 -3.64787200e-01
1.75600000e+05 -3.72434274e-01
1.75700000e+05 -3.83395497e-01
1.75800000e+05 -3.85650714e-01
1.75900000e+05 -3.93789661e-01
1.76000000e+05 -3.99541922e-01
1.76100000e+05 -4.02543330e-01
1.76200000e+05 -4.11048521e-01
1.76300000e+05 -4.14025497e-01
1.76400000e+05 -4.15837368e-01
1.76500000e+05 -4.21834126e-01
1.76600000e+05 -4.19716677e-01
1.76700000e+05 -4.21681346e-01
1.76800000e+05 -4.21425760e-01
1.76900000e+05 -4.16696935e-01
1.77000000e+05 -4.11614349e-01
1.77100000e+05 -4.06558346e-01
1.77200000e+05 -3.96363699e-01
1.77300000e+05 -3.95654755e-01
1.77400000e+05 -3.87372056e-01
1.77500000e+05 -3.72861185e-01
1.77600000e+05 -3.61847720e-01
1.77700000e+05 -3.50722799e-01
1.77800000e+05 -3.32751294e-01
1.77900000e+05 -3.16062390e-01
1.78000000e+05 -2.93061969e-01
1.78100000e+05 -2.68482166e-01
1.78200000e+05 -2.39003266e-01
1.78300000e+05 -2.17098336e-01
1.78400000e+05 -1.91637863e-01
1.78500000e+05 -1.58483313e-01
1.78600000e+05 -1.20639180e-01
1.78700000e+05 -8.03334110e-02
1.78800000e+05 -4.01574019e-02
1.78900000e+05 -4.89253498e-03
1.79000000e+05 3.98543996e-02
1.79100000e+05 8.51699701e-02
1.79200000e+05 1.39477114e-01
1.79300000e+05 1.86649683e-01
1.79400000e+05 2.37988075e-01
1.79500000e+05 2.88716456e-01
1.79600000e+05 3.40180161e-01
1.79700000e+05 4.03852325e-01
1.79800000e+05 4.56667950e-01
1.79900000e+05 5.13600166e-01
1.80000000e+05 5.73270345e-01
1.80100000e+05 6.34145242e-01
1.80200000e+05 6.90548079e-01
1.80300000e+05 7.44291899e-01
1.80400000e+05 8.00494252e-01
1.80500000e+05 8.51176648e-01
1.80600000e+05 9.07865303e-01
1.80700000e+05 9.65972852e-01
1.80800000e+05 1.01745217e+00
1.80900000e+05 1.06930040e+00
1.81000000e+05 1.11899514e+00
1.81100000e+05 1.16364344e+00
1.81200000e+05 1.21074570e+00
1.81300000e+05 1.25458608e+00
1.81400000e+05 1.29413242e+00
1.81500000e+05 1.33117267e+00
1.81600000e+05 1.36995923e+00
1.81700000e+05 1.40499046e+00
1.81800000e+05 1.43741564e+00
1.81900000e+05 1.46869511e+00
1.82000000e+05 1.49337962e+00
1.82100000e+05 1.52187159e+00
1.82200000e+05 1.54345645e+00
1.82300000e+05 1.55804423e+00
1.82400000e+05 1.56772284e+00
1.82500000e+05 1.58044886e+00
1.82600000e+05 1.58427978e+00
1.82700000e+05 1.58798516e+00
1.82800000e+05 1.57999100e+00
1.82900000e+05 1.57384764e+00
1.83000000e+05 1.56187931e+00
1.83100000e+05 1.54202396e+00
1.83200000e+05 1.52167505e+00
1.83300000e+05 1.48954116e+00
1.83400000e+05 1.45599443e+00
1.83500000e+05 1.41574393e+00
1.83600000e+05 1.37380982e+00
1.83700000e+05 1.32634471e+00
1.83800000e+05 1.28063703e+00
1.83900000e+05 1.22317453e+00
1.84000000e+05 1.16460103e+00
1.84100000e+05 1.10399203e+00
1.84200000e+05 1.03209939e+00
1.84300000e+05 9.56952558e-01
1.84400000e+05 8.80071546e-01
1.84500000e+05 7.95963268e-01
1.84600000e+05 7.09372613e-01
1.84700000e+05 6.20317991e-01
1.84800000e+05 5.23645940e-01
1.84900000e+05 4.26007327e-01
1.85000000e+05 3.26635495e-01
1.85100000e+05 2.23052640e-01
1.85200000e+05 1.22829687e-01
1.85300000e+05 2.20969939e-02
1.85400000e+05 -8.54392614e-02
1.85500000e+05 -1.77140312e-01
1.85600000e+05 -2.71017107e-01
1.85700000e+05 -3.58144891e-01
1.85800000e+05 -4.51607344e-01
1.85900000e+05 -5.30227621e-01
1.86000000e+05 -6.09622719e-01
1.86100000e+05 -6.77565374e-01
1.86200000e+05 -7.39464233e-01
1.86300000e+05 -7.90734906e-01
1.86400000e+05 -8.35993554e-01
1.86500000e+05 -8.76743412e-01
1.86600000e+05 -9.07249465e-01
1.86700000e+05 -9.39893646e-01
1.86800000e+05 -9.52800626e-01
1.86900000e+05 -9.68121101e-01
1.87000000e+05 -9.74216473e-01
1.87100000e+05 -9.72348466e-01
1.87200000e+05 -9.63032945e-01
1.87300000e+05 -9.50516081e-01
1.87400000e+05 -9.33355920e-01
1.87500000e+05 -9.09112062e-01
1.87600000e+05 -8.92346280e-01
1.87700000e+05 -8.64258892e-01
1.87800000e+05 -8.31802558e-01
1.87900000e+05 -8.02044560e-01
1.88000000e+05 -7.71486507e-01
1.88100000e+05 -7.34414301e-01
1.88200000e+05 -6.98636224e-01
1.88300000e+05 -6.64477833e-01
1.88400000e+05 -6.34181448e-01
1.88500000e+05 -5.98850069e-01
1.88600000e+05 -5.69970544e-01
1.88700000e+05 -5.32793908e-01
1.88800000e+05 -5.01825074e-01
1.88900000e+05 -4.75129844e-01
1.89000000e+05 -4.39961328e-01
1.89100000e+05 -4.15979821e-01
1.89200000e+05 -3.89967383e-01
1.89300000e+05 -3.61515816e-01
1.89400000e+05 -3.42478206e-01
1.89500000e+05 -3.23128661e-01
1.89600000e+05 -3.02107591e-01
1.89700000e+05 -2.84699807e-01
1.89800000e+05 -2.63501247e-01
1.89900000e+05 -2.40643677e-01
1.90000000e+05 -2.25334956e-01
1.90100000e+05 -2.15346226e-01
1.90200000e+05 -2.04243260e-01
1.90300000e+05 -1.88835833e-01
1.90400000e+05 -1.78703549e-01
1.90500000e+05 -1.66164058e-01
1.90600000e+05 -1.50978430e-01
1.90700000e+05 -1.40787226e-01
1.90800000e+05 -1.35981831e-01
1.90900000e+05 -1.26857810e-01
1.91000000e+05 -1.22421110e-01
1.91100000e+05 -1.13272637e-01
1.91200000e+05 -1.05035232e-01
1.91300000e+05 -9.57620715e-02
1.91400000e+05 -9.38293412e-02
1.91500000e+05 -8.63029311e-02
1.91600000e+05 -8.02828172e-02
1.91700000e+05 -7.80092903e-02
1.91800000e+05 -7.34908475e-02
1.91900000e+05 -6.72419275e-02
1.92000000e+05 -6.39360245e-02
1.92100000e+05 -5.84746658e-02
1.92200000e+05 -5.23261174e-02
1.92300000e+05 -5.12161632e-02
1.92400000e+05 -4.74550146e-02
1.92500000e+05 -4.88914729e-02
1.92600000e+05 -4.32994631e-02
1.92700000e+05 -4.24184702e-02
1.92800000e+05 -3.74574352e-02
1.92900000e+05 -3.69297465e-02
1.93000000e+05 -3.08449795e-02
1.93100000e+05 -2.90163780e-02
1.93200000e+05 -3.01687053e-02
1.93300000e+05 -2.66370141e-02
1.93400000e+05 -2.38874054e-02
1.93500000e+05 -2.37442780e-02
1.93600000e+05 -2.50501787e-02
1.93700000e+05 -2.66709489e-02
1.93800000e+05 -2.28809451e-02
1.93900000e+05 -2.39094036e-02
1.94000000e+05 -1.76018592e-02
1.94100000e+05 -1.40498381e-02
1.94200000e+05 -1.33757813e-02
1.94300000e+05 -1.01878189e-02
1.94400000e+05 -1.58028908e-02
1.94500000e+05 -1.32982602e-02
1.94600000e+05 -1.48263441e-02
1.94700000e+05 -1.56914733e-02
1.94800000e+05 -1.26766681e-02
1.94900000e+05 -1.29451966e-02
1.95000000e+05 -1.09767247e-02


==> PlotData/Toho_samples7std10nos20.txt <==
     x            B
1.65000000e+05 3.96962653e-02
1.65100000e+05 4.01457850e-02
1.65200000e+05 4.06032210e-02
1.65300000e+05 4.10687573e-02
1.65400000e+05 4.15425831e-02
1.65500000e+05 4.20248931e-02
1.65600000e+05 4.25158874e-02
1.65700000e+05 4.30157722e-02
1.65800000e+05 4.35247595e-02
1.65900000e+05 4.40430677e-02
1.66000000e+05 4.45709214e-02
1.66100000e+05 4.51085521e-02
1.66200000e+05 4.56561981e-02
1.66300000e+05 4.62141049e-02
1.66400000e+05 4.67825252e-02
1.66500000e+05 4.73617197e-02
1.66600000e+05 4.79519567e-02
1.66700000e+05 4.85535130e-02
1.66800000e+05 4.91666736e-02
1.66900000e+05 4.97917328e-02
1.67000000e+05 5.04289936e-02
1.67100000e+05 5.10787688e-02
1.67200000e+05 5.17413809e-02
1.67300000e+05 5.24171628e-02
1.67400000e+05 5.31064578e-02
1.67500000e+05 5.38096203e-02
1.67600000e+05 5.45270163e-02
1.67700000e+05 5.52590234e-02
1.67800000e+05 5.60060317e-02
1.67900000e+05 5.67684443e-02
1.68000000e+05 5.75466772e-02
1.68100000e+05 5.83411606e-02
1.68200000e+05 5.91523389e-02
1.68300000e+05 5.99806718e-02
1.68400000e+05 6.08266343e-02
1.68500000e+05 6.16907176e-02
1.68600000e+05 6.25734301e-02
1.68700000e+05 6.34752976e-02
1.68800000e+05 6.43968642e-02
1.68900000e+05 6.53386932e-02
1.69000000e+05 6.63013679e-02
1.69100000e+05 6.72854921e-02
1.69200000e+05 6.82916917e-02
1.69300000e+05 6.93206148e-02
1.69400000e+05 7.03729335e-02
1.69500000e+05 7.14493443e-02
1.69600000e+05 7.25505696e-02
1.69700000e+05 7.36773589e-02
1.69800000e+05 7.48304896e-02
1.69900000e+05 7.60107688e-02
1.70000000e+05 7.72190346e-02
1.70100000e+05 7.84561573e-02
1.70200000e+05 7.97230413e-02
1.70300000e+05 8.10206264e-02
1.70400000e+05 8.23498899e-02
1.70500000e+05 8.37118484e-02
1.70600000e+05 8.51075595e-02
1.70700000e+05 8.65381243e-02
1.70800000e+05 8.80046896e-02
1.70900000e+05 8.95084502e-02
1.71000000e+05 9.10506514e-02
1.71100000e+05 9.26325923e-02
1.71200000e+05 9.42556282e-02
1.71300000e+05 9.59211742e-02
1.71400000e+05 9.76307087e-02
1.71500000e+05 9.93857769e-02
1.71600000e+05 1.01187995e-01
1.71700000e+05 1.03039055e-01
1.71800000e+05 1.04940729e-01
1.71900000e+05 1.06894873e-01
1.72000000e+05 1.08903438e-01
1.72100000e+05 1.10968468e-01
1.72200000e+05 1.13092115e-01
1.72300000e+05 1.15276640e-01
1.72400000e+05 1.17524425e-01
1.72500000e+05 1.19837981e-01
1.72600000e+05 1.22219958e-01
1.72700000e+05 1.24673158e-01
1.72800000e+05 1.27200544e-01
1.72900000e+05 1.29805254e-01
1.73000000e+05 1.32490622e-01
1.73100000e+05 1.35260187e-01
1.73200000e+05 1.38117719e-01
1.73300000e+05 1.41067237e-01
1.73400000e+05 1.44113031e-01
1.73500000e+05 1.47259697e-01
1.73600000e+05 1.50512158e-01
1.73700000e+05 1.53875706e-01
1.73800000e+05 1.57356033e-01
1.73900000e+05 1.60959283e-01
1.74000000e+05 1.64692093e-01
1.74100000e+05 1.68561654e-01
1.74200000e+05 1.72575766e-01
1.74300000e+05 1.76742915e-01
1.74400000e+05 1.81072343e-01
1.74500000e+05 1.85574140e-01
1.74600000e+05 1.90259334e-01
1.74700000e+05 1.95140003e-01
1.74800000e+05 2.00229390e-01
1.74900000e+05 2.05542030e-01
1.75000000e+05 2.11093889e-01
1.75100000e+05 2.16902518e-01
1.75200000e+05 2.22987210e-01
1.75300000e+05 2.29369169e-01
1.75400000e+05 2.36071685e-01
1.75500000e+05 2.43120310e-01
1.75600000e+05 2.50543031e-01
1.75700000e+05 2.58370430e-01
1.75800000e+05 2.66635833e-01
1.75900000e+05 2.75375417e-01
1.76000000e+05 2.84628279e-01
1.76100000e+05 2.94436443e-01
1.76200000e+05 3.04844780e-01
1.76300000e+05 3.15900824e-01
1.76400000e+05 3.27654453e-01
1.76500000e+05 3.40157407e-01
1.76600000e+05 3.53462608e-01
1.76700000e+05 3.67623249e-01
1.76800000e+05 3.82691626e-01
1.76900000e+05 3.98717663e-01
1.77000000e+05 4.15747129e-01
1.77100000e+05 4.33819500e-01
1.77200000e+05 4.52965482e-01
1.77300000e+05 4.73204185e-01
1.77400000e+05 4.94539966e-01
1.77500000e+05 5.16959008e-01
1.77600000e+05 5.40425673e-01
1.77700000e+05 5.64878744e-01
1.77800000e+05 5.90227656e-01
1.77900000e+05 6.16348877e-01
1.78000000e+05 6.43082583e-01
1.78100000e+05 6.70229838e-01
1.78200000e+05 6.97550441e-01
1.78300000e+05 7.24761663e-01
1.78400000e+05 7.51538065e-01
1.78500000e+05 7.77512562e-01
1.78600000e+05 8.02278905e-01
1.78700000e+05 8.25395692e-01
1.78800000e+05 8.46391988e-01
1.78900000e+05 8.64774584e-01
1.79000000e+05 8.80036850e-01
1.79100000e+05 8.91669111e-01
1.79200000e+05 8.99170347e-01
1.79300000e+05 9.02061012e-01
1.79400000e+05 8.99896634e-01
1.79500000e+05 8.92281838e-01
1.79600000e+05 8.78884308e-01
1.79700000e+05 8.59448204e-01
1.79800000e+05 8.33806441e-01
1.79900000e+05 8.01891251e-01
1.80000000e+05 7.63742413e-01
1.80100000e+05 7.19512573e-01
1.80200000e+05 6.69469137e-01
1.80300000e+05 6.13992329e-01
1.80400000e+05 5.53569145e-01
1.80500000e+05 4.88783141e-01
1.80600000e+05 4.20300217e-01
1.80700000e+05 3.48850820e-01
1.80800000e+05 2.75209250e-01
1.80900000e+05 2.00171009e-01
1.81000000e+05 1.24529348e-01
1.81100000e+05 4.90523418e-02
1.81200000e+05 -2.55381381e-02
1.81300000e+05 -9.85841756e-02
1.81400000e+05 -1.69505070e-01
1.81500000e+05 -2.37805139e-01
1.81600000e+05 -3.03075451e-01
1.81700000e+05 -3.64989329e-01
1.81800000e+05 -4.23291959e-01
1.81900000e+05 -4.77784932e-01
1.82000000e+05 -5.28307056e-01
1.82100000e+05 -5.74713144e-01
1.82200000e+05 -6.16852783e-01
1.82300000e+05 -6.54551213e-01
1.82400000e+05 -6.87594395e-01
1.82500000e+05 -7.15720109e-01
1.82600000e+05 -7.38616531e-01
1.82700000e+05 -7.55929167e-01
1.82800000e+05 -7.67276374e-01
1.82900000e+05 -7.72272988e-01
1.83000000e+05 -7.70560880e-01
1.83100000e+05 -7.61844651e-01
1.83200000e+05 -7.45930174e-01
1.83300000e+05 -7.22763365e-01
1.83400000e+05 -6.92466473e-01
1.83500000e+05 -6.55369178e-01
1.83600000e+05 -6.12032087e-01
1.83700000e+05 -5.63260541e-01
1.83800000e+05 -5.10107118e-01
1.83900000e+05 -4.53861738e-01
1.84000000e+05 -3.96028748e-01
1.84100000e+05 -3.38290942e-01
1.84200000e+05 -2.82460930e-01
1.84300000e+05 -2.30420860e-01
1.84400000e+05 -1.84052072e-01
1.84500000e+05 -1.45156983e-01
1.84600000e+05 -1.15376206e-01
1.84700000e+05 -9.61047394e-02
1.84800000e+05 -8.84117515e-02
1.84900000e+05 -9.29690387e-02
1.85000000e+05 -1.09993451e-01
1.85100000e+05 -1.39208357e-01
1.85200000e+05 -1.79828497e-01
1.85300000e+05 -2.30571330e-01
1.85400000e+05 -2.89696317e-01
1.85500000e+05 -3.55071628e-01
1.85600000e+05 -4.24265712e-01
1.85700000e+05 -4.94659216e-01
1.85800000e+05 -5.63571020e-01
1.85900000e+05 -6.28390880e-01
1.86000000e+05 -6.86710310e-01
1.86100000e+05 -7.36443075e-01
1.86200000e+05 -7.75927009e-01
1.86300000e+05 -8.03999823e-01
1.86400000e+05 -8.20043272e-01
1.86500000e+05 -8.23992327e-01
1.86600000e+05 -8.16308859e-01
1.86700000e+05 -7.97922436e-01
1.86800000e+05 -7.70143876e-01
1.86900000e+05 -7.34559696e-01
1.87000000e+05 -6.92917252e-01
1.87100000e+05 -6.47010745e-01
1.87200000e+05 -5.98577503e-01
1.87300000e+05 -5.49211965e-01
1.87400000e+05 -5.00302163e-01
1.87500000e+05 -4.52990525e-01
1.87600000e+05 -4.08158081e-01
1.87700000e+05 -3.66428972e-01
1.87800000e+05 -3.28190764e-01
1.87900000e+05 -2.93625505e-01
1.88000000e+05 -2.62746590e-01
1.88100000e+05 -2.35437203e-01
1.88200000e+05 -2.11487014e-01
1.88300000e+05 -1.90624923e-01
1.88400000e+05 -1.72546572e-01
1.88500000e+05 -1.56936198e-01
1.88600000e+05 -1.43482992e-01
1.88700000e+05 -1.31892509e-01
1.88800000e+05 -1.21893928e-01
1.88900000e+05 -1.13243966e-01
1.89000000e+05 -1.05728290e-01
1.89100000e+05 -9.91611226e-02
1.89200000e+05 -9.33836530e-02
1.89300000e+05 -8.82617330e-02
1.89400000e+05 -8.36832109e-02
1.89500000e+05 -7.95551639e-02
1.89600000e+05 -7.58012031e-02
1.89700000e+05 -7.23589601e-02
1.89800000e+05 -6.91778135e-02
1.89900000e+05 -6.62168831e-02
1.90000000e+05 -6.34432927e-02
1.90100000e+05 -6.08306884e-02
1.90200000e+05 -5.83579921e-02
1.90300000e+05 -5.60083637e-02
1.90400000e+05 -5.37683454e-02
1.90500000e+05 -5.16271628e-02
1.90600000e+05 -4.95761576e-02
1.90700000e+05 -4.76083309e-02
1.90800000e+05 -4.57179780e-02
1.90900000e+05 -4.39003977e-02
1.91000000e+05 -4.21516635e-02
1.91100000e+05 -4.04684430e-02
1.91200000e+05 -3.88478581e-02
1.91300000e+05 -3.72873761e-02
1.91400000e+05 -3.57847262e-02
1.91500000e+05 -3.43378360e-02
1.91600000e+05 -3.29447833e-02
1.91700000e+05 -3.16037604e-02
1.91800000e+05 -3.03130474e-02
1.91900000e+05 -2.90709931e-02
1.92000000e+05 -2.78760013e-02
1.92100000e+05 -2.67265212e-02
1.92200000e+05 -2.56210409e-02
1.92300000e+05 -2.45580836e-02
1.92400000e+05 -2.35362050e-02
1.92500000e+05 -2.25539916e-02
1.92600000e+05 -2.16100609e-02
1.92700000e+05 -2.07030610e-02
1.92800000e+05 -1.98316713e-02
1.92900000e+05 -1.89946027e-02
1.93000000e+05 -1.81905984e-02
1.93100000e+05 -1.74184344e-02
1.93200000e+05 -1.66769202e-02
1.93300000e+05 -1.59648990e-02
1.93400000e+05 -1.52812481e-02
1.93500000e+05 -1.46248791e-02
1.93600000e+05 -1.39947377e-02
1.93700000e+05 -1.33898039e-02
1.93800000e+05 -1.28090917e-02
1.93900000e+05 -1.22516487e-02
1.94000000e+05 -1.17165557e-02
1.94100000e+05 -1.12029263e-02
1.94200000e+05 -1.07099061e-02
1.94300000e+05 -1.02366724e-02
1.94400000e+05 -9.78243288e-03
1.94500000e+05 -9.34642559e-03
1.94600000e+05 -8.92791764e-03
1.94700000e+05 -8.52620457e-03
1.94800000e+05 -8.14060949e-03
1.94900000e+05 -7.77048224e-03
1.95000000e+05 -7.41519852e-03


==> PlotData/Toho_samples8.txt <==
     x            B
1.65000000e+05 -6.28219879e-02
1.65100000e+05 -6.12037639e-02
1.65200000e+05 -5.70553626e-02
1.65300000e+05 -6.59169268e-02
1.65400000e+05 -6.72001176e-02
1.65500000e+05 -6.76700477e-02
1.65600000e+05 -6.59923885e-02
1.65700000e+05 -6.55807461e-02
1.65800000e+05 -7.31315900e-02
1.65900000e+05 -7.57206147e-02
1.66000000e+05 -7.00561107e-02
1.66100000e+05 -7.06264909e-02
1.66200000e+05 -7.80133879e-02
1.66300000e+05 -7.07794808e-02
1.66400000e+05 -7.13580324e-02
1.66500000e+05 -7.65463250e-02
1.66600000e+05 -8.16435272e-02
1.66700000e+05 -7.74651891e-02
1.66800000e+05 -7.70791100e-02
1.66900000e+05 -7.76704141e-02
1.67000000e+05 -7.91638033e-02
1.67100000e+05 -8.00712853e-02
1.67200000e+05 -8.19041878e-02
1.67300000e+05 -8.74918125e-02
1.67400000e+05 -8.51018932e-02
1.67500000e+05 -9.21965005e-02
1.67600000e+05 -8.88713548e-02
1.67700000e+05 -8.90836534e-02
1.67800000e+05 -8.99943238e-02
1.67900000e+05 -9.58654475e-02
1.68000000e+05 -9.37094810e-02
1.68100000e+05 -9.30104865e-02
1.68200000e+05 -9.67022187e-02
1.68300000e+05 -9.79485184e-02
1.68400000e+05 -1.01949396e-01
1.68500000e+05 -1.03983484e-01
1.68600000e+05 -1.01998942e-01
1.68700000e+05 -1.04466844e-01
1.68800000e+05 -1.06126863e-01
1.68900000e+05 -1.11509670e-01
1.69000000e+05 -1.11501534e-01
1.69100000e+05 -1.12413965e-01
1.69200000e+05 -1.18609125e-01
1.69300000e+05 -1.16675528e-01
1.69400000e+05 -1.18315574e-01
1.69500000e+05 -1.17536863e-01
1.69600000e+05 -1.19192049e-01
1.69700000e+05 -1.24769601e-01
1.69800000e+05 -1.33538568e-01
1.69900000e+05 -1.37023395e-01
1.70000000e+05 -1.37379724e-01
1.70100000e+05 -1.35611599e-01
1.70200000e+05 -1.41718994e-01
1.70300000e+05 -1.45160725e-01
1.70400000e+05 -1.45655398e-01
1.70500000e+05 -1.49118768e-01
1.70600000e+05 -1.54231901e-01
1.70700000e+05 -1.54502735e-01
1.70800000e+05 -1.60178979e-01
1.70900000e+05 -1.61531269e-01
1.71000000e+05 -1.61403885e-01
1.71100000e+05 -1.68435871e-01
1.71200000e+05 -1.70796816e-01
1.71300000e+05 -1.69164076e-01
1.71400000e+05 -1.74381962e-01
1.71500000e+05 -1.79680451e-01
1.71600000e+05 -1.84637258e-01
1.71700000e+05 -1.91457691e-01
1.71800000e+05 -1.93949977e-01
1.71900000e+05 -1.94943423e-01
1.72000000e+05 -2.01441141e-01
1.72100000e+05 -2.05597014e-01
1.72200000e+05 -2.05407047e-01
1.72300000e+05 -2.16760050e-01
1.72400000e+05 -2.21606925e-01
1.72500000e+05 -2.27333155e-01
1.72600000e+05 -2.35118734e-01
1.72700000e+05 -2.32683014e-01
1.72800000e+05 -2.37065163e-01
1.72900000e+05 -2.45030757e-01
1.73000000e+05 -2.55010222e-01
1.73100000e+05 -2.59449299e-01
1.73200000e+05 -2.61118598e-01
1.73300000e+05 -2.69794191e-01
1.73400000e+05 -2.73121845e-01
1.73500000e+05 -2.84130520e-01
1.73600000e+05 -2.87535780e-01
1.73700000e+05 -2.97719976e-01
1.73800000e+05 -3.03616824e-01
1.73900000e+05 -3.09735476e-01
1.74000000e+05 -3.12491424e-01
1.74100000e+05 -3.21483256e-01
1.74200000e+05 -3.29864090e-01
1.74300000e+05 -3.36398837e-01
1.74400000e+05 -3.50364337e-01
1.74500000e+05 -3.58745574e-01
1.74600000e+05 -3.61754183e-01
1.74700000e+05 -3.70991016e-01
1.74800000e+05 -3.80044577e-01
1.74900000e+05 -3.89923908e-01
1.75000000e+05 -3.94613081e-01
1.75100000e+05 -4.05086000e-01
1.75200000e+05 -4.17500238e-01
1.75300000e+05 -4.22251556e-01
1.75400000e+05 -4.28880045e-01
1.75500000e+05 -4.39596608e-01
1.75600000e+05 -4.44503152e-01
1.75700000e+05 -4.58395259e-01
1.75800000e+05 -4.68504158e-01
1.75900000e+05 -4.78665310e-01
1.76000000e+05 -4.83336665e-01
1.76100000e+05 -4.89207763e-01
1.76200000e+05 -4.95756056e-01
1.76300000e+05 -5.09667095e-01
1.76400000e+05 -5.15137274e-01
1.76500000e+05 -5.21028545e-01
1.76600000e+05 -5.26657610e-01
1.76700000e+05 -5.31558347e-01
1.76800000e+05 -5.34770442e-01
1.76900000e+05 -5.42194704e-01
1.77000000e+05 -5.47242229e-01
1.77100000e+05 -5.45033131e-01
1.77200000e+05 -5.54068910e-01
1.77300000e+05 -5.52229765e-01
1.77400000e+05 -5.50102266e-01
1.77500000e+05 -5.51260970e-01
1.77600000e+05 -5.55234114e-01
1.77700000e+05 -5.50254584e-01
1.77800000e+05 -5.46811842e-01
1.77900000e+05 -5.39456216e-01
1.78000000e+05 -5.33159730e-01
1.78100000e+05 -5.26137956e-01
1.78200000e+05 -5.12126625e-01
1.78300000e+05 -5.01526560e-01
1.78400000e+05 -4.90565991e-01
1.78500000e+05 -4.76625946e-01
1.78600000e+05 -4.61326218e-01
1.78700000e+05 -4.46670089e-01
1.78800000e+05 -4.23582480e-01
1.78900000e+05 -4.01216747e-01
1.79000000e+05 -3.76814748e-01
1.79100000e+05 -3.54233094e-01
1.79200000e+05 -3.30355445e-01
1.79300000e+05 -3.01899589e-01
1.79400000e+05 -2.74822984e-01
1.79500000e+05 -2.44668708e-01
1.79600000e+05 -2.15332731e-01
1.79700000e+05 -1.81033468e-01
1.79800000e+05 -1.45350282e-01
1.79900000e+05 -1.09753899e-01
1.80000000e+05 -7.05599855e-02
1.80100000e+05 -3.42607755e-02
1.80200000e+05 9.30313136e-03
1.80300000e+05 5.00043919e-02
1.80400000e+05 9.34619375e-02
1.80500000e+05 1.35335075e-01
1.80600000e+05 1.81594031e-01
1.80700000e+05 2.20822745e-01
1.80800000e+05 2.72679254e-01
1.80900000e+05 3.20132342e-01
1.81000000e+05 3.57822245e-01
1.81100000e+05 3.96411198e-01
1.81200000e+05 4.39016423e-01
1.81300000e+05 4.83616072e-01
1.81400000e+05 5.25099111e-01
1.81500000e+05 5.66252456e-01
1.81600000e+05 6.01532190e-01
1.81700000e+05 6.30443574e-01
1.81800000e+05 6.63011278e-01
1.81900000e+05 6.92547370e-01
1.82000000e+05 7.19363382e-01
1.82100000e+05 7.37327911e-01
1.82200000e+05 7.56482971e-01
1.82300000e+05 7.68907804e-01
1.82400000e+05 7.81342866e-01
1.82500000e+05 7.82400199e-01
1.82600000e+05 7.85734139e-01
1.82700000e+05 7.79044570e-01
1.82800000e+05 7.73985564e-01
1.82900000e+05 7.49032280e-01
1.83000000e+05 7.29408815e-01
1.83100000e+05 7.08955394e-01
1.83200000e+05 6.81819088e-01
1.83300000e+05 6.44117014e-01
1.83400000e+05 6.06506602e-01
1.83500000e+05 5.70943256e-01
1.83600000e+05 5.22889492e-01
1.83700000e+05 4.76064477e-01
1.83800000e+05 4.30295166e-01
1.83900000e+05 3.74086875e-01
1.84000000e+05 3.21928462e-01
1.84100000e+05 2.74853626e-01
1.84200000e+05 2.17951782e-01
1.84300000e+05 1.63801807e-01
1.84400000e+05 1.20042612e-01
1.84500000e+05 7.22636735e-02
1.84600000e+05 2.47902886e-02
1.84700000e+05 -1.40287995e-02
1.84800000e+05 -5.38716173e-02
1.84900000e+05 -8.83824380e-02
1.85000000e+05 -1.18142731e-01
1.85100000e+05 -1.39826011e-01
1.85200000e+05 -1.65078700e-01
1.85300000e+05 -1.81586809e-01
1.85400000e+05 -1.90395414e-01
1.85500000e+05 -1.94521443e-01
1.85600000e+05 -1.98223643e-01
1.85700000e+05 -1.90774732e-01
1.85800000e+05 -1.76069670e-01
1.85900000e+05 -1.60039512e-01
1.86000000e+05 -1.41132208e-01
1.86100000e+05 -1.13541829e-01
1.86200000e+05 -7.93301253e-02
1.86300000e+05 -3.93304443e-02
1.86400000e+05 3.58333297e-03
1.86500000e+05 4.09466154e-02
1.86600000e+05 8.31186342e-02
1.86700000e+05 1.35215676e-01
1.86800000e+05 1.84591524e-01
1.86900000e+05 2.31919384e-01
1.87000000e+05 2.81470036e-01
1.87100000e+05 3.24431904e-01
1.87200000e+05 3.67245559e-01
1.87300000e+05 4.07445350e-01
1.87400000e+05 4.42634825e-01
1.87500000e+05 4.66907592e-01
1.87600000e+05 4.89692943e-01
1.87700000e+05 5.06508484e-01
1.87800000e+05 5.16074983e-01
1.87900000e+05 5.24186798e-01
1.88000000e+05 5.27136684e-01
1.88100000e+05 5.21996945e-01
1.88200000e+05 5.11533304e-01
1.88300000e+05 5.00940066e-01
1.88400000e+05 4.85884890e-01
1.88500000e+05 4.71870375e-01
1.88600000e+05 4.55358810e-01
1.88700000e+05 4.37698630e-01
1.88800000e+05 4.16346462e-01
1.88900000e+05 3.97484564e-01
1.89000000e+05 3.72897204e-01
1.89100000e+05 3.56108639e-01
1.89200000e+05 3.34622509e-01
1.89300000e+05 3.17306243e-01
1.89400000e+05 2.97422716e-01
1.89500000e+05 2.75927928e-01
1.89600000e+05 2.63962544e-01
1.89700000e+05 2.48214712e-01
1.89800000e+05 2.38035493e-01
1.89900000e+05 2.19350966e-01
1.90000000e+05 2.02214793e-01
1.90100000e+05 1.88938281e-01
1.90200000e+05 1.78376696e-01
1.90300000e+05 1.68645731e-01
1.90400000e+05 1.58839966e-01
1.90500000e+05 1.46542473e-01
1.90600000e+05 1.38715168e-01
1.90700000e+05 1.28138499e-01
1.90800000e+05 1.22481006e-01
1.90900000e+05 1.10634648e-01
1.91000000e+05 1.04141102e-01
1.91100000e+05 1.02987346e-01
1.91200000e+05 9.48177425e-02
1.91300000e+05 8.55946604e-02
1.91400000e+05 8.18658958e-02
1.91500000e+05 8.04600482e-02
1.91600000e+05 7.17603349e-02
1.91700000e+05 6.93971389e-02
1.91800000e+05 6.66278867e-02
1.91900000e+05 5.92757095e-02
1.92000000e+05 5.43170191e-02
1.92100000e+05 5.40968023e-02
1.92200000e+05 5.30880989e-02
1.92300000e+05 4.67009312e-02
1.92400000e+05 4.76114695e-02
1.92500000e+05 4.11922954e-02
1.92600000e+05 3.74320355e-02
1.92700000e+05 3.71686823e-02
1.92800000e+05 3.90461099e-02
1.92900000e+05 3.51758702e-02
1.93000000e+05 3.19391370e-02
1.93100000e+05 2.79779028e-02
1.93200000e+05 3.21119717e-02
1.93300000e+05 2.73140795e-02
1.93400000e+05 2.76723433e-02
1.93500000e+05 2.65371070e-02
1.93600000e+05 2.01240631e-02
1.93700000e+05 2.19776182e-02
1.93800000e+05 1.64524638e-02
1.93900000e+05 1.67463854e-02
1.94000000e+05 2.28964721e-02
1.94100000e+05 1.87361264e-02
1.94200000e+05 1.76158838e-02
1.94300000e+05 1.41955321e-02
1.94400000e+05 1.61188654e-02
1.94500000e+05 1.34057732e-02
1.94600000e+05 1.49740684e-02
1.94700000e+05 1.18247792e-02
1.94800000e+05 1.57527902e-02
1.94900000e+05 1.74594281e-02
1.95000000e+05 9.90624245e-03


==> PlotData/Toho_samples8std10nos20.txt <==
     x            B
1.65000000e+05 -4.56548526e-02
1.65100000e+05 -4.60643312e-02
1.65200000e+05 -4.64792575e-02
1.65300000e+05 -4.68997200e-02
1.65400000e+05 -4.73258093e-02
1.65500000e+05 -4.77576177e-02
1.65600000e+05 -4.81952392e-02
1.65700000e+05 -4.86387698e-02
1.65800000e+05 -4.90883074e-02
1.65900000e+05 -4.95439520e-02
1.66000000e+05 -5.00058059e-02
1.66100000e+05 -5.04739732e-02
1.66200000e+05 -5.09485606e-02
1.66300000e+05 -5.14296771e-02
1.66400000e+05 -5.19174342e-02
1.66500000e+05 -5.24119460e-02
1.66600000e+05 -5.29133293e-02
1.66700000e+05 -5.34217040e-02
1.66800000e+05 -5.39371927e-02
1.66900000e+05 -5.44599214e-02
1.67000000e+05 -5.49900195e-02
1.67100000e+05 -5.55276197e-02
1.67200000e+05 -5.60728587e-02
1.67300000e+05 -5.66258772e-02
1.67400000e+05 -5.71868202e-02
1.67500000e+05 -5.77558371e-02
1.67600000e+05 -5.83330822e-02
1.67700000e+05 -5.89187153e-02
1.67800000e+05 -5.95129013e-02
1.67900000e+05 -6.01158115e-02
1.68000000e+05 -6.07276235e-02
1.68100000e+05 -6.13485219e-02
1.68200000e+05 -6.19786988e-02
1.68300000e+05 -6.26183545e-02
1.68400000e+05 -6.32676982e-02
1.68500000e+05 -6.39269485e-02
1.68600000e+05 -6.45963346e-02
1.68700000e+05 -6.52760968e-02
1.68800000e+05 -6.59664880e-02
1.68900000e+05 -6.66677745e-02
1.69000000e+05 -6.73802372e-02
1.69100000e+05 -6.81041733e-02
1.69200000e+05 -6.88398975e-02
1.69300000e+05 -6.95877439e-02
1.69400000e+05 -7.03480677e-02
1.69500000e+05 -7.11212473e-02
1.69600000e+05 -7.19076868e-02
1.69700000e+05 -7.27078184e-02
1.69800000e+05 -7.35221050e-02
1.69900000e+05 -7.43510437e-02
1.70000000e+05 -7.51951691e-02
1.70100000e+05 -7.60550568e-02
1.70200000e+05 -7.69313283e-02
1.70300000e+05 -7.78246551e-02
1.70400000e+05 -7.87357642e-02
1.70500000e+05 -7.96654439e-02
1.70600000e+05 -8.06145500e-02
1.70700000e+05 -8.15840130e-02
1.70800000e+05 -8.25748459e-02
1.70900000e+05 -8.35881530e-02
1.71000000e+05 -8.46251393e-02
1.71100000e+05 -8.56871215e-02
1.71200000e+05 -8.67755394e-02
1.71300000e+05 -8.78919695e-02
1.71400000e+05 -8.90381387e-02
1.71500000e+05 -9.02159411e-02
1.71600000e+05 -9.14274551e-02
1.71700000e+05 -9.26749635e-02
1.71800000e+05 -9.39609745e-02
1.71900000e+05 -9.52882462e-02
1.72000000e+05 -9.66598125e-02
1.72100000e+05 -9.80790124e-02
1.72200000e+05 -9.95495222e-02
1.72300000e+05 -1.01075391e-01
1.72400000e+05 -1.02661078e-01
1.72500000e+05 -1.04311497e-01
1.72600000e+05 -1.06032065e-01
1.72700000e+05 -1.07828749e-01
1.72800000e+05 -1.09708126e-01
1.72900000e+05 -1.11677444e-01
1.73000000e+05 -1.13744688e-01
1.73100000e+05 -1.15918658e-01
1.73200000e+05 -1.18209041e-01
1.73300000e+05 -1.20626507e-01
1.73400000e+05 -1.23182795e-01
1.73500000e+05 -1.25890819e-01
1.73600000e+05 -1.28764774e-01
1.73700000e+05 -1.31820256e-01
1.73800000e+05 -1.35074382e-01
1.73900000e+05 -1.38545924e-01
1.74000000e+05 -1.42255450e-01
1.74100000e+05 -1.46225466e-01
1.74200000e+05 -1.50480567e-01
1.74300000e+05 -1.55047597e-01
1.74400000e+05 -1.59955802e-01
1.74500000e+05 -1.65236992e-01
1.74600000e+05 -1.70925696e-01
1.74700000e+05 -1.77059308e-01
1.74800000e+05 -1.83678231e-01
1.74900000e+05 -1.90826000e-01
1.75000000e+05 -1.98549376e-01
1.75100000e+05 -2.06898423e-01
1.75200000e+05 -2.15926536e-01
1.75300000e+05 -2.25690423e-01
1.75400000e+05 -2.36250027e-01
1.75500000e+05 -2.47668371e-01
1.75600000e+05 -2.60011322e-01
1.75700000e+05 -2.73347240e-01
1.75800000e+05 -2.87746519e-01
1.75900000e+05 -3.03280983e-01
1.76000000e+05 -3.20023127e-01
1.76100000e+05 -3.38045193e-01
1.76200000e+05 -3.57418049e-01
1.76300000e+05 -3.78209877e-01
1.76400000e+05 -4.00484635e-01
1.76500000e+05 -4.24300313e-01
1.76600000e+05 -4.49706962e-01
1.76700000e+05 -4.76744506e-01
1.76800000e+05 -5.05440357e-01
1.76900000e+05 -5.35806856e-01
1.77000000e+05 -5.67838559e-01
1.77100000e+05 -6.01509440e-01
1.77200000e+05 -6.36770046e-01
1.77300000e+05 -6.73544684e-01
1.77400000e+05 -7.11728727e-01
1.77500000e+05 -7.51186126e-01
1.77600000e+05 -7.91747230e-01
1.77700000e+05 -8.33207041e-01
1.77800000e+05 -8.75324007e-01
1.77900000e+05 -9.17819478e-01
1.78000000e+05 -9.60377952e-01
1.78100000e+05 -1.00264822e+00
1.78200000e+05 -1.04424553e+00
1.78300000e+05 -1.08475482e+00
1.78400000e+05 -1.12373521e+00
1.78500000e+05 -1.16072561e+00
1.78600000e+05 -1.19525168e+00
1.78700000e+05 -1.22683395e+00
1.78800000e+05 -1.25499711e+00
1.78900000e+05 -1.27928038e+00
1.79000000e+05 -1.29924861e+00
1.79100000e+05 -1.31450411e+00
1.79200000e+05 -1.32469857e+00
1.79300000e+05 -1.32954497e+00
1.79400000e+05 -1.32882881e+00
1.79500000e+05 -1.32241818e+00
1.79600000e+05 -1.31027222e+00
1.79700000e+05 -1.29244735e+00
1.79800000e+05 -1.26910071e+00
1.79900000e+05 -1.24049054e+00
1.80000000e+05 -1.20697300e+00
1.80100000e+05 -1.16899542e+00
1.80200000e+05 -1.12708590e+00
1.80300000e+05 -1.08183953e+00
1.80400000e+05 -1.03390170e+00
1.80500000e+05 -9.83949078e-01
1.80600000e+05 -9.32669173e-01
1.80700000e+05 -8.80739320e-01
1.80800000e+05 -8.28806193e-01
1.80900000e+05 -7.77466820e-01
1.81000000e+05 -7.27252037e-01
1.81100000e+05 -6.78613187e-01
1.81200000e+05 -6.31912633e-01
1.81300000e+05 -5.87418417e-01
1.81400000e+05 -5.45303096e-01
1.81500000e+05 -5.05646505e-01
1.81600000e+05 -4.68441912e-01
1.81700000e+05 -4.33604830e-01
1.81800000e+05 -4.00983554e-01
1.81900000e+05 -3.70370451e-01
1.82000000e+05 -3.41513033e-01
1.82100000e+05 -3.14123966e-01
1.82200000e+05 -2.87889375e-01
1.82300000e+05 -2.62475082e-01
1.82400000e+05 -2.37530701e-01
1.82500000e+05 -2.12691853e-01
1.82600000e+05 -1.87580989e-01
1.82700000e+05 -1.61807536e-01
1.82800000e+05 -1.34968137e-01
1.82900000e+05 -1.06647783e-01
1.83000000e+05 -7.64224733e-02
1.83100000e+05 -4.38639071e-02
1.83200000e+05 -8.54644487e-03
1.83300000e+05 2.99436197e-02
1.83400000e+05 7.19966379e-02
1.83500000e+05 1.17966328e-01
1.83600000e+05 1.68155009e-01
1.83700000e+05 2.22797736e-01
1.83800000e+05 2.82045731e-01
1.83900000e+05 3.45949495e-01
1.84000000e+05 4.14442055e-01
1.84100000e+05 4.87322871e-01
1.84200000e+05 5.64243152e-01
1.84300000e+05 6.44693528e-01
1.84400000e+05 7.27995336e-01
1.84500000e+05 8.13296988e-01
1.84600000e+05 8.99577068e-01
1.84700000e+05 9.85655783e-01
1.84800000e+05 1.07021618e+00
1.84900000e+05 1.15183602e+00
1.85000000e+05 1.22903048e+00
1.85100000e+05 1.30030472e+00
1.85200000e+05 1.36421454e+00
1.85300000e+05 1.41943165e+00
1.85400000e+05 1.46480966e+00
1.85500000e+05 1.49944574e+00
1.85600000e+05 1.52273288e+00
1.85700000e+05 1.53439797e+00
1.85800000e+05 1.53452156e+00
1.85900000e+05 1.52353705e+00
1.86000000e+05 1.50220827e+00
1.86100000e+05 1.47158682e+00
1.86200000e+05 1.43295214e+00
1.86300000e+05 1.38773921e+00
1.86400000e+05 1.33745965e+00
1.86500000e+05 1.28362261e+00
1.86600000e+05 1.22766178e+00
1.86700000e+05 1.17087366e+00
1.86800000e+05 1.11437127e+00
1.86900000e+05 1.05905543e+00
1.87000000e+05 1.00560395e+00
1.87100000e+05 9.54477568e-01
1.87200000e+05 9.05939659e-01
1.87300000e+05 8.60086090e-01
1.87400000e+05 8.16880986e-01
1.87500000e+05 7.76194289e-01
1.87600000e+05 7.37837508e-01
1.87700000e+05 7.01594904e-01
1.87800000e+05 6.67248379e-01
1.87900000e+05 6.34595348e-01
1.88000000e+05 6.03459792e-01
1.88100000e+05 5.73697352e-01
1.88200000e+05 5.45195718e-01
1.88300000e+05 5.17871743e-01
1.88400000e+05 4.91666601e-01
1.88500000e+05 4.66540145e-01
1.88600000e+05 4.42465295e-01
1.88700000e+05 4.19423035e-01
1.88800000e+05 3.97398305e-01
1.88900000e+05 3.76376901e-01
1.89000000e+05 3.56343322e-01
1.89100000e+05 3.37279472e-01
1.89200000e+05 3.19164013e-01
1.89300000e+05 3.01972230e-01
1.89400000e+05 2.85676251e-01
1.89500000e+05 2.70245466e-01
1.89600000e+05 2.55647082e-01
1.89700000e+05 2.41846703e-01
1.89800000e+05 2.28808903e-01
1.89900000e+05 2.16497759e-01
1.90000000e+05 2.04877313e-01
1.90100000e+05 1.93911967e-01
1.90200000e+05 1.83566808e-01
1.90300000e+05 1.73807861e-01
1.90400000e+05 1.64602283e-01
1.90500000e+05 1.55918500e-01
1.90600000e+05 1.47726306e-01
1.90700000e+05 1.39996913e-01
1.90800000e+05 1.32702980e-01
1.90900000e+05 1.25818611e-01
1.91000000e+05 1.19319336e-01
1.91100000e+05 1.13182076e-01
1.91200000e+05 1.07385104e-01
1.91300000e+05 1.01907985e-01
1.91400000e+05 9.67315256e-02
1.91500000e+05 9.18377127e-02
1.91600000e+05 8.72096505e-02
1.91700000e+05 8.28315005e-02
1.91800000e+05 7.86884209e-02
1.91900000e+05 7.47665073e-02
1.92000000e+05 7.10527355e-02
1.92100000e+05 6.75349071e-02
1.92200000e+05 6.42015963e-02
1.92300000e+05 6.10421013e-02
1.92400000e+05 5.80463964e-02
1.92500000e+05 5.52050884e-02
1.92600000e+05 5.25093745e-02
1.92700000e+05 4.99510033e-02
1.92800000e+05 4.75222383e-02
1.92900000e+05 4.52158239e-02
1.93000000e+05 4.30249531e-02
1.93100000e+05 4.09432375e-02
1.93200000e+05 3.89646803e-02
1.93300000e+05 3.70836495e-02
1.93400000e+05 3.52948542e-02
1.93500000e+05 3.35933224e-02
1.93600000e+05 3.19743792e-02
1.93700000e+05 3.04336284e-02
1.93800000e+05 2.89669336e-02
1.93900000e+05 2.75704017e-02
1.94000000e+05 2.62403671e-02
1.94100000e+05 2.49733771e-02
1.94200000e+05 2.37661782e-02
1.94300000e+05 2.26157038e-02
1.94400000e+05 2.15190617e-02
1.94500000e+05 2.04735239e-02
1.94600000e+05 1.94765159e-02
1.94700000e+05 1.85256072e-02
1.94800000e+05 1.76185024e-02
1.94900000e+05 1.67530331e-02
1.95000000e+05 1.59271497e-02


==> PlotData/eig_C.txt <==
     x            y
1 4.54013993e+01
2 4.16392867e+01
3 2.04791013e+01
4 9.18983225e+00
5 2.92836146e+00
6 9.31298824e-01
7 2.53004789e-01
8 6.94551162e-02
9 1.70528397e-02
10 4.65591847e-03
11 3.88876418e-03
12 9.87799040e-04
13 3.18328285e-04
14 2.34913754e-04
15 1.79124286e-04
16 1.00606665e-04
17 5.57110107e-05
18 4.53769907e-05
19 3.79749359e-05
20 2.88013703e-05
21 2.07803790e-05
22 1.90217430e-05
23 1.55535934e-05
24 1.28827073e-05
25 1.14981815e-05
26 1.02027622e-05
27 8.83148866e-06
28 7.80850987e-06
29 7.21017635e-06
30 6.40656390e-06
31 5.77718082e-06
32 5.41349350e-06
33 4.90179559e-06
34 4.49119347e-06
35 4.24565952e-06
36 3.92949013e-06
37 3.63617979e-06
38 3.46433708e-06
39 3.24169871e-06
40 3.03531529e-06
41 2.88545996e-06
42 2.74376512e-06
43 2.58960075e-06
44 2.47260254e-06
45 2.36163182e-06
46 2.25261244e-06
47 2.14902281e-06
48 2.06518996e-06
49 1.97967847e-06
50 1.90004909e-06


==> PlotData/fault.txt <==
     x            y
1.78020190e+05 -9.89221496e+03
1.78496287e+05 -9.85122835e+03
1.78972384e+05 -9.81024174e+03
1.79448481e+05 -9.76925514e+03
1.79924578e+05 -9.72826853e+03
1.80400675e+05 -9.68728193e+03
1.80876772e+05 -9.64629532e+03
1.81352869e+05 -9.60530872e+03
1.81828966e+05 -9.56432211e+03
1.82305063e+05 -9.52333551e+03
1.82781160e+05 -9.48234890e+03
1.83257257e+05 -9.44136229e+03
1.83733354e+05 -9.40037569e+03
1.84209451e+05 -9.35938908e+03
1.84685548e+05 -9.31840248e+03
1.85161645e+05 -9.27741587e+03
1.85637742e+05 -9.23642927e+03
1.86113839e+05 -9.19544266e+03
1.86589936e+05 -9.15445606e+03
1.87066033e+05 -9.11346945e+03


==> PlotData/lambda_eig_lambda10.txt <==
     x            y
1 5.17943394e-01
2 2.84390399e-02
3 4.61156841e-03
4 8.01559286e-04
5 1.50567624e-04
6 2.83141278e-05
7 5.42992681e-06
8 1.01608698e-06
9 1.87726498e-07
10 3.34616371e-08
11 5.68812931e-09
12 8.94944793e-10
13 1.32706775e-10
14 1.31438903e-11
15 -3.26497943e-12
16 1.42300285e-12
17 7.54556588e-14
18 7.75202742e-15
19 7.75202742e-15


==> PlotData/lambda_eig_lambda12.txt <==
     x            y
1 5.31230079e-01
2 3.15902825e-02
3 5.16276683e-03
4 8.97623368e-04
5 1.68875811e-04
6 3.19298614e-05
7 6.11846445e-06
8 1.15618579e-06
9 2.13464150e-07
10 3.86543439e-08
11 6.63110858e-09
12 1.07731143e-09
13 1.68342464e-10
14 1.98064788e-11
15 2.72534273e-12
16 -5.31853060e-13
17 9.76998314e-14
18 2.06631804e-14
19 -3.81258322e-15


==> PlotData/lambda_eig_lambda20.txt <==
     x            y
1 5.73062870e-01
2 4.14309283e-02
3 6.66857895e-03
4 1.16246189e-03
5 2.17880607e-04
6 4.16939344e-05
7 7.92144955e-06
8 1.51721169e-06
9 2.77692068e-07
10 5.10094960e-08
11 8.83140180e-09
12 1.45557200e-09
13 2.38751872e-10
14 3.00179867e-11
15 4.65698499e-12
16 2.44862650e-13
17 -1.13963991e-13
18 4.11859155e-14
19 -2.26408969e-14


==> PlotData/lambda_eig_lambda24.txt <==
     x            y
1 5.89265417e-01
2 4.48269016e-02
3 7.10828552e-03
4 1.23943337e-03
5 2.31222914e-04
6 4.43193773e-05
7 8.34699429e-06
8 1.59658503e-06
9 2.89193274e-07
10 5.28707144e-08
11 9.06885770e-09
12 1.46806412e-09
13 2.35865776e-10
14 2.70230942e-11
15 3.57005390e-12
16 -1.30503845e-12
17 1.68701039e-13
18 -1.20052856e-14
19 7.59222592e-15


==> PlotData/lambda_eig_lambda30.txt <==
     x            y
1 6.09441702e-01
2 4.84823615e-02
3 7.51540172e-03
4 1.30921331e-03
5 2.41848078e-04
6 4.62210741e-05
7 8.53422697e-06
8 1.61744222e-06
9 2.85285280e-07
10 5.11271461e-08
11 8.37140229e-09
12 1.25020552e-09
13 1.65811400e-10
14 -5.35333404e-11
15 1.49592870e-11
16 1.55098357e-12
17 1.27906271e-13
18 -2.13664894e-14
19 -7.94125596e-15


==> PlotData/lambda_eig_lambda36.txt <==
     x            y
1 6.25817480e-01
2 5.08722058e-02
3 7.72467583e-03
4 1.34315848e-03
5 2.44753737e-04
6 4.63478330e-05
7 8.31926475e-06
8 1.54986827e-06
9 2.61107869e-07
10 4.46920501e-08
11 6.38501974e-09
12 -8.93060974e-10
13 7.89885244e-10
14 8.83801206e-11
15 1.13024374e-11
16 1.31634324e-12
17 1.32443567e-13
18 -1.58601758e-15
19 -1.58601758e-15


==> PlotData/lambda_eig_lambda40.txt <==
     x            y
1 6.35094015e-01
2 5.19654539e-02
3 7.79625873e-03
4 1.35356236e-03
5 2.43835893e-04
6 4.57465754e-05
7 8.02097511e-06
8 1.47084917e-06
9 2.36631296e-07
10 3.83300837e-08
11 4.71069933e-09
12 -3.63566782e-09
13 5.91475605e-10
14 7.25205432e-11
15 1.03632060e-11
16 1.21961452e-12
17 1.72046810e-13
18 3.07766496e-14
19 -2.06721443e-14


==> PlotData/lambda_eig_lambda48.txt <==
     x            y
1 6.50623488e-01
2 5.33463772e-02
3 7.85114050e-03
4 1.35844953e-03
5 2.37699185e-04
6 4.35075723e-05
7 7.20255459e-06
8 1.26604603e-06
9 1.77082997e-07
10 -2.63551668e-08
11 2.48418420e-08
12 2.85193313e-09
13 4.31189743e-10
14 5.72582530e-11
15 8.89523297e-12
16 1.07777320e-12
17 1.69748021e-13
18 8.34136278e-15
19 8.34136278e-15

